Designing Equitable Transit Networks

Public transit is an essential infrastructure enabling access to employment, healthcare, education, and recreational facilities. While accessibility to transit is important in general, some sections of the population depend critically on transit. However, existing public transit is often not designed equitably, and often, equity is only considered as an additional objective post hoc, which hampers systemic changes. We present a formulation for transit network design that considers different notions of equity and welfare explicitly. We study the interaction between network design and various concepts of equity and present trade-offs and results based on real-world data from a large metropolitan area in the United States of America.

==> csvs/MaxMinEP_UEP_frank.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.6462531,0.73764205,-0.000000000000000999,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
865.1462531,0.732982258,0.000000000000000999,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
859.6462531,0.728322465,0.000000000000000999,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
854.1462531,0.723662672,0.001723946082353050,0.000299395101728939,-0.000316242469207029,-0.000064851307473024,0.002539605044060030
848.6462531,0.719002879,0.001350935202248050,0.000314769713244956,-0.000033299697743017,-0.000001066377297021,0.002645074773241050
843.1462531,0.714343086,0.001350935202248050,0.000250620718457939,-0.000350562650817010,-0.000197035796820955,0.002403359580376960
837.6462531,0.709683293,0.000261742210773019,-0.000360079664036062,-0.000480102244539982,-0.000197035796831946,0.002403359580374960
832.1462531,0.7050235,0.000103611911778989,-0.001484272863083060,-0.000624376910929980,0.000579186371822971,0.004411423841360950
826.6462531,0.700363707,-0.000697581573838923,-0.001647802153705080,-0.000669679303705983,0.000918869458207960,0.004411423841330970
821.1462531,0.695703914,-0.000021118379100016,-0.000620889091052068,-0.001435243641266020,0.000987207228890008,0.004411423841365950
815.6462531,0.691044121,0.000409051556426010,-0.001947610130038080,-0.001732594624178960,0.000248464473210031,0.004411423841365950
810.1462531,0.686384328,-0.001843822802043980,-0.002439627283247090,-0.001965883119729010,0.000863863039566981,0.004411423841365950
804.6462531,0.681724535,0.000782062436531006,-0.001462846099465010,-0.002473101963949010,0.000888948308606974,0.003312675046131970
799.1462531,0.677064742,-0.000955726860300987,-0.002747673931714050,-0.002568034851049060,0.000111849351457916,0.003312675046131970
793.6462531,0.672404949,-0.000248971743252002,-0.002698033254186050,-0.001970972811402900,0.001133300380755990,0.004578156379476010
788.1462531,0.667745156,-0.002049401768040910,-0.001312379476288040,-0.001092688576267990,0.001266228377154070,0.002036012560506010
782.6462531,0.663085363,-0.003138594759531930,-0.001913415375845000,-0.001241417957571930,0.001266228377157060,0.002036012560518000
777.1462531,0.65842557,0.001553198373927980,-0.001087470698950990,0.000394446714461982,0.001715518132709980,0.003844576080946020
771.6462531,0.653765777,-0.005127684026556940,-0.001235926479279060,-0.000245832381077005,0.000382549293615031,0.001991396724877030
766.1462531,0.649105984,-0.005085380550828970,-0.001961689073352040,-0.000312721515543957,0.000036501289948032,0.001991396724877030
760.6462531,0.644446191,-0.005786707082547910,-0.002423037787856020,-0.000435409440271983,0.000314211522878027,0.001991396724845940
755.1462531,0.639786398,-0.005786707082512940,-0.002423037787850020,-0.000787309433267991,0.000314211522951080,0.001991396724876030
749.6462531,0.635126605,0.001553198373986040,-0.001087470698932000,0.000394446714486074,0.000531275107026996,0.001836511819992000
744.1462531,0.630466812,-0.005107930636469970,-0.002160172149610060,0.000590489086768065,-0.001708934159902920,0.001218326722820960
738.6462531,0.62580702,-0.006122957033561920,-0.003103416306838970,0.000099285903257029,-0.001899219265358960,-0.000960096205578020
733.1462531,0.621147227,-0.005786707082506950,-0.000288255307225982,0.000786415085983982,-0.001555015830506990,0.000644813358980034
727.6462531,0.616487434,-0.006530768004876950,-0.001285206673238950,-0.000272155323382983,-0.001691067075956010,-0.002100493842631000
722.1462531,0.611827641,-0.005786707082505950,-0.000750534057482932,-0.001692377607266040,0.003736046216149090,0.006683432385890970
716.6462531,0.607167848,-0.006074706588397930,-0.001689846683121000,-0.002173355485262980,0.002297805324774080,0.006683432385889980
711.1462531,0.602508055,-0.006074706588423020,-0.002239200740670970,-0.001969271574682960,0.003847243673664960,0.006925147578745960
705.6462531,0.597848262,-0.005297847562388050,-0.003489012623471010,-0.002494171012287990,0.002607703077641020,0.006925147578749960
700.1462531,0.593188469,-0.006674879203395050,-0.005213409536298010,-0.004336942371820030,-0.001819315256642030,0.005420489827408950
694.6462531,0.588528676,-0.012944807968649900,-0.003493783655316050,-0.003016495168525980,0.002310022504639960,0.003611926306890000
689.1462531,0.583868883,-0.013130864750507000,-0.008783403696122960,-0.000677490428247052,0.002608789747647000,0.004948781853366000
683.6462531,0.57920909,-0.012230477975032000,-0.007011422500724060,-0.005864663270869990,-0.001352560306130960,0.000021246310958012
678.1462531,0.574549297,-0.017627019071901000,-0.006750633948058970,-0.005207118380357030,0.001127726457567980,0.003611926306980930
672.6462531,0.569889504,-0.013775242730043000,-0.003905170912651970,-0.003121959373182050,0.001296673653966020,0.001425999581375010
667.1462531,0.565229711,-0.016353492778363000,-0.006284845302180990,-0.003296831740020930,-0.005911530524642990,0.007213105267870000
661.6462531,0.560569918,-0.008077240993644040,-0.002327827906159040,-0.002370357818999080,0.004176330651491030,0.007613810094641020
656.1462531,0.555910125,-0.003506239649402000,-0.001045677209658980,0.001119425318118930,0.001376252927817070,0.010247647860414000
650.6462531,0.551250332,-0.001089192991539980,-0.002346267932415990,-0.000961747711683003,0.001067788471116990,0.004544304557443040
645.1462531,0.546590539,-0.001981383505359040,-0.001228265631268990,-0.002070713389469070,0.003971027884217990,0.009066284623957980
639.6462531,0.541930746,0.009728148385479970,-0.003372609579880060,0.001060194585803980,0.012433321414448000,0.006733401807103020
634.1462531,0.537270953,0.010037616632431000,-0.004227978844752010,-0.000011601557028063,0.015618314822068000,0.007705761077814070
628.6462531,0.53261116,0.010357842639925000,-0.003927100675937050,-0.001001533621747040,0.016466789465560900,0.006181697550448060
623.1462531,0.527951367,0.008683259745248970,-0.002098177163534000,-0.003391822991252960,0.030913380170295000,0.005970059624355040
617.6462531,0.523291574,0.006809485095298000,-0.002272849191303990,-0.002738431765512030,0.030166399857303000,0.003484665528168950
612.1462531,0.518631782,0.007258209514181990,-0.000073195165675055,0.001965727615980020,0.026847225654470000,-0.000308434479084019
606.6462531,0.513971989,0.006244382997020010,-0.001630410004814010,0.003530286696074030,0.022832060856591100,0.003350260029425960
601.1462531,0.509312196,0.007235105795696970,-0.001388010908616950,-0.000644507691679008,0.027212565734964000,0.003125209716443920
595.6462531,0.504652403,0.008382959016899010,-0.006425850882046950,-0.007497453603152020,0.022182289433514000,-0.007342369137916970
590.1462531,0.49999261,-0.002053012080939000,-0.014737028840270900,-0.021945443044113900,0.021625067263184000,-0.008468156582835060
584.6462531,0.495332817,-0.007494918438545990,-0.016674355693486000,-0.013449574320994900,0.021347293522519000,0.002391936581119030
579.1462531,0.490673024,-0.022612807548513000,-0.017763064439834000,-0.014251992754482000,0.025488065294357000,0.001604926399088050
573.6462531,0.486013231,-0.021919017098967000,-0.023085366344901000,-0.011127999553661900,0.026392271286173100,-0.004808444867599900
568.1462531,0.481353438,-0.012767358959462000,-0.008335482832785960,-0.003650991068887000,0.026124163531733000,0.000611737099658005
562.6462531,0.476693645,-0.006175458861219060,-0.012812210391676000,-0.011978416531003000,0.060811324850530000,0.000166810580228050
557.1462531,0.472033852,-0.013633266523323000,-0.017426219193668900,-0.014516416629583000,0.051817638585424000,-0.002421321721781000
551.6462531,0.467374059,-0.009701760513737060,-0.019436067896113000,-0.021078839582426000,0.052370521490145000,-0.011831490059674000
546.1462531,0.462714266,-0.019083269416952000,-0.030013862309967900,-0.015998169071544900,0.052862644665164000,-0.007459981868990000
540.6462531,0.458054473,-0.017988208706469000,-0.036687649232404000,-0.028676435898198900,0.055812954153629000,0.009811443340979940
535.1462531,0.45339468,-0.014159293322919000,-0.042995996079924000,-0.031939116510066000,0.050922713905136900,0.003927019545777010
529.6462531,0.448734887,-0.013730873623937000,-0.033417473930893000,-0.023855125911286900,0.064069563878000000,0.013354612418983900
524.1462531,0.444075094,-0.016586643682644100,-0.036938473996625000,-0.033706652588387900,0.058876044007858100,0.009229910161041020
518.6462531,0.439415301,-0.059514198454955000,-0.034764557777770000,-0.030592414145422900,0.059806774469399000,0.007394254566482020
513.1462531,0.434755508,-0.056137677842076000,-0.033229502863422000,-0.024144725744947000,0.063303300298473000,0.009035767507675980
507.6462531,0.430095715,-0.055086120025811000,-0.033125420531977000,-0.030629991548744900,0.073379633191427000,0.008735465993315980
502.1462531,0.425435922,-0.047428660570264100,-0.035214914891318000,-0.041026503239819900,0.071661601004263000,0.000262221623311021
496.6462531,0.420776129,-0.050597336038015000,-0.045794962175166000,-0.043037496263432900,0.068709943793428000,0.003256791031848950
491.1462531,0.416116336,-0.063169864843312000,-0.045708854926447900,-0.048032660832855000,0.064594421883936000,-0.009492951349044040
485.6462531,0.411456544,-0.053044282092493000,-0.050361022775389000,-0.047077255056466000,0.090380920008848000,-0.018989890635556000
480.1462531,0.406796751,-0.050760418936470000,-0.056513247924392100,-0.053568391539436000,0.079126230411910000,-0.008560773625640010
474.6462531,0.402136958,-0.060780408140497000,-0.057012739940336100,-0.051207989736524000,0.087946949878417000,-0.031600901985213000
469.1462531,0.397477165,-0.058176861673612900,-0.043477393595900000,-0.057584179559514000,0.059324092387173100,-0.023971070333638000
463.6462531,0.392817372,-0.050153235152160100,-0.042055103905758100,-0.059489706560837100,0.053411532216830000,-0.027660003838243100
458.1462531,0.388157579,-0.052980998700950100,-0.054476458300322000,-0.061673542811467000,0.035399123614622100,-0.029292675550654100
452.6462531,0.383497786,-0.067854128956206000,-0.050329637050565000,-0.074703460240688000,0.022848835202841000,-0.016613979192897100
447.1462531,0.378837993,-0.066199252606747100,-0.066968892541915000,-0.083519297036424000,0.085762002576372000,-0.066733653556335100
441.6462531,0.3741782,-0.070610668028447000,-0.051417055279522000,-0.031535708983639000,0.054370300103427000,-0.035173482652496100
436.1462531,0.369518407,-0.093779290044427000,-0.037698713852275000,-0.021222797094315000,0.143628065997993000,-0.023782469142235000
430.6462531,0.364858614,-0.068876855054413000,-0.016863958632161900,-0.033948753406518000,0.054536936797653900,-0.028138855276538000
425.1462531,0.360198821,-0.061571180020186900,-0.055958144958966000,-0.038086101421308100,0.117722992594689000,-0.024818957526927100
419.6462531,0.355539028,-0.107756515776935000,-0.056380315115416000,-0.052947540844422000,0.101037115938949000,-0.029585861094904900
414.1462531,0.350879235,-0.057646634077766000,-0.052718534648130000,-0.046180044796583000,0.089224055867790900,-0.029413505321676000
408.6462531,0.346219442,-0.030740493993713000,-0.068897038293741900,-0.055582439350627000,0.054550461594170000,-0.028195423355393000
403.1462531,0.341559649,-0.025706246785594000,-0.076819782646359000,-0.037704792042262100,0.101908495422931000,-0.001159353632855020
397.6462531,0.336899856,-0.075808375746567000,-0.038694434101857900,-0.035256003068409900,0.197615179213630000,0.038562967931742000
392.1462531,0.332240063,-0.019886947973221000,-0.051809064967528000,-0.040832384200685000,0.150920439079421000,0.027778802798591000
386.6462531,0.32758027,-0.061471488925196000,-0.079361105698955000,-0.048812245786972000,0.104657243320419000,0.021385281398768900
381.1462531,0.322920477,-0.039395489790795000,-0.073589154988881100,-0.038551719605498000,0.140899017835648000,0.025651116475773000
375.6462531,0.318260684,-0.078044583071926000,-0.068355820907382000,-0.051134915813011000,0.121002568033057000,0.017473698799079000
370.1462531,0.313600891,-0.098843337562098100,-0.092099007307315000,-0.069014972732367000,0.151103674455983000,0.009380204505415990
364.6462531,0.308941098,-0.029908270923800000,-0.028375894621807000,-0.036263959543817000,0.105597773141893000,0.033644491915493000
359.1462531,0.304281306,-0.054528359580787100,-0.088094223444445100,-0.063500069154151000,0.195286701476843000,-0.025490520745173000
353.6462531,0.299621513,0.039347005507295000,-0.021956775561441900,-0.041501686821517000,0.183528292948602000,-0.005598069443056960
348.1462531,0.29496172,0.012539224973251000,-0.057204684412150000,-0.073163686758961000,0.166818980326930000,-0.060401477284294000
342.6462531,0.290301927,-0.001017621843967030,-0.073105996819809000,-0.088345309248116900,0.176182380776439000,-0.005837296416123070
337.1462531,0.285642134,0.034238577584592000,-0.034828357920789000,-0.072953879932778000,0.175207674792631000,-0.043907243194925000


==> csvs/MaxMinP_UEP_frank.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.6462531,0.73764205,-0.034256253295116900,-0.025812194373103000,-0.018435386235442100,-0.023269165680477000,-0.049539193124596000
865.1462531,0.732982258,-0.003498092132770970,-0.002277869390219010,-0.024001169392774000,-0.056568385757067000,-0.148668009692545000
859.6462531,0.728322465,-0.015237671560088000,-0.026624191055169000,-0.018213843078564000,-0.041357236662879000,-0.155392177891444000
854.1462531,0.723662672,-0.025181724074897900,-0.024597904742486000,-0.037371641676330000,-0.040423861144711000,-0.136799530174357000
848.6462531,0.719002879,-0.020891431198786000,-0.029634195112831100,-0.048257739848871100,-0.080334138609276000,-0.155114124283240000
843.1462531,0.714343086,-0.014918663055673900,-0.029377589920661100,-0.043484053594032000,-0.109128297324988000,-0.109778899404030000
837.6462531,0.709683293,-0.011271722133956000,-0.026987970577805000,-0.045981807135566000,-0.090099830728391000,-0.089673481279882000
832.1462531,0.7050235,-0.017634442757939000,-0.035628279448312000,-0.048745536071583100,-0.078243326157200000,-0.131579309310056000
826.6462531,0.700363707,-0.022213726643414900,-0.034067666226590100,-0.049742300913570000,-0.056023711023153000,-0.085650826332515000
821.1462531,0.695703914,-0.017573641883233000,-0.029360342868637100,-0.039246353551368000,-0.074378696295971000,-0.123782872179064000
815.6462531,0.691044121,-0.021359879293729000,-0.032542611816913100,-0.039288716018084000,-0.060946867751046000,-0.106935699547210000
810.1462531,0.686384328,-0.029114398251356000,-0.036500688946744100,-0.049011572447490000,-0.107920477667753000,-0.106784971178697000
804.6462531,0.681724535,-0.013134477175945000,-0.028550789463040000,-0.044876145220742000,-0.112883115046956000,-0.129347523857711000
799.1462531,0.677064742,-0.002214565932599940,-0.016584781300330000,-0.047178264451997000,-0.065088951673164100,-0.122090449344016000
793.6462531,0.672404949,-0.013182001009584000,-0.027850868607231100,-0.034066581840809900,-0.069783297103820000,-0.092799607779206000
788.1462531,0.667745156,-0.014596768342061900,-0.040873823343024000,-0.047139579144216000,-0.074113170341162900,-0.119537569748013000
782.6462531,0.663085363,-0.016185674613330000,-0.028974702104858100,-0.022595817626534000,-0.080609953057638000,-0.136458609313244000
777.1462531,0.65842557,-0.004690096286644960,-0.016771420308758000,-0.022044468084140000,-0.086249294063933000,-0.069495174099724100
771.6462531,0.653765777,-0.003280184091135950,-0.015801489585956100,-0.029676274312376000,-0.099188575074157000,-0.111692393608202000
766.1462531,0.649105984,-0.011452582463706000,-0.026228455587097100,-0.056414542905805900,-0.065873790787489000,-0.124083804924313000
760.6462531,0.644446191,-0.006136709204193960,-0.030674956423798000,-0.038273651591660000,-0.079928572878905000,-0.075821419782332000
755.1462531,0.639786398,-0.013994768028334000,-0.017874594713632100,-0.015176643760499000,-0.064664691664069000,-0.121641479115708000
749.6462531,0.635126605,-0.009902316808634960,-0.012098664996002000,-0.039102757891933000,-0.029850346041008000,-0.104372430046407000
744.1462531,0.630466812,-0.026226867686939900,-0.026623360538227000,-0.033586177048970900,-0.076120072038936000,-0.108790425285954000
738.6462531,0.62580702,-0.016079622061252000,-0.033577295025900000,-0.037771976451360000,-0.085436038229833900,-0.158547076509275000
733.1462531,0.621147227,-0.002764299833309950,-0.005167825226023990,-0.011047828645028000,-0.067562474028527000,-0.106041388334262000
727.6462531,0.616487434,-0.022157519770334000,-0.012134771653017000,-0.039791481389455000,-0.041750248388938900,-0.102104683760488000
722.1462531,0.611827641,-0.004357197257240930,-0.014002754325497900,-0.018524407361712000,-0.048448317124698000,-0.096687538690291000
716.6462531,0.607167848,-0.007978114766114990,-0.022949973076660900,-0.012611925904490000,-0.071350618346986000,-0.097214017201977000
711.1462531,0.602508055,-0.020867597461933000,-0.038626918457515000,-0.025224577363233000,-0.074954523282514100,-0.089203078590255000
705.6462531,0.597848262,-0.013970283210112000,-0.021006593218947000,-0.026424624391582000,-0.083655752951325000,-0.142981739218243000
700.1462531,0.593188469,-0.030276951618146000,-0.023423337893393000,-0.022683849212023000,-0.086891447775533000,-0.084307731545804100
694.6462531,0.588528676,-0.033555866489130000,-0.028746377048427000,-0.046670422313725000,-0.092879072298452900,-0.088514040764647100
689.1462531,0.583868883,-0.014745525249923000,-0.012553454649599000,-0.022705646099057000,-0.073777265173252000,-0.134141715909900000
683.6462531,0.57920909,-0.023914675713921000,-0.030118082439975000,-0.028365649510107000,-0.068665399962375000,-0.090889585917436000
678.1462531,0.574549297,-0.028769931370143900,-0.043794434687236000,-0.035569322910011000,-0.101380754513067000,-0.119733631814941000
672.6462531,0.569889504,-0.029747246647327000,-0.029215444156548000,-0.035994070084975000,-0.095141718579440000,-0.181589801691170000
667.1462531,0.565229711,-0.013774586744708000,-0.027862525537295000,-0.024222305399660000,-0.131274305230599000,-0.107683539316339000
661.6462531,0.560569918,-0.023058739127355000,-0.030942764139507000,-0.038553287811310100,-0.088333524972450000,-0.139589408015691000
656.1462531,0.555910125,-0.019113422159145000,-0.027227878552827000,-0.040465769856311000,-0.074727310854311900,-0.109075537885107000
650.6462531,0.551250332,-0.025466336425566100,-0.041361292495461900,-0.023878920541005000,-0.080206000795839900,-0.127890032844289000
645.1462531,0.546590539,-0.012932394424876000,-0.016718029171063000,-0.024454928786821100,-0.076687894436038000,-0.121432551417913000
639.6462531,0.541930746,-0.011025285869375000,-0.040354302784970000,-0.033883417386907000,-0.076531553523465100,-0.096766184132589000
634.1462531,0.537270953,-0.017044463070063000,-0.017969281352333000,-0.028406359284682000,-0.068898382921118100,-0.143619944923729000
628.6462531,0.53261116,-0.010233304781462000,-0.015619620978581100,-0.026263047226656000,-0.088873598425100000,-0.122438992813884000
623.1462531,0.527951367,-0.008412013839479980,-0.026805633954636100,-0.023945924558115000,-0.044730656001469000,-0.093654056933039000
617.6462531,0.523291574,-0.002020269726097030,-0.043278201669854000,-0.016692047046185000,-0.052157598736677000,-0.161868655937167000
612.1462531,0.518631782,-0.005416098025012970,-0.030878784035862000,-0.028485008961635000,-0.067781568244320000,-0.092540185080421100
606.6462531,0.513971989,-0.009439198426773990,-0.033898519897618900,-0.024764874705367000,-0.042666803731432900,-0.160937626900925000
601.1462531,0.509312196,0.000530182846894989,-0.005927700838221030,-0.025816354160408900,-0.050287034690362000,-0.106194912421664000
595.6462531,0.504652403,-0.000784982310548021,-0.032852572222121000,-0.024224968074734000,-0.040704190756149900,-0.128394533834835000
590.1462531,0.49999261,-0.009540422086186990,-0.026076700168351000,-0.025563459549483000,-0.041608222642844000,-0.129170897009676000
584.6462531,0.495332817,-0.005553625121737960,-0.022981090321582000,-0.022819944168306000,-0.055474156368197000,-0.106706849392073000
579.1462531,0.490673024,-0.017692064383946000,-0.033049651734321000,-0.023561792307070000,-0.062599609817147000,-0.110331634128561000
573.6462531,0.486013231,-0.009976543322129940,-0.048043038723916000,-0.029806331481216900,-0.029120449880372000,-0.114835839549158000
568.1462531,0.481353438,-0.009738297182854020,-0.023352094277226000,-0.025937609007288900,-0.030765654137099000,-0.121885066801584000
562.6462531,0.476693645,-0.011018188505045000,-0.026496148825725900,-0.021541736241183900,0.001200346031025920,-0.093549693936821000
557.1462531,0.472033852,-0.015038777891372000,-0.046010169364062000,-0.022689987132456000,-0.003888041745711000,-0.118470358456343000
551.6462531,0.467374059,-0.001956964654795000,-0.026022010062396000,-0.022005854341344900,-0.001627430482589070,-0.095476672553137000
546.1462531,0.462714266,-0.037428100486858100,-0.042184612059150000,-0.031518687719210000,-0.012840155822331000,-0.119906180256360000
540.6462531,0.458054473,-0.042211288588493000,-0.036731941001508000,-0.028570467890928000,-0.027636205674994000,-0.106059035592077000
535.1462531,0.45339468,-0.040036714896419000,-0.042577922728885100,-0.030994052637409000,-0.023765958269798000,-0.054426566587031000
529.6462531,0.448734887,-0.040060923616874100,-0.034608654912688900,-0.027126758762801900,0.003448114961104980,-0.068310893100079000
524.1462531,0.444075094,-0.053332921639840000,-0.059797489244530000,-0.036621905449557900,-0.030704767566112000,-0.117017828797428000
518.6462531,0.439415301,-0.025223832103091000,-0.062081459443227000,-0.027693215481076900,-0.012143308932123000,-0.076281870984865100
513.1462531,0.434755508,-0.043469791906380000,-0.051444906857987000,-0.033252082509104900,-0.012029535683768000,-0.077325205001343000
507.6462531,0.430095715,-0.045414728171220100,-0.053036463742576000,-0.033753429981323900,0.019564528650206000,-0.071810151791184000
502.1462531,0.425435922,-0.050002562813487000,-0.052003208084209000,-0.048716934191749900,0.021243004422619100,-0.058057086260817100
496.6462531,0.420776129,-0.062386890620341000,-0.063440870933748900,-0.058697956334163000,0.014939699026376000,-0.068335379041736000
491.1462531,0.416116336,-0.068557724178672000,-0.070810750426798000,-0.059059036180197900,0.008982861731821060,-0.076561102511782100
485.6462531,0.411456544,-0.049587182837924000,-0.054985100992409100,-0.050047410855740000,0.029513695684073000,-0.049408767333899000
480.1462531,0.406796751,-0.065180192640301900,-0.074372176607536000,-0.056300592980072100,0.017568205144027000,-0.057206439513354000
474.6462531,0.402136958,-0.088930296388507000,-0.083606280064049000,-0.090436723189547000,0.012633931625070000,-0.099525692697107100
469.1462531,0.397477165,-0.062997481105265900,-0.052325396930984000,-0.078689485822846000,-0.019790630372188000,-0.061200330642732000
463.6462531,0.392817372,-0.060994453608292000,-0.055330676819008100,-0.080792654714239000,0.001436015708701000,-0.132529989695932000
458.1462531,0.388157579,-0.068373980695731100,-0.048319343387995000,-0.096864964694814000,0.004957993700258960,-0.130191060882990000
452.6462531,0.383497786,-0.063338907676899100,-0.040207762005322100,-0.099303650449134000,-0.055304389459319000,-0.244750288129766000
447.1462531,0.378837993,-0.087250088976978100,-0.087700286486112900,-0.109770984360520000,0.000433009213594016,-0.143820910474222000
441.6462531,0.3741782,-0.070406962582730900,-0.042628615298917000,-0.064718197545425000,-0.009384700352518040,-0.141375837642056000
436.1462531,0.369518407,-0.068729117469988000,-0.073213156059029000,-0.063252746641459000,0.081434589411117000,-0.070741112155115000
430.6462531,0.364858614,-0.061720546647328000,-0.045392663903370900,-0.076339247964324000,-0.044826362219551100,-0.071219325117915100
425.1462531,0.360198821,-0.082784751578974900,-0.107401584286743000,-0.100663643825028000,0.008858854889310040,-0.119867459878389000
419.6462531,0.355539028,-0.102430910722715000,-0.085420170804300000,-0.102103881160404000,0.043791957765760900,-0.082035374768153900
414.1462531,0.350879235,0.008409624554087000,-0.031903980052231100,-0.026978704882538000,0.080947766280802900,-0.028123382349176000
408.6462531,0.346219442,0.016634401780250000,-0.047244976518672000,-0.038723287959721000,0.030616530895541900,-0.041237621641425100
403.1462531,0.341559649,0.007663323535257010,-0.047871400062711000,-0.044022207786367000,0.067683800225981000,-0.055565964162132000
397.6462531,0.336899856,-0.018339689425716000,-0.069722829723320000,-0.067699915528866000,0.158741467254503000,-0.051363257074696000
392.1462531,0.332240063,-0.020047019768037900,-0.062736796563180000,-0.066444811277827000,0.070782255644365000,-0.096997154363187000
386.6462531,0.32758027,0.015265089400555900,-0.075406878671536100,-0.075188994173339000,0.081888392701625000,-0.063639939168364100
381.1462531,0.322920477,0.060525576290301100,-0.026781854325716000,-0.023439397582782900,0.143299646738389000,-0.034487022703481000
375.6462531,0.318260684,0.034548697020328000,-0.044181565231452000,-0.029049496965743000,0.098040104038872000,0.010369712917824100
370.1462531,0.313600891,0.043147845027625000,-0.040851217402110000,-0.036012045373401100,0.093629526602367000,-0.023417687796833100
364.6462531,0.308941098,0.016398863477485000,-0.016536896841999000,-0.039238581199551000,0.054168788125587000,-0.041300991730732000
359.1462531,0.304281306,0.022628897605445000,-0.084474453819943000,-0.081910294299378900,0.127786559952663000,-0.094025858421683000
353.6462531,0.299621513,0.106510431363224000,0.004930825609242070,-0.051221891263968000,0.171009895499636000,-0.044089509800275900
348.1462531,0.29496172,0.097185728939819000,-0.077034752809943000,-0.099641969669673000,0.083880872724156000,-0.096712699413684000
342.6462531,0.290301927,0.082114151671272900,-0.072334055788751000,-0.100357845484831000,0.156071822079951000,-0.073903969710045000
337.1462531,0.285642134,0.029781024081429000,-0.038535485976754000,-0.083449180804416000,0.167384510115687000,-0.087204844833023000


==> csvs/chatt_center_MaxMin_EP_01.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.9999999999997563,1.0000000000096463,0.9999999999966385,1.0000000000072766
337.347807602,0.9499270351267678,1.0000000000128855,0.9985011352657384,0.9988828384906182,0.9991009143373818,0.998469433425322
335.74780760199997,0.9454216456683131,1.0000000000125469,0.9985651646987357,0.9989718650144335,0.9990880193355663,0.9986343672539363
334.14780760199994,0.9409162562098584,1.0000000000128813,0.9985651646995181,0.99897186501399,0.999117602262855,0.9986343672528261
332.5478076019999,0.9364108667514037,1.0000000000127376,0.9984567727026368,0.999021497391104,0.9991176022629583,0.9986343672526644
330.9478076019999,0.931905477292949,1.000000000012776,0.9984567727026614,0.9990214973911121,0.999117602262979,0.9986343672527078
329.3478076019999,0.9274000878344943,1.0000000000125704,0.9984567727034199,0.9989452488482117,0.9991176022630445,0.998634367252707
327.74780760199985,0.9228946983760397,1.0000000000128855,0.9973416116246638,0.9983072875167834,0.9978810913140825,0.997092209684877
326.14780760199983,0.918389308917585,1.0000000000128855,0.9972823808924485,0.9982261429760396,0.9978293808961254,0.9969540248356518
324.5478076019998,0.9138839194591303,1.0000000000128855,0.9970188722850652,0.9982352794974546,0.9980090351685688,0.9969726779075588
322.9478076019998,0.9093785300006757,0.9995113170859325,0.9969519465525263,0.9981785979829955,0.9977747123149318,0.9962229044519805
321.34780760199976,0.904873140542221,1.0000000000128855,0.9976110597467432,0.9972420677121764,0.9982460966293185,0.9960515650390275
319.74780760199974,0.9003677510837663,1.0000000000128855,0.9967700607746656,0.996564851051999,0.9983965675765288,0.9966694513451734
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9964812886927703,0.9969858147390225,0.9970786216828772,0.9949742806420558
316.5478076019997,0.8913569721668569,0.999950560241553,0.9968926768600422,0.9970309560979493,0.9972763559306204,0.9952593604872335
314.94780760199967,0.8868515827084023,1.0000000000128697,0.9939305105613925,0.9942139997988135,0.9966686941964267,0.9939256695586438
313.34780760199965,0.8823461932499476,1.0000000000128721,0.9939305105634202,0.9942139998010512,0.9966686941961267,0.993925669558646
311.7478076019996,0.8778408037914929,1.0000000000128721,0.9939305105629385,0.9944679839390766,0.9966686941961272,0.9939256695586461
310.1478076019996,0.8733354143330382,1.0000000000128673,0.9939305105632101,0.994213999799763,0.9966686941962015,0.9939256695586438
308.5478076019996,0.8688300248745835,1.000000000012869,0.9939305105616403,0.9942139997992485,0.9966686941960422,0.9939256695586437
306.94780760199956,0.8643246354161288,1.0000000000128737,0.9928089122264917,0.9935397703027571,0.9963835420083736,0.9939256695586466
305.34780760199953,0.8598192459576741,0.9996218056234996,0.9917892869663998,0.9929624623378774,0.9958153884692953,0.9930246830062353
303.7478076019995,0.8553138564992194,1.0000000000128855,0.9919160739465479,0.9931539636170351,0.9960000016613866,0.9935153841883733
302.1478076019995,0.8508084670407647,1.0000000000128655,0.9914442586229473,0.9896712815764014,0.9899188544439246,0.9912970543894448
300.54780760199947,0.84630307758231,1.0000000000128573,0.9914442586224234,0.9894182342815511,0.989918854443539,0.990960050244125
298.94780760199944,0.8417976881238554,1.000000000012841,0.9914442586224473,0.989667143855902,0.9899188544435241,0.9912970543894387
297.3478076019994,0.8372922986654007,1.000000000012866,0.9914442586224318,0.9896712815761869,0.9899188544435463,0.9912970543901192
295.7478076019994,0.832786909206946,1.0000000000128628,0.9895954870658437,0.9894437337520687,0.9884416354672096,0.9912970543901165
294.1478076019994,0.8282815197484913,1.0000000000127915,0.9895954870671829,0.9894437337524722,0.988441635467453,0.990960050244758
292.54780760199935,0.8237761302900366,1.0000000000128626,0.9895954870660673,0.9889784955274963,0.9881225813735411,0.991269464128472
290.94780760199933,0.8192707408315819,1.0000000000128404,0.9908817099039797,0.9918207955947533,0.9939076629743127,0.9939256695586279
289.3478076019993,0.8147653513731272,1.0000000000128175,0.9908817099039261,0.9914340139473682,0.9939022047858358,0.9939256695579506
287.7478076019993,0.8102599619146725,1.000000000012822,0.9912772481390899,0.9871750123041744,0.9882406470144267,0.9912970543901051
286.14780760199926,0.8057545724562178,1.0000000000128628,0.9894284765827548,0.9876267163230196,0.9870824821310303,0.991297054390117
284.54780760199924,0.8012491829977632,1.0000000000128406,0.9894284765841762,0.9872759525236668,0.9862077085567195,0.9912970543901121
282.9478076019992,0.7967437935393085,1.0000000000128533,0.9852161457923744,0.9830377976269205,0.9879642861861274,0.9896923417196991
281.3478076019992,0.7922384040808538,1.0000000000128146,0.9833673742367683,0.9818586475799412,0.9859313477286927,0.9893553375748122
279.74780760199917,0.7877330146223992,1.0000000000128382,0.983367374235279,0.981783838292743,0.9848627199259363,0.9893553375748131
278.14780760199915,0.7832276251639445,1.0000000000128526,0.9829387418122917,0.9794509817193165,0.9862534327164396,0.9893553375748211
276.5478076019991,0.7787222357054898,1.0000000000128604,0.9828636558610161,0.9789841019867768,0.9863811158390587,0.9846176787047645
274.9478076019991,0.7742168462470351,1.000000000012855,0.982938741812792,0.978211507130096,0.9864816090216055,0.9840335207930498
273.3478076019991,0.7697114567885804,1.0000000000128535,0.9823042376144706,0.9800541128915843,0.9856469003697736,0.9828218609983991
271.74780760199906,0.7652060673301257,1.0000000000128855,0.9779776968064662,0.9702156974084825,0.976741926750787,0.9714709243993453
270.14780760199903,0.7607006778716711,1.0000000000128504,0.9774288606181938,0.9700625140866419,0.976466852055238,0.9742830219948332
268.547807601999,0.7561952884132164,1.000000000012872,0.9791093731618608,0.9707861067818004,0.9741398211544336,0.9746200261394817
266.947807601999,0.7516898989547617,0.9747119407044529,0.9728274275656913,0.9660112926433674,0.9653113500022603,0.9652218397387207
265.34780760199897,0.747184509496307,0.9776242946920607,0.9784453841760306,0.9730370535417402,0.9715056811184805,0.9724329158901479
263.74780760199894,0.7426791200378523,1.0000000000128855,0.9605556254632333,0.9680314773215989,0.9695364622104002,0.9703397066197883
262.1478076019989,0.7381737305793976,0.9776242946920339,0.9599574845734201,0.9727403212869544,0.9734447261654284,0.9765938364480644
260.5478076019989,0.7336683411209429,0.9776242946920612,0.9553797013107882,0.9637676922510924,0.962285086655084,0.9680308429892944
258.9478076019989,0.7291629516624882,0.962981897154621,0.9479305715657906,0.9644220184995413,0.9597768902020144,0.9686134626518196
257.34780760199885,0.7246575622040335,0.9622847545702594,0.9487336377760858,0.9615842854648013,0.9609980430881383,0.9641815480601665
255.74780760199883,0.7201521727455789,0.9475301274162777,0.9489465051116877,0.961346939069013,0.9482375069207373,0.9637624350590375
254.1478076019988,0.7156467832871242,0.9425189148374755,0.946594249597076,0.9581545142129984,0.9398230565224499,0.9561458448520125
252.54780760199878,0.7111413938286695,0.9425189148375849,0.9396029416988907,0.946727858427346,0.9277422939281887,0.9485399814219562
250.94780760199876,0.7066360043702148,0.9401781142112983,0.9394665649412203,0.9460586502867803,0.9279369845825048,0.94341928089324
249.34780760199874,0.7021306149117601,0.9425189148375849,0.9358509708787284,0.9432952487005402,0.9248589423250528,0.9427916987425481
247.74780760199872,0.6976252254533054,0.9350066116390295,0.9307975996790523,0.938356654025586,0.9180248780937912,0.938472374709436
246.1478076019987,0.6931198359948507,0.9136147695043988,0.9254531493437375,0.9346132905976575,0.9076400514898942,0.9212161166927877
244.54780760199867,0.688614446536396,0.9111989145293362,0.9185336878125061,0.9320126169136136,0.9039539037388513,0.9192107509214366
242.94780760199865,0.6841090570779413,0.9277642876836516,0.9268492989862387,0.9340391625395376,0.9166446950626514,0.9334350054011904
241.34780760199862,0.6796036676194867,0.9136147695043987,0.9239040956346959,0.9288527185400195,0.9007975772793873,0.9138696511641241
239.7478076019986,0.675098278161032,0.9136147695043991,0.9225862526681733,0.933206054401954,0.9031121324210948,0.909017195692032
238.14780760199858,0.6705928887025773,0.9174655211190021,0.923676194673622,0.9436910997018917,0.9370600107398215,0.9315086324021444
236.54780760199856,0.6660874992441227,0.9425189148375848,0.9257934827441486,0.9368334249180847,0.9094088071326265,0.9314938447264808
234.94780760199853,0.661582109785668,0.8888637910176188,0.9146567913631963,0.9243472627608452,0.8858026182902631,0.9096524720211695
233.3478076019985,0.6570767203272133,0.9069187670224537,0.9103353035610544,0.9226196785286341,0.8818528312322781,0.9105924544185565
231.7478076019985,0.6525713308687586,0.869805589882192,0.9185268562614122,0.9153496770258155,0.881483742179819,0.9018418383591715
230.14780760199847,0.6480659414103039,0.8983363632081637,0.9082772846813106,0.9118477252855308,0.8718004038440761,0.8918269889661915
228.54780760199844,0.6435605519518492,0.9240019477603735,0.9029309868307619,0.9132576887745301,0.8891827224476471,0.9043702638062177
226.94780760199842,0.6390551624933946,0.8520105504005919,0.9012447239028005,0.9039468794663841,0.8693718005883048,0.8917913348766205
225.3478076019984,0.6345497730349399,0.8988327345442849,0.8941543652282855,0.9084429778644499,0.867521351981047,0.8889415647193603
223.74780760199837,0.6300443835764852,0.8968577391264594,0.9058532729956418,0.8993349459447736,0.8814088316661014,0.8886997234415696
222.14780760199835,0.6255389941180305,0.8767909258810217,0.8893396819013833,0.8947187255265113,0.8655221319325115,0.8722606523547596
220.54780760199833,0.6210336046595758,0.8951528707896167,0.8889256513501742,0.9048160695853933,0.8872977546319811,0.8943371652383765
218.9478076019983,0.6165282152011211,0.9027555102518903,0.8960650034062746,0.8832287019966302,0.8872936886897634,0.8753160347683178
217.34780760199828,0.6120228257426664,0.8793864714933619,0.8961178785660486,0.8813594985834636,0.8753026785956243,0.8693630093642729
215.74780760199826,0.6075174362842117,0.915815352500463,0.8969452142703462,0.8962619939180241,0.8788685058812269,0.8847704065149938
214.14780760199824,0.603012046825757,0.8772531042724114,0.8936511047296058,0.8925318468018327,0.8643917654852072,0.8834128261574411
212.54780760199822,0.5985066573673024,0.8819632183739176,0.8967519227139321,0.8875431217689165,0.8678766006167913,0.8891742838398188
210.9478076019982,0.5940012679088477,0.8723279863518203,0.8769603116677364,0.877155449707741,0.8516989952782883,0.8750022179037671
209.34780760199817,0.589495878450393,0.8879908098932673,0.8809158609986028,0.8864208700912717,0.8809198963241257,0.8841328314956775
207.74780760199815,0.5849904889919383,0.8855041991401978,0.8742320964176137,0.8803038837339529,0.8729134785927053,0.8879429015941818
206.14780760199812,0.5804850995334836,0.9127455461672657,0.886600827313745,0.8878137308526116,0.8980330839794932,0.9077833154380115
204.5478076019981,0.5759797100750289,0.9116294178791362,0.8870258327815603,0.8932689832174917,0.8878291398160084,0.9056315253285632
202.94780760199808,0.5714743206165742,0.9082106018112545,0.8804450116396689,0.8930886844715294,0.8905156445704532,0.9053815552209676
201.34780760199806,0.5669689311581195,0.8816452963390342,0.8802917747861834,0.8806632808271374,0.8785207146206347,0.8798711971119776
199.74780760199803,0.5624635416996648,0.8844011393432668,0.8667081863852133,0.8742312643305565,0.8660007406393734,0.8802901976583298
198.147807601998,0.5579581522412101,0.9168949552265263,0.8586929752390134,0.865196676772031,0.8483836622640377,0.8824668065610763
196.547807601998,0.5534527627827555,0.8879908098933401,0.8579133346515467,0.8579625551247807,0.8409258191816619,0.856027527266127
194.94780760199797,0.5489473733243008,0.8643336598180007,0.8542772177320683,0.8541058214663412,0.8297097246231853,0.8503772918645773
193.34780760199794,0.5444419838658462,0.8957022992469418,0.8476552145587903,0.8512104915678856,0.8323935111152626,0.8420817774055238
191.74780760199792,0.5399365944073915,0.9053405668221871,0.8512530140303031,0.8467618543522382,0.8262997585942761,0.8212630281522307
190.1478076019979,0.5354312049489368,0.8989950532678812,0.851674794188063,0.8464529522576655,0.8372715970945835,0.8204176327015135
188.54780760199787,0.5309258154904821,0.9147994707973661,0.8550522106380902,0.856749625864865,0.8545263311723907,0.8252827162024275
186.94780760199785,0.5264204260320274,0.890044734523441,0.8252743761600242,0.8301148532814335,0.8117671099149123,0.7949183548308965
185.34780760199783,0.5219150365735727,0.8612466581367044,0.816275960048839,0.8163920330283096,0.7957228236071373,0.7859004537556072


==> csvs/chatt_center_MaxMin_EP_ws.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.9999999999993053,1.0000000000068265,0.9999999999966387,1.0000000000072766
337.347807602,0.9499270351267678,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.9976221012095005
335.74780760199997,0.9454216456683131,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.9976221012095005
334.14780760199994,0.9409162562098584,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.9976221012095005
332.5478076019999,0.9364108667514037,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.9976221012095005
330.9478076019999,0.931905477292949,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.9976221012095005
329.3478076019999,0.9274000878344943,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.9976221012095005
327.74780760199985,0.9228946983760397,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.997092209685712
326.14780760199983,0.918389308917585,1.0000000000128855,0.9971759074587937,0.9982486893107348,0.9977977105086251,0.9970006430740204
324.5478076019998,0.9138839194591303,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.997092209685712
322.9478076019998,0.9093785300006757,1.000000000012885,0.9972869260538156,0.9983179053161106,0.9980080773841941,0.997092209685712
321.34780760199976,0.904873140542221,1.0000000000128293,0.9969584303622586,0.9971778678055327,0.9976722858197292,0.9960087581735301
319.74780760199974,0.9003677510837663,1.0000000000128293,0.9969584303622586,0.9971778678055327,0.9976722858197292,0.9954788666497416
318.1478076019997,0.8958623616253116,1.0000000000128293,0.9969584303622586,0.9971778678055327,0.9976722858197292,0.9954788666497416
316.5478076019997,0.8913569721668569,1.0000000000128293,0.9969584303622574,0.9971778678055327,0.9976722858197292,0.9954788666497416
314.94780760199967,0.8868515827084023,1.0000000000128686,0.9932106110075815,0.9942476691792642,0.996383542008825,0.9944555610822843
313.34780760199965,0.8823461932499476,1.0000000000128686,0.9932106110075815,0.9942476691792642,0.996383542008825,0.9939256695584958
311.7478076019996,0.8778408037914929,1.0000000000128686,0.9932106110075815,0.9942476691792642,0.996383542008825,0.9939256695584958
310.1478076019996,0.8733354143330382,1.0000000000128686,0.9932106110075815,0.9942476691792642,0.996383542008825,0.9939256695584958
308.5478076019996,0.8688300248745835,1.0000000000128686,0.9932106110075815,0.9942476691792642,0.996383542008825,0.9939256695584958
306.94780760199956,0.8643246354161288,1.0000000000128686,0.9928307147167583,0.9938653608484993,0.996383542008825,0.9939256695584958
305.34780760199953,0.8598192459576741,1.0000000000128686,0.9928307147167583,0.9938653608484993,0.996383542008825,0.9939256695584958
303.7478076019995,0.8553138564992194,1.0000000000128664,0.9928307147167578,0.9938653608484993,0.9963835420088245,0.9939256695584958
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9914237134186028,0.9904729251942211,0.9899989361567021,0.9918812123005044
300.54780760199947,0.84630307758231,1.0000000000128855,0.9914237134186028,0.9904729251942211,0.9899989361567021,0.9918812123005044
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9914237134186028,0.9904729251942211,0.9899989361567021,0.9918812123005044
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9914237134186028,0.9904729251942211,0.9899989361567021,0.9918812123005044
295.7478076019994,0.832786909206946,1.0000000000128824,0.9895749418636468,0.9902453773701589,0.9885217171796484,0.991881212302004
294.1478076019994,0.8282815197484913,1.0000000000128824,0.9895749418636468,0.9902453773701589,0.9885217171796484,0.991881212302004
292.54780760199935,0.8237761302900366,1.000000000012882,0.9895749418636468,0.9902453773701587,0.9885217171796482,0.9918812123020038
290.94780760199933,0.8192707408315819,1.000000000012886,0.9910973679737175,0.9886559077651571,0.988426265078145,0.9918812123012675
289.3478076019993,0.8147653513731272,1.000000000012886,0.9910973679737175,0.9886559077651571,0.988426265078145,0.9918812123012675
287.7478076019993,0.8102599619146725,1.000000000012886,0.9910973679737175,0.9886559077651571,0.988426265078145,0.9918812123012675
286.14780760199926,0.8057545724562178,1.000000000012886,0.9894747086086346,0.9884283599409205,0.9873016769609706,0.9918812123012675
284.54780760199924,0.8012491829977632,1.000000000012886,0.9894747086086346,0.9884283599409205,0.9873016769609706,0.9918812123012675
282.9478076019992,0.7967437935393085,1.0000000000128855,0.9850362656259172,0.9841807527836788,0.9881499042501257,0.9902764996306931
281.3478076019992,0.7922384040808538,1.0000000000128855,0.9834136062608343,0.9839532049594422,0.9870253161329512,0.9902764996306931
279.74780760199917,0.7877330146223992,1.0000000000128855,0.9834136062608343,0.9839532049594422,0.9870253161329512,0.9902764996306931
278.14780760199915,0.7832276251639445,1.0000000000128855,0.9834136062608343,0.9839532049594422,0.9870253161329512,0.9902764996306931
276.5478076019991,0.7787222357054898,1.0000000000128855,0.9834136062608683,0.9828061072418676,0.987025316134457,0.9846176787041022
274.9478076019991,0.7742168462470351,1.0000000000128855,0.9834136062608683,0.9828061072418676,0.987025316134457,0.9846176787041022
273.3478076019991,0.7697114567885804,1.0000000000128855,0.9834136062608683,0.9828061072418676,0.987025316134457,0.9846176787041022
271.74780760199906,0.7652060673301257,1.0000000000128375,0.9796256726751821,0.9755646434948715,0.9772000939619822,0.9752041840529645
270.14780760199903,0.7607006778716711,1.0000000000128375,0.9796256726751821,0.9755646434948715,0.9772000939619822,0.9752041840529645
268.547807601999,0.7561952884132164,1.0000000000128213,0.9796256726751821,0.9755646434948714,0.9772000939619802,0.9752041840529645
266.947807601999,0.7516898989547617,0.9776242946920608,0.9784453841760302,0.9730370535417407,0.9721751927535979,0.972432915890148
265.34780760199897,0.747184509496307,0.9776242946920608,0.9784453841760302,0.9730370535417407,0.9721751927535979,0.972432915890148
263.74780760199894,0.7426791200378523,0.9776242946920598,0.9603976770091328,0.9750237068592597,0.9746760732854896,0.9781199311304458
262.1478076019989,0.7381737305793976,0.97762429469206,0.9603225910574474,0.9748465655352644,0.9746760732857911,0.9781199311304457
260.5478076019989,0.7336683411209429,0.9776242946920577,0.9569509318497096,0.9682578177438153,0.9650844856072884,0.9687064364794834
258.9478076019989,0.7291629516624882,0.9776242946920605,0.9569259158244581,0.9682578177423307,0.9650844856066533,0.9687064364781457
257.34780760199885,0.7246575622040335,0.9622847545702593,0.9531118109998937,0.9675034224859437,0.9646282914057751,0.9681841465199544
255.74780760199883,0.7201521727455789,0.9622847545702593,0.9531118109998937,0.9675034224859437,0.9646282914057751,0.9681841465199544
254.1478076019988,0.7156467832871242,0.9425189148375844,0.9477238741827337,0.9586634688775196,0.9404454361429716,0.9601534221310584
252.54780760199878,0.7111413938286695,0.9425189148375848,0.9439359405950309,0.9514220051294308,0.930620213970539,0.9507399274781588
250.94780760199876,0.7066360043702148,0.9425189148375848,0.9439359405950309,0.9514220051294308,0.930620213970539,0.9507399274781588
249.34780760199874,0.7021306149117601,0.9425189148375626,0.9422990073902948,0.9475452522802698,0.9306202139708599,0.9469859837127949
247.74780760199872,0.6976252254533054,0.92186482062679,0.9413512129107127,0.9470888996539288,0.9270303407073138,0.943742888266737
246.1478076019987,0.6931198359948507,0.9136147695043887,0.9323425623824992,0.9380535022822376,0.9143717951144482,0.9255215033149791
244.54780760199867,0.688614446536396,0.9136147695043987,0.9306656816481453,0.937556008734283,0.9125150103144022,0.9255215033143147
242.94780760199865,0.6841090570779413,0.942518914837585,0.936546115168639,0.9428581748031388,0.9225849496639222,0.9360756944839367
241.34780760199862,0.6796036676194867,0.9136147695043987,0.9265370812167807,0.9333664248048122,0.9063192144025507,0.9146112140873138
239.7478076019986,0.675098278161032,0.9136147695043987,0.9265370812167805,0.9330370294982063,0.9063192144025508,0.9146112140873139
238.14780760199858,0.6705928887025773,0.933380609237065,0.9366763673645274,0.9488735602426959,0.9395835310325973,0.9384957287052974
236.54780760199856,0.6660874992441227,0.9425189148375763,0.9334098795341633,0.9390089154066659,0.9151479622600049,0.9348661837977685
234.94780760199853,0.661582109785668,0.9136147695043645,0.9249261759909962,0.931469765930343,0.9012868513587754,0.9146112140872541
233.3478076019985,0.6570767203272133,0.9136147695043987,0.9148418783967422,0.9178664823066561,0.8785359277489005,0.8993224025254037
231.7478076019985,0.6525713308687586,0.9136147695043956,0.9169249108611436,0.9250274472888255,0.8835620045432607,0.9002576198399538
230.14780760199847,0.6480659414103039,0.913614769504397,0.9152879776557169,0.9208297378311303,0.882970455276247,0.8965036760733344
228.54780760199844,0.6435605519518492,0.9197386791969908,0.9085355431341215,0.9232558108847155,0.893467310311519,0.912183012569736
226.94780760199842,0.6390551624933946,0.8689577760083927,0.9054772234142141,0.9137088819425633,0.8837794898844467,0.8975060821582306
225.3478076019984,0.6345497730349399,0.9018853369213735,0.8905458576015814,0.9071391181363272,0.867633060231673,0.8910140317050643
223.74780760199837,0.6300443835764852,0.8879306293952706,0.8840294617582601,0.896429033523361,0.8688917762352768,0.8833539265824275
222.14780760199835,0.6255389941180305,0.8662487254564305,0.8896788352518451,0.903766745915982,0.8636970731909215,0.8797892327528862
220.54780760199833,0.6210336046595758,0.8795120220384778,0.9089108560188265,0.8986653390152239,0.8895768862102023,0.8858802616970253
218.9478076019983,0.6165282152011211,0.8795120220384778,0.9047094651309618,0.8894334245285772,0.8881621097200662,0.8752012421458392
217.34780760199828,0.6120228257426664,0.8795120220384778,0.9047094651309618,0.8894334245285772,0.8881621097200662,0.8752012421458392
215.74780760199826,0.6075174362842117,0.9205894428579781,0.9112025471613875,0.9001929631865135,0.8926529599173518,0.8943662136095845
214.14780760199824,0.603012046825757,0.8819632183739415,0.903989208096255,0.8911691344679933,0.880403782420939,0.8909499439327878
212.54780760199822,0.5985066573673024,0.8819632183739513,0.9039892080962569,0.8911691344676896,0.8803741994949321,0.8909499439327974
210.9478076019982,0.5940012679088477,0.8819632183739154,0.8892080471005691,0.8866800960779081,0.8538296406015611,0.8741048044995984
209.34780760199817,0.589495878450393,0.8879908098933399,0.8800591468841943,0.8819402169673239,0.8706749998284606,0.8858814853435366
207.74780760199815,0.5849904889919383,0.8792541678219513,0.86539411870536,0.8747699752763533,0.8490628975774402,0.8667067208325306
206.14780760199812,0.5804850995334836,0.9043389236947091,0.8998087172256721,0.8859905891504587,0.8833951517034018,0.8901385374933977
204.5478076019981,0.5759797100750289,0.9043389236947761,0.8998087172257014,0.8859538284704658,0.8833951517034324,0.8901385374934138
202.94780760199808,0.5714743206165742,0.9133537377953435,0.883646691744024,0.8897707985060299,0.8839435406803406,0.8852752076900695
201.34780760199806,0.5669689311581195,0.8879908098933399,0.8832348951223958,0.8832177217636582,0.8827562776892411,0.8844679855010462
199.74780760199803,0.5624635416996648,0.8879908098933399,0.8832348951223958,0.8832177217636582,0.8827562776892411,0.8844679855010462
198.147807601998,0.5579581522412101,0.913353737795369,0.8616743902750567,0.8747790601634,0.8482588625590903,0.8567289229174028
196.547807601998,0.5534527627827555,0.887990809893339,0.8465586866793093,0.8558845738316343,0.8251526519257102,0.8586882112040488
193.34780760199794,0.5444419838658462,0.905340566822187,0.8605199110382492,0.8624262054608617,0.8553522243811507,0.8451070587668427
191.74780760199792,0.5399365944073915,0.905340566822187,0.8539541383764636,0.8497389674040614,0.8378484677392526,0.8216843171589248
190.1478076019979,0.5354312049489368,0.9053405668221396,0.8532700934257034,0.8497389674038511,0.8378484677392175,0.8211156893824565
188.54780760199787,0.5309258154904821,0.8900447345234402,0.8242387303394764,0.8528000278966947,0.8298045375795776,0.8325999670647659
186.94780760199785,0.5264204260320274,0.8900447345234402,0.8329386885756463,0.8366065917834865,0.8119620152320671,0.7933151073009804
185.34780760199783,0.5219150365735727,0.8900447345234402,0.8329386885756463,0.8366065917834865,0.8119620152320671,0.7933151073009804
183.7478076019978,0.517409647115118,0.8730203199285038,0.8186649721516407,0.848250334295307,0.8406075587530204,0.8326543249189707
182.14780760199778,0.5129042576566634,0.8730203199285039,0.8063683562871892,0.8351481041642337,0.8243557791283289,0.8051680631608858
180.54780760199776,0.5083988681982087,0.8730203199285039,0.8063683562871892,0.8351481041642337,0.8243557791283289,0.8051680631608858


==> csvs/chatt_center_MaxMin_P_01.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.9999890171896715,0.9985325350909662,0.9999704170706313,1.0000000000072768
337.347807602,0.9499270351267678,1.0000000000128855,0.9989145489550931,0.9985325350909662,0.9999704170706313,1.0000000000072768
335.74780760199997,0.9454216456683131,1.0000000000128855,0.9989145489550931,0.9985325350909662,0.9999704170706313,1.0000000000072768
334.14780760199994,0.9409162562098584,1.0000000000128855,0.9989145489550931,0.9985325350909662,0.9999704170706313,1.0000000000072768
332.5478076019999,0.9364108667514037,1.0000000000128855,0.9989145489550931,0.9985325350909662,0.9999704170706313,1.0000000000072768
330.9478076019999,0.931905477292949,1.0000000000128855,0.9989145489550931,0.9985325350909662,0.9999704170706313,1.0000000000072768
329.3478076019999,0.9274000878344943,1.0000000000128855,0.9985860532631856,0.9973924975798921,0.9996346255050835,0.9982828317969581
327.74780760199985,0.9228946983760397,1.0000000000128855,0.9985860532631856,0.9973924975798921,0.9996346255050835,0.998386656971092
326.14780760199983,0.918389308917585,1.0000000000128855,0.9985860532631856,0.9973924975798921,0.9995926423008028,0.9981750640553475
324.5478076019998,0.9138839194591303,1.0000000000128855,0.9985860532631856,0.9973924975798921,0.9996346255050835,0.9982828317969581
322.9478076019998,0.9093785300006757,1.0000000000128855,0.9994935110144493,0.9969450804030127,0.9982754721692868,0.998386656971092
321.34780760199976,0.904873140542221,1.0000000000128855,0.9971232605713942,0.9956793452230152,0.9995386460959375,0.9964937273047422
319.74780760199974,0.9003677510837663,1.0000000000128855,0.9971512179629584,0.9964139949605987,0.9987522277713161,0.9969171990418417
318.1478076019997,0.8958623616253116,1.0000000000128855,0.998058675714222,0.9960644424508361,0.9975391951668838,0.9970210242159755
316.5478076019997,0.8913569721668569,1.0000000000128855,0.9971232605713942,0.9959071262251737,0.9996346255050835,0.998386656971092
314.94780760199967,0.8868515827084023,1.0000000000128855,0.9971512179629584,0.9964139949605987,0.9987522277713161,0.9969171990418417
313.34780760199965,0.8823461932499476,1.0000000000128855,0.9971512179629584,0.9964139949605987,0.9987522277713161,0.9970210242159755
311.7478076019996,0.8778408037914929,1.0000000000128855,0.9961181993452498,0.9956918832655796,0.9984670755836021,0.9970210242159755
310.1478076019996,0.8733354143330382,1.0000000000128855,0.9961181993452498,0.9955963583234024,0.9984670755836021,0.9970210242159755
308.5478076019996,0.8688300248745835,1.0000000000128855,0.9971512179629584,0.9952668972415959,0.9987522277713161,0.9913622032895486
306.94780760199956,0.8643246354161288,1.0000000000128855,0.9961181993452498,0.9945447855465768,0.9984670755836021,0.9913622032895486
305.34780760199953,0.8598192459576741,1.0000000000128855,0.9970256570965136,0.9941693301176571,0.9970442074078986,0.9913622032895486
303.7478076019995,0.8553138564992194,1.0000000000128855,0.9961181993452498,0.9945447855465768,0.9984670755836021,0.9913622032895486
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9970256570965136,0.9941952330368142,0.9974684155263271,0.9912583781154147
300.54780760199947,0.84630307758231,1.0000000000128604,0.9948057857381813,0.9944027622696391,0.9982605945097595,0.9809871598291556
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9967609877497726,0.9935979321517239,0.9856370207570357,0.9901196694188035
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9947004959472484,0.9938411934728695,0.997416716558145,0.9898200457222653
295.7478076019994,0.832786909206946,1.0000000000128855,0.9952796489914996,0.9934916409631069,0.9963884735748626,0.9898200457222652
294.1478076019994,0.8282815197484913,1.0000000000128855,0.9943282808646956,0.992100451640374,0.9917167490395361,0.9897162205481315
292.54780760199935,0.8237761302900366,1.0000000000128855,0.9920931942674799,0.9906902875918235,0.994961480450937,0.9877819872798075
290.94780760199933,0.8192707408315819,1.0000000000128855,0.9925645540229556,0.9908004669462485,0.9950243886730479,0.9882668486308833
289.3478076019993,0.8147653513731272,1.0000000000128855,0.9943282808646956,0.992100451640374,0.9917167490395361,0.9898200457222652
287.7478076019993,0.8102599619146725,1.0000000000128855,0.9893755063167603,0.9905632009608272,0.9927917594249827,0.9898090061981667
286.14780760199926,0.8057545724562178,1.0000000000128855,0.9908817099049878,0.9906736978758539,0.9938278339201165,0.9882668486308833
284.54780760199924,0.8012491829977632,1.0000000000128855,0.9912335838365627,0.9895100563773573,0.9907131574162431,0.9882668486308833
282.9478076019992,0.7967437935393085,1.0000000000128855,0.9909972041557201,0.989502184145385,0.9907131574162431,0.9826103138630499
281.3478076019992,0.7922384040808538,1.0000000000128855,0.9908427588519745,0.9895100563773573,0.9907131574162431,0.9882668486308833
279.74780760199917,0.7877330146223992,1.0000000000128855,0.9908908049354452,0.9889191114646005,0.9764575012993177,0.9833425929802555
278.14780760199915,0.7832276251639445,1.0000000000128855,0.9909689144898217,0.9887761323106884,0.9771800908164843,0.987128139934272
276.5478076019991,0.7787222357054898,1.0000000000128855,0.9887358599682192,0.9892746363211485,0.9891939552352501,0.9856914087294233
274.9478076019991,0.7742168462470351,1.0000000000128855,0.9879452503958742,0.9885241627379753,0.9746560117416821,0.9744358056434976
273.3478076019991,0.7697114567885804,1.0000000000128855,0.9879452503958742,0.9881553016695602,0.9751677872474919,0.9800429112134623
271.74780760199906,0.7652060673301257,1.0000000000128855,0.9851890210882513,0.988503188269589,0.9726076092516756,0.9797715341005707
270.14780760199903,0.7607006778716711,1.0000000000128855,0.9859982638371084,0.9880728708946076,0.9712904391201597,0.9800429112134623
268.547807601999,0.7561952884132164,1.0000000000128855,0.9859873073449171,0.9881536357598266,0.9715506986762885,0.9800429112134623
266.947807601999,0.7516898989547617,1.0000000000128855,0.9833729644420423,0.9837607141275383,0.9646618605379788,0.9779984539566566
265.34780760199897,0.747184509496307,1.0000000000128855,0.9771611918781842,0.98335000407871,0.967452053796315,0.9754689841657295
263.74780760199894,0.7426791200378523,1.0000000000128855,0.9777735460860583,0.9839398728215976,0.9714907533421426,0.9753781236027704
262.1478076019989,0.7381737305793976,1.0000000000128855,0.9775448367039423,0.974914983231597,0.9679494937626673,0.9761275538220677
260.5478076019989,0.7336683411209429,1.0000000000128855,0.9776696953321259,0.9801015321822037,0.9639242903195435,0.9763937412866812
258.9478076019989,0.7291629516624882,1.0000000000128855,0.9776777063307263,0.9799211575998539,0.9635214201405855,0.9760354321234925
257.34780760199885,0.7246575622040335,1.0000000000128855,0.9775029593434732,0.9798111211214697,0.9633776365080001,0.9757217716217681
255.74780760199883,0.7201521727455789,1.0000000000128855,0.9767742911749938,0.972419862304371,0.9650815652293778,0.9759424582979802
254.1478076019988,0.7156467832871242,1.0000000000128857,0.9743331587142705,0.9678783320607013,0.9615246370943566,0.9707468678537093
252.54780760199878,0.7111413938286695,1.0000000000128855,0.9766703287137655,0.9685696697529512,0.958298619487064,0.965107171165409
250.94780760199876,0.7066360043702148,1.0000000000128855,0.9743331587142705,0.9681458434275333,0.9640414015944209,0.9725899419700629
249.34780760199874,0.7021306149117601,1.0000000000128855,0.974317169723878,0.9678688382566547,0.9647439455363755,0.9709925431716815
247.74780760199872,0.6976252254533054,1.0000000000128855,0.9743228475221642,0.9682031952409565,0.9645331722693623,0.9722098195492289
246.1478076019987,0.6931198359948507,1.0000000000128855,0.9718393517719018,0.9575159852617783,0.9624583242177303,0.9588292819704681
244.54780760199867,0.688614446536396,1.0000000000128855,0.967292507416272,0.9667213841056602,0.9566117188888548,0.9726397975200591
242.94780760199865,0.6841090570779413,1.0000000000128855,0.9722747863147015,0.9580168909754379,0.9626171085468342,0.963045716148504
241.34780760199862,0.6796036676194867,1.0000000000128855,0.9729035498000111,0.9571639959353127,0.9618756144925499,0.9628084006147296
239.7478076019986,0.675098278161032,1.0000000000128855,0.9651703819376736,0.9568315371851644,0.9543470820036546,0.963045716148504
238.14780760199858,0.6705928887025773,1.0000000000128855,0.9658696261685585,0.956807830735191,0.9540095380817432,0.963045716148504
236.54780760199856,0.6660874992441227,1.0000000000128855,0.9644756750449369,0.9465039016408734,0.9519962354082504,0.9616825162134668
234.94780760199853,0.661582109785668,1.0000000000128855,0.962718224750298,0.9502989993356898,0.9396258420828016,0.9622410861594115
233.3478076019985,0.6570767203272133,1.0000000000128855,0.9611051350858518,0.950302390274437,0.9424542119029478,0.9575154548410797
231.7478076019985,0.6525713308687586,1.0000000000128628,0.9502632882027726,0.940104289218324,0.934112439958095,0.935550731294029
230.14780760199847,0.6480659414103039,1.0000000000128855,0.9568496095054533,0.9418989678158665,0.9394300724625934,0.9570172418735973
228.54780760199844,0.6435605519518492,1.0000000000128855,0.957112050127222,0.9433049603698935,0.9376006024940645,0.9551485221869797
226.94780760199842,0.6390551624933946,1.000000000012865,0.9471805876352531,0.9374121153927566,0.9252208630291329,0.9287453296507411
225.3478076019984,0.6345497730349399,1.0000000000128855,0.9519932411711142,0.9434814228149686,0.9372034558511227,0.9504834376072596
223.74780760199837,0.6300443835764852,1.0000000000128753,0.9482479383748971,0.9266424948918401,0.8967669419547553,0.891416363526092
222.14780760199835,0.6255389941180305,1.0000000000128826,0.9369654604362325,0.9255651984255612,0.8981047639036944,0.8973293690254056
220.54780760199833,0.6210336046595758,1.0000000000128404,0.9288538176115423,0.9268229685163922,0.9156412925808028,0.9185688560509496
218.9478076019983,0.6165282152011211,1.0000000000128766,0.9302399309191631,0.9297314675349786,0.9064012711136454,0.9086096898989666
217.34780760199828,0.6120228257426664,0.9993895190006233,0.9261460460756867,0.8933254869366326,0.8813043168601004,0.8873303378450091
215.74780760199826,0.6075174362842117,1.00000000001286,0.9144858380756398,0.9203877608905797,0.896508509668286,0.8985859455801705
214.14780760199824,0.603012046825757,1.0000000000126144,0.923170679093091,0.9120762970490982,0.878721111542312,0.9077074331149506
212.54780760199822,0.5985066573673024,0.9993895190006131,0.9083651215431557,0.8936806046001775,0.8669655235985578,0.8528062816040943
210.9478076019982,0.5940012679088477,0.9993895190006105,0.9053363305389422,0.8965512716700458,0.8684269264238879,0.863528446015587
209.34780760199817,0.589495878450393,0.9739455370517901,0.8914075699166726,0.8860187645101802,0.853760626025335,0.8644814963160229
207.74780760199815,0.5849904889919383,0.9739455370517957,0.8798008342250225,0.8698199370377182,0.82865640616924,0.7364649984415393
206.14780760199812,0.5804850995334836,0.9739455370517925,0.8658499994682151,0.8682165326162076,0.8286892414680356,0.8065068795584349
204.5478076019981,0.5759797100750289,0.9623911486474634,0.8840429667326778,0.8778931344040004,0.8526370791758963,0.8221004242625244
202.94780760199808,0.5714743206165742,0.9623911486474636,0.8715569295044425,0.8651921319175603,0.8360255906691718,0.7775329480994931
201.34780760199806,0.5669689311581195,0.9579956547504053,0.8598806814019683,0.8561832201530755,0.8195277900906425,0.7545562275944503
199.74780760199803,0.5624635416996648,0.9373063927746765,0.8628331992098168,0.8697977869541903,0.8429070755875367,0.8101275640243408
198.147807601998,0.5579581522412101,0.9460430348460275,0.8546055031040982,0.8564317440136031,0.8262142600979159,0.8137451517336103
196.547807601998,0.5534527627827555,0.9325875151653747,0.8437705901609664,0.8451423131382808,0.8065950279424126,0.733188765443584
194.94780760199797,0.5489473733243008,0.9306977627759484,0.8482686633217011,0.862444590197413,0.8412697733687743,0.804152874959166
193.34780760199794,0.5444419838658462,0.9307472025472684,0.845660384521268,0.8568781287646748,0.8257724368193774,0.7853630387500828
191.74780760199792,0.5399365944073915,0.9307472025472664,0.8384057325693447,0.8568905714636227,0.8265349103844887,0.78431962118825
190.1478076019979,0.5354312049489368,0.9093671195907088,0.8297447957903865,0.8411204186605066,0.797853210166229,0.7565875541782973
188.54780760199787,0.5309258154904821,0.9091315975134082,0.8329341735968733,0.8520044602460848,0.8286296825496188,0.7886377237749602
186.94780760199785,0.5264204260320274,0.9053405668221771,0.849103902401122,0.8517124802083073,0.8317937323505555,0.8179397413452246
185.34780760199783,0.5219150365735727,0.9053405668221871,0.8395234640282766,0.8444654022407192,0.8279664242423374,0.8128902901573478


==> csvs/chatt_center_MaxMin_P_ws.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
337.347807602,0.9499270351267678,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
335.74780760199997,0.9454216456683131,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
334.14780760199994,0.9409162562098584,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
332.5478076019999,0.9364108667514037,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
330.9478076019999,0.931905477292949,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
329.3478076019999,0.9274000878344943,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
327.74780760199985,0.9228946983760397,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
326.14780760199983,0.918389308917585,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
324.5478076019998,0.9138839194591303,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
322.9478076019998,0.9093785300006757,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
321.34780760199976,0.904873140542221,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
319.74780760199974,0.9003677510837663,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
318.1478076019997,0.8958623616253116,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
316.5478076019997,0.8913569721668569,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
314.94780760199967,0.8868515827084023,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
313.34780760199965,0.8823461932499476,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
311.7478076019996,0.8778408037914929,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
310.1478076019996,0.8733354143330382,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
308.5478076019996,0.8688300248745835,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
306.94780760199956,0.8643246354161288,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
305.34780760199953,0.8598192459576741,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
303.7478076019995,0.8553138564992194,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
302.1478076019995,0.8508084670407647,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
300.54780760199947,0.84630307758231,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
298.94780760199944,0.8417976881238554,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
297.3478076019994,0.8372922986654007,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
295.7478076019994,0.832786909206946,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
294.1478076019994,0.8282815197484913,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
292.54780760199935,0.8237761302900366,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
290.94780760199933,0.8192707408315819,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
289.3478076019993,0.8147653513731272,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
287.7478076019993,0.8102599619146725,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
286.14780760199926,0.8057545724562178,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
284.54780760199924,0.8012491829977632,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
282.9478076019992,0.7967437935393085,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
281.3478076019992,0.7922384040808538,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
279.74780760199917,0.7877330146223992,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
278.14780760199915,0.7832276251639445,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
276.5478076019991,0.7787222357054898,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
274.9478076019991,0.7742168462470351,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
273.3478076019991,0.7697114567885804,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
271.74780760199906,0.7652060673301257,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
270.14780760199903,0.7607006778716711,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
268.547807601999,0.7561952884132164,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
266.947807601999,0.7516898989547617,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
265.34780760199897,0.747184509496307,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
263.74780760199894,0.7426791200378523,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
262.1478076019989,0.7381737305793976,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
260.5478076019989,0.7336683411209429,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
258.9478076019989,0.7291629516624882,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
257.34780760199885,0.7246575622040335,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
255.74780760199883,0.7201521727455789,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
254.1478076019988,0.7156467832871242,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
252.54780760199878,0.7111413938286695,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
250.94780760199876,0.7066360043702148,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
249.34780760199874,0.7021306149117601,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
247.74780760199872,0.6976252254533054,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
246.1478076019987,0.6931198359948507,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
244.54780760199867,0.688614446536396,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
242.94780760199865,0.6841090570779413,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
241.34780760199862,0.6796036676194867,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
239.7478076019986,0.675098278161032,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
238.14780760199858,0.6705928887025773,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
236.54780760199856,0.6660874992441227,0.9993895190006007,0.9202361021499538,0.9132188815778364,0.8780243732552322,0.8910615715468791
234.94780760199853,0.661582109785668,0.9993895190006007,0.9193456554073329,0.9132188815778364,0.8768997851380577,0.8910615715468791
233.3478076019985,0.6570767203272133,0.9993895190006007,0.9193456554073329,0.9132188815778364,0.8768997851380577,0.8910615715468791
231.7478076019985,0.6525713308687586,0.9993895190006007,0.9193456554073329,0.9132188815778364,0.8768997851380577,0.8910615715468791
230.14780760199847,0.6480659414103039,0.9993895190006007,0.9193456554073329,0.9120514795250759,0.8768997851380577,0.8910615715468791
228.54780760199844,0.6435605519518492,0.9993895190006007,0.9193456554073329,0.9120514795250759,0.8768997851380577,0.8877527798561601
226.94780760199842,0.6390551624933946,0.9993895190006007,0.9202361021499538,0.9054601448491976,0.8780243732552322,0.8877527798561601
225.3478076019984,0.6345497730349399,0.9993895190006007,0.9193456554073329,0.9054601448491976,0.8768997851380577,0.8877527798561601
223.74780760199837,0.6300443835764852,0.9993895190006007,0.9193456554073329,0.9054601448491976,0.8768997851380577,0.8877527798561601
222.14780760199835,0.6255389941180305,0.9993895190006007,0.9193456554073329,0.9054601448491976,0.8768997851380577,0.8877527798561601
220.54780760199833,0.6210336046595758,0.9993895190006007,0.9177069523937453,0.9038110373720316,0.8768997851380577,0.8877527798561601
218.9478076019983,0.6165282152011211,0.9993895190006007,0.9177069523937453,0.9038110373720316,0.8768997851380577,0.8877527798561601
217.34780760199828,0.6120228257426664,0.9993895190006007,0.9145264347088152,0.9011874307820956,0.8736072111307677,0.8877527798561601
215.74780760199826,0.6075174362842117,0.9993895190006007,0.9145264347088152,0.9011874307820956,0.8736072111307677,0.8877527798561601
214.14780760199824,0.603012046825757,0.9993895190006007,0.9145264347088152,0.9011874307820956,0.8736072111307677,0.8877527798561601
212.54780760199822,0.5985066573673024,0.9993895190006007,0.9145264347088152,0.8997475221801646,0.8736072111307677,0.8835137965887928
210.9478076019982,0.5940012679088477,0.9993895190005789,0.9145264347088152,0.8997475221801646,0.8736072111307677,0.8835137965887928
209.34780760199817,0.589495878450393,0.9739455370518026,0.8944378135050183,0.8902995823091773,0.8674018042728049,0.8948624142842551
207.74780760199815,0.5849904889919383,0.9733350560395404,0.8882584711679711,0.8825703683525051,0.8587706655747589,0.882325437565824
206.14780760199812,0.5804850995334836,0.9733350560395404,0.8882584711679711,0.8825703683525051,0.8587706655747589,0.882325437565824
204.5478076019981,0.5759797100750289,0.9623911486474634,0.8905559046047701,0.8833700300326651,0.862203656598205,0.8494968793277516
202.94780760199808,0.5714743206165742,0.9623911486474579,0.878627132756405,0.869929056389169,0.8481417656780904,0.8299030789021796
201.34780760199806,0.5669689311581195,0.9623911486474627,0.8780221350340653,0.8701356287136301,0.848141765678111,0.8107560251101531
199.74780760199803,0.5624635416996648,0.9373063927746578,0.8644771974067703,0.8709107369034597,0.8488671809842232,0.8302882820819412
198.147807601998,0.5579581522412101,0.934585296617216,0.854845316099738,0.8588015127214853,0.8351166304084395,0.8104499376262997
196.547807601998,0.5534527627827555,0.934585296617216,0.854845316099738,0.8588015127214853,0.8351166304084395,0.8104499376262997
193.34780760199794,0.5444419838658462,0.9307472025472807,0.843027230552894,0.8585805416587359,0.8370832883192666,0.79347237164944
191.74780760199792,0.5399365944073915,0.9307472025472749,0.8414281448069886,0.8576325320010771,0.8354369059458864,0.7660708579076295
190.1478076019979,0.5354312049489368,0.9154076624254793,0.8289870598674293,0.8510202425599869,0.8191776418449476,0.7827575362146467
188.54780760199787,0.5309258154904821,0.9154076624254793,0.8289870598674293,0.8510202425599869,0.8191776418449476,0.7827575362146467
186.94780760199785,0.5264204260320274,0.8957053348001223,0.8405176294229459,0.8467694194530089,0.8222418066277595,0.7932590455566666
185.34780760199783,0.5219150365735727,0.8900447345234406,0.8331685051062178,0.8390479072061612,0.8259238405453597,0.8019738563339454
183.7478076019978,0.517409647115118,0.8730203199285045,0.8163420410483415,0.8484294172619217,0.8316207164480058,0.8191825204999517
182.14780760199778,0.5129042576566634,0.8730203199284385,0.8061577817951225,0.8344896095813027,0.8239377164795074,0.770230478378498
180.54780760199776,0.5083988681982087,0.8730203199284385,0.8061577817951225,0.8344896095813027,0.8239377164795074,0.770230478378498


==> csvs/chatt_center_MaxMin_diff_ws.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852224,-0.0006104810122848914,-0.07976389784935145,-0.08678111842898995,-0.1219756267414066,-0.10893842846039747
337.347807602,0.9499270351267678,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.1065605296626212
335.747807602,0.9454216456683132,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.1065605296626212
334.14780760199994,0.9409162562098584,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.1065605296626212
332.5478076019999,0.9364108667514036,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.1065605296626212
330.9478076019999,0.931905477292949,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.1065605296626212
329.3478076019999,0.9274000878344943,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.1065605296626212
327.74780760199985,0.9228946983760395,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.10603063813883284
326.14780760199983,0.918389308917585,-0.0006104810122848914,-0.07693980530883981,-0.08502980773289848,-0.11977333725339301,-0.10593907152714122
324.5478076019998,0.9138839194591304,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.10603063813883284
322.9478076019998,0.9093785300006756,-0.0006104810122842252,-0.07705082390386186,-0.08509902373827427,-0.11998370412896175,-0.10603063813883284
321.34780760199976,0.904873140542221,-0.000610481012228492,-0.07672232821230485,-0.08395898622769637,-0.11964791256449703,-0.10494718662665081
319.74780760199974,0.9003677510837663,-0.000610481012228492,-0.07672232821230485,-0.08395898622769637,-0.11964791256449703,-0.10441729510286246
318.1478076019997,0.8958623616253116,-0.000610481012228492,-0.07672232821230485,-0.08395898622769637,-0.11964791256449703,-0.10441729510286246
316.5478076019997,0.8913569721668569,-0.000610481012228492,-0.07672232821230363,-0.08395898622769637,-0.11964791256449703,-0.10441729510286246
314.94780760199967,0.8868515827084023,-0.0006104810122677939,-0.0729745088576278,-0.08102878760142784,-0.11835916875359276,-0.10339398953540524
313.34780760199965,0.8823461932499476,-0.0006104810122677939,-0.0729745088576278,-0.08102878760142784,-0.11835916875359276,-0.10286409801161667
311.7478076019996,0.8778408037914929,-0.0006104810122677939,-0.0729745088576278,-0.08102878760142784,-0.11835916875359276,-0.10286409801161667
310.1478076019996,0.8733354143330382,-0.0006104810122677939,-0.0729745088576278,-0.08102878760142784,-0.11835916875359276,-0.10286409801161667
308.5478076019996,0.8688300248745835,-0.0006104810122677939,-0.0729745088576278,-0.08102878760142784,-0.11835916875359276,-0.10286409801161667
306.9478076019996,0.8643246354161288,-0.0006104810122677939,-0.07259461256680466,-0.08064647927066282,-0.11835916875359276,-0.10286409801161667
305.34780760199953,0.8598192459576741,-0.0006104810122677939,-0.07259461256680466,-0.08064647927066282,-0.11835916875359276,-0.10286409801161667
303.7478076019995,0.8553138564992194,-0.0006104810122655735,-0.072594612566804,-0.08064647927066282,-0.1183591687535922,-0.10286409801161667
302.1478076019995,0.8508084670407647,-0.0006104810122848914,-0.07118761126864903,-0.07725404361638488,-0.11197456290146979,-0.10081964075362526
300.54780760199947,0.84630307758231,-0.0006104810122848914,-0.07118761126864903,-0.07725404361638488,-0.11197456290146979,-0.10081964075362526
298.94780760199944,0.8417976881238554,-0.0006104810122848914,-0.07118761126864903,-0.07725404361638488,-0.11197456290146979,-0.10081964075362526
297.3478076019994,0.8372922986654007,-0.0006104810122848914,-0.07118761126864903,-0.07725404361638488,-0.11197456290146979,-0.10081964075362526
295.7478076019994,0.832786909206946,-0.0006104810122815607,-0.06933883971369303,-0.07702649579232246,-0.11049734392441624,-0.10081964075512484
294.1478076019994,0.8282815197484913,-0.0006104810122815607,-0.06933883971369303,-0.07702649579232246,-0.11049734392441624,-0.10081964075512484
292.5478076019993,0.8237761302900366,-0.0006104810122811166,-0.06933883971369303,-0.07702649579232246,-0.11049734392441601,-0.10081964075512462
290.94780760199933,0.8192707408315819,-0.0006104810122851134,-0.07086126582376384,-0.07543702618732084,-0.11040189182291282,-0.10081964075438843
289.3478076019993,0.8147653513731272,-0.0006104810122851134,-0.07086126582376384,-0.07543702618732084,-0.11040189182291282,-0.10081964075438843
287.7478076019993,0.8102599619146725,-0.0006104810122851134,-0.07086126582376384,-0.07543702618732084,-0.11040189182291282,-0.10081964075438843
286.14780760199926,0.8057545724562178,-0.0006104810122851134,-0.06923860645868085,-0.075209478363084,-0.1092773037057384,-0.10081964075438843
284.54780760199924,0.8012491829977632,-0.0006104810122851134,-0.06923860645868085,-0.075209478363084,-0.1092773037057384,-0.10081964075438843
282.9478076019992,0.7967437935393085,-0.0006104810122848914,-0.0648001634759634,-0.07096187120584241,-0.11012553099489342,-0.09921492808381405
281.3478076019992,0.7922384040808538,-0.0006104810122848914,-0.06317750411088063,-0.07073432338160579,-0.109000942877719,-0.09921492808381405
279.7478076019992,0.7877330146223992,-0.0006104810122848914,-0.06317750411088063,-0.07073432338160579,-0.109000942877719,-0.09921492808381405
278.14780760199915,0.7832276251639445,-0.0006104810122848914,-0.06317750411088063,-0.07073432338160579,-0.109000942877719,-0.09921492808381405
276.5478076019991,0.7787222357054898,-0.0006104810122848914,-0.0631775041109146,-0.0695872256640312,-0.1090009428792248,-0.09355610715722307
274.9478076019991,0.7742168462470351,-0.0006104810122848914,-0.0631775041109146,-0.0695872256640312,-0.1090009428792248,-0.09355610715722307
273.3478076019991,0.7697114567885804,-0.0006104810122848914,-0.0631775041109146,-0.0695872256640312,-0.1090009428792248,-0.09355610715722307
271.74780760199906,0.7652060673301257,-0.0006104810122367077,-0.0593895705252282,-0.062345761917035225,-0.09917572070674996,-0.08414261250608523
270.14780760199903,0.7607006778716711,-0.0006104810122367077,-0.0593895705252282,-0.062345761917035225,-0.09917572070674996,-0.08414261250608523
268.547807601999,0.7561952884132164,-0.0006104810122204984,-0.0593895705252282,-0.062345761917035,-0.09917572070674796,-0.08414261250608523
266.947807601999,0.7516898989547617,0.02176522430854,-0.05820928202607645,-0.059818171963904376,-0.09415081949836579,-0.08137134434326887
265.34780760199897,0.747184509496307,0.02176522430854,-0.05820928202607645,-0.059818171963904376,-0.09415081949836579,-0.08137134434326887
263.74780760199894,0.7426791200378523,0.021765224308540998,-0.04016157485917904,-0.06180482528142328,-0.09665170003025736,-0.08705835958356667
262.1478076019989,0.7381737305793976,0.021765224308540776,-0.04008648890749367,-0.061627683957428014,-0.096651700030559,-0.08705835958356645
260.5478076019989,0.7336683411209429,0.02176522430854322,-0.03671482969975581,-0.05503893616597888,-0.08706011235205624,-0.07764486493260425
258.9478076019989,0.7291629516624882,0.021765224308540443,-0.03668981367450419,-0.0550389361644944,-0.08706011235142097,-0.07764486493126643
257.34780760199885,0.7246575622040335,0.03710476443034161,-0.032875708849939844,-0.05428454090810719,-0.08660391815054302,-0.07712257497307529
255.74780760199883,0.7201521727455789,0.03710476443034161,-0.032875708849939844,-0.05428454090810719,-0.08660391815054302,-0.07712257497307529
254.1478076019988,0.7156467832871242,0.05687060416301637,-0.027487772032779856,-0.04544458729968326,-0.06242106288773941,-0.06909185058417922
252.5478076019988,0.7111413938286695,0.056870604163016036,-0.02369983844507706,-0.03820312355159439,-0.05259584071530676,-0.05967835593127968
250.9478076019988,0.7066360043702148,0.056870604163016036,-0.02369983844507706,-0.03820312355159439,-0.05259584071530676,-0.05967835593127968
249.34780760199877,0.7021306149117601,0.05687060416303824,-0.022062905240341046,-0.034326370702433384,-0.05259584071562784,-0.055924412165915705
247.74780760199872,0.6976252254533054,0.07752469837381082,-0.021115110760759004,-0.03387001807609247,-0.049005967452081634,-0.052681316719857874
246.1478076019987,0.6931198359948507,0.085774749496212,-0.012106460232545468,-0.024834620704401233,-0.03634742185921602,-0.03445993176810003
244.54780760199867,0.688614446536396,0.08577474949620201,-0.010429579498191455,-0.024337127156446647,-0.03449063705916999,-0.03445993176743567
242.94780760199865,0.6841090570779413,0.056870604163015814,-0.016310013018685177,-0.029639293225302454,-0.044560576408690045,-0.04501412293705764
241.34780760199865,0.6796036676194867,0.08577474949620201,-0.006300979066827028,-0.020147543226975873,-0.028294841147318617,-0.02354964254043468
239.7478076019986,0.675098278161032,0.08577474949620201,-0.006300979066826584,-0.019818147920370066,-0.028294841147318617,-0.0235496425404349
238.14780760199855,0.6705928887025773,0.0660089097635358,-0.016440265214573646,-0.03565467866485961,-0.06155915777736498,-0.047434157158418255
236.54780760199856,0.6660874992441227,0.05687060416302436,-0.01317377738420944,-0.025790033828829606,-0.03712358900477264,-0.043804612250889274
234.94780760199853,0.661582109785668,0.08577474949623642,-0.005580520583663429,-0.018250884352506658,-0.024387066220717735,-0.023549642540374838
233.3478076019985,0.6570767203272133,0.08577474949620201,0.0045037770105905706,-0.004647600728819645,-0.0016361426108428834,-0.008260830978524591
231.7478076019985,0.6525713308687586,0.08577474949620523,0.002420744546189235,-0.011808565710989205,-0.0066622194052030625,-0.009196048293074632
230.1478076019985,0.6480659414103039,0.08577474949620378,0.004057677751616029,-0.008778258306054387,-0.006070670138189294,-0.005442104526455216
228.54780760199844,0.6435605519518492,0.07965083980360999,0.01081011227321127,-0.011204331359639608,-0.016567525173461384,-0.024430232713575917
226.9478076019984,0.6390551624933946,0.13043174299220806,0.014758878735739778,-0.008248737093365599,-0.005755116629214463,-0.009753302302070499
225.3478076019984,0.6345497730349399,0.09750418207922718,0.02879979780575137,-0.001678973287129626,0.009266724906384693,-0.0032612518489042452
223.7478076019984,0.6300443835764852,0.11145888960533024,0.03531619364907268,0.00903111132583656,0.008008008902780861,0.0043988532737325725
222.14780760199835,0.6255389941180305,0.1331407935441703,0.029666820155487716,0.0016933989332155175,0.013202711947136181,0.00796354710327385
220.54780760199836,0.6210336046595758,0.11987749696212302,0.00879609637491885,0.005145698356807671,-0.012677101072144592,0.0018725181591348061
218.9478076019983,0.6165282152011211,0.11987749696212302,0.01299748726278338,0.014377612843454401,-0.011262324582008487,0.012551537710320915
217.34780760199828,0.6120228257426664,0.11987749696212302,0.009816969577853385,0.011754006253518412,-0.014554898589298482,0.012551537710320915
215.74780760199823,0.6075174362842117,0.07880007614262285,0.0033238875474276286,0.0009944675955820825,-0.01904574878658416,-0.00661343375342438
214.14780760199824,0.603012046825757,0.11742630062665926,0.01053722661256018,0.010018296314102337,-0.006796571290171305,-0.0031971640766277343
212.54780760199824,0.5985066573673024,0.1174263006266495,0.010537226612558404,0.008578387712474989,-0.00676698836416445,-0.007436147344004551
210.9478076019982,0.5940012679088477,0.11742630062666337,0.025318387608246118,0.01306742610225653,0.01977757052920659,0.009408992089194435
209.34780760199817,0.589495878450393,0.08595472715846275,0.014378666620823988,0.008359365341853331,-0.00327319555565575,0.008980928940718447
207.74780760199812,0.5849904889919383,0.09408088821758909,0.022864352462611093,0.007800393076151879,0.00970776799731865,0.015618716733293403
206.14780760199807,0.5804850995334836,0.06899613234483115,-0.011550246057701052,-0.003420220797953566,-0.024624486128642875,-0.007813099927573619
204.5478076019981,0.5759797100750289,0.05805222495268747,-0.009252812620931361,-0.002583798437800655,-0.021191495105227443,-0.04064165816566212
202.94780760199808,0.5714743206165742,0.04903741085211444,-0.005019558987618966,-0.01984174211686096,-0.035801775002250236,-0.055372128787889885
201.34780760199808,0.5669689311581195,0.07440033875412289,-0.0052127600883304925,-0.013082093050028054,-0.034614512011130194,-0.07371196039089312
199.74780760199803,0.5624635416996648,0.049315582881317876,-0.01875769771562552,-0.012306984860198544,-0.03388909670501794,-0.05417970341910505
198.147807601998,0.5579581522412101,0.02123155882184702,-0.006829074175318639,-0.015977547441914708,-0.013142232150650801,-0.04627898529110308
196.547807601998,0.5534527627827555,0.046594486723877004,0.008286629420428682,0.0029169388898510062,0.009963978482729341,-0.048238273577749124
193.34780760199797,0.5444419838658462,0.02540663572509383,-0.01749268048535524,-0.0038456638021258094,-0.018268936061884067,-0.05163468711740271
191.74780760199792,0.5399365944073915,0.025406635725087834,-0.012525993569475036,0.007893564597015734,-0.0024115617933662126,-0.05561345925129524
190.1478076019979,0.5354312049489368,0.010067095603339626,-0.024283033558274103,0.0012812751561357416,-0.018670825894269938,-0.03835815316780977
188.54780760199787,0.5309258154904821,0.02536292790203898,0.004748329527952899,-0.001779785336707862,-0.010626895734630049,-0.04984243085011919
186.94780760199785,0.5264204260320274,0.005660600276682026,0.007578940847299598,0.010162827669522367,0.01027979139569235,-5.606174431382893e-05
185.34780760199783,0.5219150365735727,3.3306690738754696e-16,0.00022981653057141394,0.0024413154226746725,0.013961825313292597,0.00865874903296493
183.7478076019978,0.517409647115118,6.661338147750939e-16,-0.002322931103299175,0.00017908296661461875,-0.008986842305014564,-0.013471804419019073
182.14780760199776,0.5129042576566634,-6.539213615042172e-14,-0.0002105744920666286,-0.0006584945829309907,-0.00041806264882149335,-0.03493758478238784
180.54780760199776,0.5083988681982087,-6.539213615042172e-14,-0.0002105744920666286,-0.0006584945829309907,-0.00041806264882149335,-0.03493758478238784


==> csvs/chatt_center_UMM_EP_diff.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852224,0.0,0.014908553943915659,0.0213713388991843,0.016226727087156778,0.011733151376393414
337.347807602,0.9499270351267678,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.009355252578617135
335.747807602,0.9454216456683132,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.009355252578617135
334.14780760199994,0.9409162562098584,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.009355252578617135
332.5478076019999,0.9364108667514036,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.009355252578617135
330.9478076019999,0.931905477292949,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.009355252578617135
329.3478076019999,0.9274000878344943,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.009355252578617135
327.74780760199985,0.9228946983760395,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.008825361054828784
326.14780760199983,0.918389308917585,0.0,0.012084461403404023,0.019620028203092832,0.01402443759914318,0.008733794443137155
324.5478076019998,0.9138839194591304,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.008825361054828784
322.9478076019998,0.9093785300006756,-6.661338147750939e-16,0.012195479998426073,0.019689244208468626,0.014234804474711926,0.008825361054828784
321.34780760199976,0.904873140542221,-5.639932965095795e-14,0.011866984306869055,0.01854920669789073,0.0138990129102472,0.007741909542646752
319.74780760199974,0.9003677510837663,-5.639932965095795e-14,0.011866984306869055,0.01854920669789073,0.0138990129102472,0.0072120180188584015
318.1478076019997,0.8958623616253116,-5.639932965095795e-14,0.011866984306869055,0.01854920669789073,0.0138990129102472,0.0072120180188584015
316.5478076019997,0.8913569721668569,-5.639932965095795e-14,0.011866984306867834,0.01854920669789073,0.0138990129102472,0.0072120180188584015
314.94780760199967,0.8868515827084023,-1.709743457922741e-14,0.008119164952192004,0.015619008071622198,0.01261026909934293,0.006188712451401179
313.34780760199965,0.8823461932499476,-1.709743457922741e-14,0.008119164952192004,0.015619008071622198,0.01261026909934293,0.005658820927612607
311.7478076019996,0.8778408037914929,-1.709743457922741e-14,0.008119164952192004,0.015619008071622198,0.01261026909934293,0.005658820927612607
310.1478076019996,0.8733354143330382,-1.709743457922741e-14,0.008119164952192004,0.015619008071622198,0.01261026909934293,0.005658820927612607
308.5478076019996,0.8688300248745835,-1.709743457922741e-14,0.008119164952192004,0.015619008071622198,0.01261026909934293,0.005658820927612607
306.9478076019996,0.8643246354161288,-1.709743457922741e-14,0.00773926866136887,0.015236699740857174,0.01261026909934293,0.005658820927612607
305.34780760199953,0.8598192459576741,-1.709743457922741e-14,0.00773926866136887,0.015236699740857174,0.01261026909934293,0.005658820927612607
303.7478076019995,0.8553138564992194,-1.9317880628477724e-14,0.007739268661368204,0.015236699740857174,0.012610269099342375,0.005658820927612607
302.1478076019995,0.8508084670407647,0.0,0.00633226736321324,0.011844264086579237,0.006225663247219959,0.003614363669621201
300.54780760199947,0.84630307758231,0.0,0.00633226736321324,0.011844264086579237,0.006225663247219959,0.003614363669621201
298.94780760199944,0.8417976881238554,0.0,0.00633226736321324,0.011844264086579237,0.006225663247219959,0.003614363669621201
297.3478076019994,0.8372922986654007,0.0,0.00633226736321324,0.011844264086579237,0.006225663247219959,0.003614363669621201
295.7478076019994,0.832786909206946,-3.3306690738754696e-15,0.004483495808257243,0.011616716262516813,0.004748444270166408,0.0036143636711207794
294.1478076019994,0.8282815197484913,-3.3306690738754696e-15,0.004483495808257243,0.011616716262516813,0.004748444270166408,0.0036143636711207794
292.5478076019993,0.8237761302900366,-3.774758283725532e-15,0.004483495808257243,0.011616716262516813,0.0047484442701661855,0.0036143636711205573
290.94780760199933,0.8192707408315819,2.220446049250313e-16,0.00600592191832805,0.010027246657515199,0.004652992168662995,0.0036143636703843685
289.3478076019993,0.8147653513731272,2.220446049250313e-16,0.00600592191832805,0.010027246657515199,0.004652992168662995,0.0036143636703843685
287.7478076019993,0.8102599619146725,2.220446049250313e-16,0.00600592191832805,0.010027246657515199,0.004652992168662995,0.0036143636703843685
286.14780760199926,0.8057545724562178,2.220446049250313e-16,0.00438326255324506,0.009799698833278359,0.003528404051488576,0.0036143636703843685
284.54780760199924,0.8012491829977632,2.220446049250313e-16,0.00438326255324506,0.009799698833278359,0.003528404051488576,0.0036143636703843685
282.9478076019992,0.7967437935393085,0.0,-5.51804294723901e-05,0.005552091676036763,0.004376631340643589,0.0020096509998099865
281.3478076019992,0.7922384040808538,0.0,-0.0016778397945551582,0.005324543851800145,0.00325204322346917,0.0020096509998099865
279.7478076019992,0.7877330146223992,0.0,-0.0016778397945551582,0.005324543851800145,0.00325204322346917,0.0020096509998099865
278.14780760199915,0.7832276251639445,0.0,-0.0016778397945551582,0.005324543851800145,0.00325204322346917,0.0020096509998099865
276.5478076019991,0.7787222357054898,0.0,-0.0016778397945211854,0.004177446134225549,0.0032520432249749653,-0.003649169926780993
274.9478076019991,0.7742168462470351,0.0,-0.0016778397945211854,0.004177446134225549,0.0032520432249749653,-0.003649169926780993
273.3478076019991,0.7697114567885804,0.016639266808958664,0.020013305776471757,0.011476092020163198,0.02779237453718575,0.007727185274678194
271.74780760199906,0.7652060673301257,0.01663926680891048,0.016225372190785348,0.004234628273167229,0.017967152364710914,-0.0016863093764596382
270.14780760199903,0.7607006778716711,0.01663926680891048,0.016225372190785348,0.004234628273167229,0.017967152364710914,-0.0016863093764596382
268.547807601999,0.7561952884132164,0.01663926680889427,0.016225372190785348,0.004234628273167007,0.017967152364708916,-0.0016863093764596382
266.947807601999,0.7516898989547617,-0.0057364385118662264,0.015045083691633598,0.0017070383200363803,0.012942251156326745,-0.004457577539276003
265.34780760199897,0.747184509496307,-0.0057364385118662264,0.015045083691633598,0.0017070383200363803,0.012942251156326745,-0.004457577539276003
263.74780760199894,0.7426791200378523,-0.005736438511867226,-0.0030026234752638103,0.0036936916375552853,0.015443131688218315,0.001229437701021796
262.1478076019989,0.7381737305793976,-0.005736438511867004,-0.0030777094269491823,0.0035165503135600185,0.015443131688519962,0.001229437701021574
260.5478076019989,0.7336683411209429,-0.005736438511869446,-0.006449368634687036,-0.003072197477889116,0.005851544010017196,-0.008184056949940621
258.9478076019989,0.7291629516624882,-0.0057364385118666705,-0.006474384659938659,-0.003072197479373595,0.005851544009381926,-0.00818405695127844
257.34780760199885,0.7246575622040335,-0.021075978633667836,-0.010288489484503005,-0.003826592735760803,0.00539534980850398,-0.008706346909469587
255.74780760199883,0.7201521727455789,-0.021075978633667836,-0.010288489484503005,-0.003826592735760803,0.00539534980850398,-0.008706346909469587
254.1478076019988,0.7156467832871242,-0.0408418183663426,-0.015676426301662993,-0.012666546344184737,-0.018787505454299636,-0.016737071298365658
252.5478076019988,0.7111413938286695,-0.040841818366342264,-0.01946435988936579,-0.01990801009227361,-0.02861272762673228,-0.026150565951265192
250.9478076019988,0.7066360043702148,-0.040841818366342264,-0.01946435988936579,-0.01990801009227361,-0.02861272762673228,-0.026150565951265192
249.34780760199877,0.7021306149117601,-0.04084181836636447,-0.021101293094101803,-0.023784762941434612,-0.028612727626411205,-0.02990450971662917
247.74780760199872,0.6976252254533054,-0.061495912577137046,-0.015590501620214803,-0.009851904672648959,-0.029818179936707323,-0.026922046668738764
246.1478076019987,0.6931198359948507,-0.06974596369953823,-0.024599152148428338,-0.018887302044340193,-0.042476725529572934,-0.04514343162049661
244.54780760199867,0.688614446536396,-0.06974596369952824,-0.026276032882782352,-0.01938479559229478,-0.044333510329618964,-0.04514343162116097
242.94780760199865,0.6841090570779413,-0.04084181836634204,-0.02039559936228863,-0.014082629523438972,-0.03426357098009891,-0.034589240451538994
241.34780760199865,0.6796036676194867,-0.06974596369952824,-0.03040463331414678,-0.023574379521765554,-0.05052930624147034,-0.05605372084816196
239.7478076019986,0.675098278161032,-0.06974596369952824,-0.030404633314147222,-0.02390377482837136,-0.05052930624147034,-0.05605372084816174
238.14780760199855,0.6705928887025773,-0.04998012396686202,-0.02026534716640016,-0.00806724408388182,-0.017264989611423975,-0.03216920623017838
236.54780760199856,0.6660874992441227,-0.04084181836635059,-0.023531834996764367,-0.01793188891991182,-0.04170055838401632,-0.03579875113770736
234.94780760199853,0.661582109785668,-0.06974596369956265,-0.028860964407438905,-0.02547103839623477,-0.051577605540225835,-0.0560537208482218
233.3478076019985,0.6570767203272133,-0.06974596369952824,-0.038945262001692904,-0.03907432201992178,-0.07432852915010069,-0.07134253241007205
231.7478076019985,0.6525713308687586,-0.06974596369953145,-0.03686222953729157,-0.03191335703775222,-0.06930245235574051,-0.070407315095522
230.1478076019985,0.6480659414103039,-0.022007330476666143,-0.03696522192118823,-0.02362493170064861,-0.060857626316743074,-0.06797000778339646
228.54780760199844,0.6435605519518492,-0.015883420784072344,-0.04371765644278347,-0.02119885864706339,-0.050360771281470984,-0.05229067128699483
226.9478076019984,0.6390551624933946,-0.06666432397267041,-0.046775976162691024,-0.030745787589215867,-0.060048591708543375,-0.06696760169850025
225.3478076019984,0.6345497730349399,-0.033736763059689534,-0.06170734197532357,-0.03731555139545184,-0.07619502136131706,-0.0734596521516665
223.7478076019984,0.6300443835764852,-0.047691470585792595,-0.06822373781864488,-0.04802563600841803,-0.07493630535771323,-0.08111975727430332
222.14780760199835,0.6255389941180305,-0.06937337452463266,-0.06257436432505992,-0.040687923615796984,-0.08013100840206855,-0.0846844511038446
220.54780760199836,0.6210336046595758,-0.05611007794258538,-0.04018776942558644,-0.04578933051655509,-0.05026713163776775,-0.07859342215970555
218.9478076019983,0.6165282152011211,-0.05611007794258538,-0.04438916031345097,-0.055021245003201824,-0.05168190812790385,-0.08927244171089166
217.34780760199828,0.6120228257426664,-0.05611007794258538,-0.040503083147944596,-0.04428496991675879,-0.0464167152286038,-0.08128422716355299
215.74780760199823,0.6075174362842117,-0.015032657123085214,-0.03401000111751884,-0.03352543125882246,-0.04192586503131812,-0.062119255699807696
214.14780760199824,0.603012046825757,-0.05365888160712162,-0.04122334018265139,-0.04254925997734271,-0.05417504252773098,-0.06553552537660434
212.54780760199824,0.5985066573673024,-0.05365888160711185,-0.041223340182649615,-0.04254925997764636,-0.05420462545373783,-0.0655355253765948
210.9478076019982,0.5940012679088477,-0.05365888160714771,-0.052849927045845235,-0.0470382983674279,-0.07676512060208895,-0.08238066480979378
209.34780760199817,0.589495878450393,-0.047631290087723266,-0.06199882726222006,-0.051778177478012055,-0.059919761375189395,-0.07060398396585554
207.74780760199812,0.5849904889919383,-0.056367932159111844,-0.07666385544105436,-0.058948419168982746,-0.08153186362620979,-0.08977874847686151
206.14780760199807,0.5804850995334836,-0.03128317628635391,-0.04224925692074222,-0.0477278052948773,-0.04719960950024826,-0.06634693181599449
204.5478076019981,0.5759797100750289,-0.019728787881947984,-0.0383111467024404,-0.04047584031031404,-0.04620287297912118,-0.03472093157967304
202.94780760199808,0.5714743206165742,-0.010713973781380393,-0.054473172184117846,-0.0366588702747499,-0.04565448400221295,-0.039584261383017294
201.34780760199808,0.5669689311581195,-0.036076901683384066,-0.054884968805746004,-0.04321194701712161,-0.04684174699331245,-0.04039148357204059
199.74780760199803,0.5624635416996648,-0.036076901683384066,-0.054884968805746004,-0.04321194701712161,-0.04684174699331245,-0.04039148357204059
198.147807601998,0.5579581522412101,-0.010713973781354968,-0.061852079640178914,-0.0516506086173798,-0.08133916212346326,-0.06813054615568404
196.547807601998,0.5534527627827555,-0.036076901683384954,-0.07696778323592623,-0.07054509494914551,-0.1044453727568434,-0.06617125786903799
193.34780760199797,0.5444419838658462,-0.03630912467826497,-0.05006081319686684,-0.04884664721063947,-0.07377971910082337,-0.1031229730347879
191.74780760199792,0.5399365944073915,-0.03630912467826497,-0.04518776597823837,-0.06153388526743975,-0.09128347574272144,-0.1265457146427058
190.1478076019979,0.5354312049489368,-0.03630912467831238,-0.04587181092899861,-0.061533885267650024,-0.09128347574275653,-0.12711434241917408
188.54780760199787,0.5309258154904821,-0.07696788487905071,-0.06847042137910053,-0.06582113853867144,-0.10231659772747703,-0.1139932213878373
186.94780760199785,0.5264204260320274,-0.07696788487905071,-0.05977046314293055,-0.08201457465187967,-0.12015912007498752,-0.15327808115162278
185.34780760199783,0.5219150365735727,-0.05160495697701173,-0.05970416330331185,-0.06999185931980112,-0.10732164670974409,-0.15120918861976773
183.7478076019978,0.517409647115118,-0.06862937157194815,-0.07397787972731751,-0.05834811680798058,-0.07867610318879081,-0.11186997100177742
182.14780760199776,0.5129042576566634,-0.06862937157194804,-0.07483567571135497,-0.07145034693905394,-0.0949278828134823,-0.1393562327598623
180.54780760199776,0.5083988681982087,-0.06862937157194804,-0.07483567571135497,-0.07145034693905394,-0.0949278828134823,-0.1393562327598623


==> csvs/chatt_center_UMM_P_diff.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852224,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
337.347807602,0.9499270351267678,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
335.747807602,0.9454216456683132,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
334.14780760199994,0.9409162562098584,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
332.5478076019999,0.9364108667514036,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
330.9478076019999,0.931905477292949,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
329.3478076019999,0.9274000878344943,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
327.74780760199985,0.9228946983760395,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
326.14780760199983,0.918389308917585,-0.0006104810122848914,-0.07836093392331622,-0.08417361600205564,-0.12163983517585886,-0.10732508542421282
324.5478076019998,0.9138839194591304,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
322.9478076019998,0.9093785300006756,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
321.34780760199976,0.904873140542221,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
319.74780760199974,0.9003677510837663,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
318.1478076019997,0.8958623616253116,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
316.5478076019997,0.8913569721668569,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
314.94780760199967,0.8868515827084023,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
313.34780760199965,0.8823461932499476,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
311.7478076019996,0.8778408037914929,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
310.1478076019996,0.8733354143330382,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
308.5478076019996,0.8688300248745835,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
306.9478076019996,0.8643246354161288,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
305.34780760199953,0.8598192459576741,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
303.7478076019995,0.8553138564992194,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
302.1478076019995,0.8508084670407647,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
300.54780760199947,0.84630307758231,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
298.94780760199944,0.8417976881238554,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
297.3478076019994,0.8372922986654007,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
295.7478076019994,0.832786909206946,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
294.1478076019994,0.8282815197484913,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
292.5478076019993,0.8237761302900366,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
290.94780760199933,0.8192707408315819,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
289.3478076019993,0.8147653513731272,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
287.7478076019993,0.8102599619146725,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
286.14780760199926,0.8057545724562178,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
284.54780760199924,0.8012491829977632,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
282.9478076019992,0.7967437935393085,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
281.3478076019992,0.7922384040808538,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
279.7478076019992,0.7877330146223992,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
278.14780760199915,0.7832276251639445,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
276.5478076019991,0.7787222357054898,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
274.9478076019991,0.7742168462470351,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
273.3478076019991,0.7697114567885804,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
271.74780760199906,0.7652060673301257,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
270.14780760199903,0.7607006778716711,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
268.547807601999,0.7561952884132164,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
266.947807601999,0.7516898989547617,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
265.34780760199897,0.747184509496307,-0.0006104810122848914,-0.06156701046474722,-0.06442388589042403,-0.09026643770760945,-0.08898133966658328
263.74780760199894,0.7426791200378523,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
262.1478076019989,0.7381737305793976,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
260.5478076019989,0.7336683411209429,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
258.9478076019989,0.7291629516624882,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
257.34780760199885,0.7246575622040335,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
255.74780760199883,0.7201521727455789,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
254.1478076019988,0.7156467832871242,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
252.5478076019988,0.7111413938286695,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
250.9478076019988,0.7066360043702148,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
249.34780760199877,0.7021306149117601,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
247.74780760199872,0.6976252254533054,0.016028785796673772,-0.03834254558639483,-0.054718860639590416,-0.07922694153892018,-0.08335730715521883
246.1478076019987,0.6931198359948507,0.016028785796673772,-0.03518797145390262,-0.054718860639590416,-0.07524287779390038,-0.08335730715521883
244.54780760199867,0.688614446536396,0.016028785796673772,-0.03518797145390262,-0.054718860639590416,-0.07524287779390038,-0.08335730715521883
242.94780760199865,0.6841090570779413,0.016028785796673772,-0.03518797145390262,-0.054718860639590416,-0.07524287779390038,-0.08335730715521883
241.34780760199865,0.6796036676194867,0.016028785796673772,-0.03518797145390262,-0.054718860639590416,-0.07524287779390038,-0.08335730715521883
239.7478076019986,0.675098278161032,0.016028785796673772,-0.03670561238097381,-0.034107190310119995,-0.0769476930641898,-0.07161514884125764
238.14780760199855,0.6705928887025773,0.016028785796673772,-0.03670561238097381,-0.034107190310119995,-0.0769476930641898,-0.07161514884125764
236.54780760199856,0.6660874992441227,0.016028785796673772,-0.03670561238097381,-0.034107190310119995,-0.0769476930641898,-0.07161514884125764
234.94780760199853,0.661582109785668,0.016028785796673772,-0.034441484991102334,-0.034107190310119995,-0.07408821743634453,-0.07161514884125764
233.3478076019985,0.6570767203272133,0.016028785796673772,-0.034441484991102334,-0.034107190310119995,-0.07408821743634453,-0.07161514884125764
231.7478076019985,0.6525713308687586,0.016028785796673772,-0.034441484991102334,-0.034107190310119995,-0.07408821743634453,-0.07161514884125764
230.1478076019985,0.6480659414103039,0.016028785796673772,-0.034441484991102334,-0.03527459236288033,-0.07408821743634453,-0.07161514884125764
228.54780760199844,0.6435605519518492,0.048427878897736365,-0.036062154559521,-0.02353119094616396,-0.0653825512280255,-0.06652654066932395
226.9478076019984,0.6390551624933946,0.048427878897736365,-0.035171707816900044,-0.03012252562204243,-0.06425796311085097,-0.06652654066932395
225.3478076019984,0.6345497730349399,0.048427878897736365,-0.036062154559521,-0.03012252562204243,-0.0653825512280255,-0.06652654066932395
223.7478076019984,0.6300443835764852,0.048427878897736365,-0.036062154559521,-0.03012252562204243,-0.0653825512280255,-0.06652654066932395
222.14780760199835,0.6255389941180305,0.048427878897736365,-0.036062154559521,-0.03012252562204243,-0.0653825512280255,-0.06652654066932395
220.54780760199836,0.6210336046595758,0.048427878897736365,-0.03770085757310859,-0.031771633099208385,-0.0653825512280255,-0.06652654066932395
218.9478076019983,0.6165282152011211,0.048427878897736365,-0.03454628344061639,-0.031771633099208385,-0.06139848748300569,-0.06652654066932395
217.34780760199828,0.6120228257426664,0.048427878897736365,-0.03772680112554638,-0.034395239689144375,-0.06469106149029569,-0.06652654066932395
215.74780760199823,0.6075174362842117,0.048427878897736365,-0.03772680112554638,-0.034395239689144375,-0.06469106149029569,-0.06652654066932395
214.14780760199824,0.603012046825757,0.048427878897736365,-0.03772680112554638,-0.034395239689144375,-0.06469106149029569,-0.06652654066932395
212.54780760199824,0.5985066573673024,0.07532180742387684,-0.028113241818602197,-0.028756366394307342,-0.05997487729680595,-0.04539035093261434
210.9478076019982,0.5940012679088477,0.07532180742385486,-0.028113241818602197,-0.028756366394307342,-0.05997487729680595,-0.04539035093261434
209.34780760199817,0.589495878450393,0.049877825475078685,-0.04820186302239915,-0.038204306265294696,-0.06618028415476873,-0.034041733237152094
207.74780760199812,0.5849904889919383,0.04926734446281644,-0.05438120535944635,-0.04593352022196684,-0.07481142285281472,-0.04657870995558311
206.14780760199807,0.5804850995334836,0.04926734446281644,-0.051226631226954145,-0.04593352022196684,-0.0708273591077947,-0.04657870995558311
204.5478076019981,0.5759797100750289,0.038323437070739486,-0.04892919779015514,-0.04513385854180685,-0.06739436808434862,-0.07940726819365551
202.94780760199808,0.5714743206165742,0.038323437070734045,-0.06085796963852019,-0.058574832185303016,-0.08145625900446318,-0.09900106861922753
201.34780760199808,0.5669689311581195,0.03832343707073882,-0.06146296736085988,-0.05836825986084182,-0.08145625900444264,-0.11814812241125405
199.74780760199803,0.5624635416996648,0.01323868119793381,-0.0750079049881549,-0.05759315167101231,-0.08073084369833039,-0.09861586543946599
198.147807601998,0.5579581522412101,0.026361810582475664,-0.08116941007593081,-0.04765865054561469,-0.08200829421567368,-0.10637426971695829
196.547807601998,0.5534527627827555,0.026361810582475664,-0.08116941007593081,-0.04765865054561469,-0.08200829421567368,-0.10637426971695829
193.34780760199797,0.5444419838658462,-0.011606263214229418,-0.08750567311848523,-0.04197870908765289,-0.0718749687785798,-0.10768433530989963
191.74780760199792,0.5399365944073915,-0.011606263214235413,-0.08910475886439062,-0.04292671874531162,-0.07352135115196001,-0.13508584905171006
190.1478076019979,0.5354312049489368,0.007184176390738872,-0.10418505287813573,-0.037555325640935555,-0.094576308756944,-0.13221498947860966
188.54780760199787,0.5309258154904821,0.007184176390738872,-0.10418505287813573,-0.037555325640935555,-0.094576308756944,-0.13221498947860966
186.94780760199785,0.5264204260320274,-0.01251815123461808,-0.09265448332261905,-0.04180614874791355,-0.0915121439741321,-0.12171348013658978
185.34780760199783,0.5219150365735727,-0.018178751511299773,-0.09771042417282305,-0.03278065846541034,-0.08541829151643665,-0.11536108912161025
183.7478076019978,0.517409647115118,-0.03520316610623586,-0.1145368882306993,-0.02339914840964985,-0.07972141561379054,-0.09815242495560395
182.14780760199776,0.5129042576566634,-0.03520316610630181,-0.12472114748391827,-0.03733895609026883,-0.08740441558228895,-0.1471044670770576
180.54780760199776,0.5083988681982087,-0.03520316610630181,-0.12062374553915023,-0.029314314909257733,-0.07757919341019259,-0.13563696639586242


==> csvs/chatt_center_U_EP.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.999999999999756,1.0000000000096463,0.9999999999966388,1.0000000000072768
337.347807602,0.9499270351267678,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
335.74780760199997,0.9454216456683131,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
334.14780760199994,0.9409162562098584,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
332.5478076019999,0.9364108667514037,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
330.9478076019999,0.931905477292949,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
329.3478076019999,0.9274000878344943,1.0000000000128855,0.9974627390733862,0.9970550359682203,0.9999999999966388,1.0000000000072768
327.74780760199985,0.9228946983760397,1.0000000000128855,0.9974627390733862,0.9970550359682203,0.9999999999966388,1.0000000000072768
326.14780760199983,0.918389308917585,1.0000000000128855,0.9974627390733862,0.9970550359682203,0.9999999999966388,1.0000000000072768
324.5478076019998,0.9138839194591303,1.0000000000128855,0.9974627390733862,0.9970550359682203,0.9999999999966388,1.0000000000072768
322.9478076019998,0.9093785300006757,1.0000000000128855,0.9971342433814786,0.995914998457146,0.999664208431091,0.998386656971092
321.34780760199976,0.904873140542221,1.0000000000128855,0.9971342433814786,0.995914998457146,0.999664208431091,0.998386656971092
319.74780760199974,0.9003677510837663,1.0000000000128855,0.9971342433814786,0.995914998457146,0.999664208431091,0.998386656971092
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9971342433814786,0.995914998457146,0.999664208431091,0.998386656971092
316.5478076019997,0.8913569721668569,1.0000000000128855,0.9971342433814786,0.995914998457146,0.999664208431091,0.998386656971092
314.94780760199967,0.8868515827084023,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
313.34780760199965,0.8823461932499476,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
311.7478076019996,0.8778408037914929,1.0000000000128855,0.9919275207431336,0.9851830471811208,0.9908136832072801,0.9970210242159755
310.1478076019996,0.8733354143330382,1.0000000000128855,0.9919275207431336,0.9851830471811208,0.9908136832072801,0.9970210242159755
308.5478076019996,0.8688300248745835,1.0000000000128855,0.9919275207431336,0.9851830471811208,0.9908136832072801,0.9970210242159755
306.94780760199956,0.8643246354161288,1.0000000000128855,0.9919275207431336,0.9851830471811208,0.9908136832072801,0.9970210242159755
305.34780760199953,0.8598192459576741,1.0000000000128855,0.9919275207431336,0.9851830471811208,0.9908136832072801,0.9970210242159755
303.7478076019995,0.8553138564992194,1.0000000000128855,0.9919275207431336,0.9851830471811208,0.9908136832072801,0.9970210242159755
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9908945021254252,0.9844609354861017,0.9905285310195662,0.9970210242159755
300.54780760199947,0.84630307758231,1.0000000000128855,0.9908945021254252,0.9844609354861017,0.9905285310195662,0.9970210242159755
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9908945021254252,0.9844609354861017,0.9905285310195662,0.9970210242159755
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9908945021254252,0.9844609354861017,0.9905285310195662,0.9970210242159755
295.7478076019994,0.832786909206946,1.0000000000128855,0.989683040708307,0.9837573434123944,0.9894485890681016,0.9954788666486921
294.1478076019994,0.8282815197484913,1.0000000000128855,0.989683040708307,0.9837573434123944,0.9894485890681016,0.9954788666486921
292.54780760199935,0.8237761302900366,1.0000000000128855,0.989683040708307,0.9837573434123944,0.9894485890681016,0.9954788666486921
290.94780760199933,0.8192707408315819,1.0000000000128855,0.9865883436801739,0.981166948149378,0.9884449974448085,0.9939256695573102
289.3478076019993,0.8147653513731272,1.0000000000128855,0.9865883436801739,0.981166948149378,0.9884449974448085,0.9939256695573102
287.7478076019993,0.8102599619146725,1.0000000000128855,0.9865883436801739,0.981166948149378,0.9884449974448085,0.9939256695573102
286.14780760199926,0.8057545724562178,1.0000000000128855,0.9865883436801739,0.981166948149378,0.9884449974448085,0.9939256695573102
284.54780760199924,0.8012491829977632,1.0000000000128855,0.9850914460553896,0.9797757588266449,0.983773272909482,0.9939256695573102
282.9478076019992,0.7967437935393085,1.0000000000128855,0.9850914460553896,0.9797757588266449,0.983773272909482,0.9939256695573102
281.3478076019992,0.7922384040808538,1.0000000000128855,0.9850914460553896,0.9797757588266449,0.983773272909482,0.9939256695573102
279.74780760199917,0.7877330146223992,1.0000000000128855,0.9850914460553896,0.9797757588266449,0.983773272909482,0.9939256695573102
278.14780760199915,0.7832276251639445,1.0000000000128855,0.9850914460553896,0.9797757588266449,0.983773272909482,0.9939256695573102
276.5478076019991,0.7787222357054898,1.0000000000128855,0.9850914460553896,0.9786286611076421,0.983773272909482,0.9882668486308833
274.9478076019991,0.7742168462470351,1.0000000000128855,0.9850914460553896,0.9786286611076421,0.983773272909482,0.9882668486308833
273.3478076019991,0.7697114567885804,1.0000000000128855,0.9850914460553896,0.9786286611076421,0.983773272909482,0.9882668486308833
271.74780760199906,0.7652060673301257,1.0000000000128855,0.9832426744990307,0.9784011132834056,0.98229605393277,0.9882668486308833
270.14780760199903,0.7607006778716711,1.0000000000128855,0.9832426744990307,0.9784011132834056,0.98229605393277,0.9882668486308833
268.547807601999,0.7561952884132164,1.0000000000128855,0.9832426744990307,0.9784011132834056,0.98229605393277,0.9882668486308833
266.947807601999,0.7516898989547617,0.9846604598910842,0.9799832071892416,0.977775977631967,0.9819567660600991,0.9880580139486725
265.34780760199897,0.747184509496307,0.9846604598910842,0.9799832071892416,0.977775977631967,0.9819567660600991,0.9880580139486725
263.74780760199894,0.7426791200378523,0.9846604598910842,0.9739221048417853,0.973329158985443,0.9817203385081426,0.9864533012786971
262.1478076019989,0.7381737305793976,0.9846604598910842,0.9739221048417853,0.973329158985443,0.9817203385081426,0.9864533012786971
260.5478076019989,0.7336683411209429,0.9846604598910842,0.9739221048417853,0.973329158985443,0.9817203385081426,0.9864533012786971
258.9478076019989,0.7291629516624882,0.9846604598910842,0.9734989056973101,0.9725668985846262,0.9678374933661501,0.9853145925820856
257.34780760199885,0.7246575622040335,0.9846604598910842,0.9734989056973101,0.9725668985846262,0.9678374933661501,0.9853145925820856
255.74780760199883,0.7201521727455789,0.9846604598910842,0.9734989056973101,0.9725668985846262,0.9678374933661501,0.9853145925820856
254.1478076019988,0.7156467832871242,0.983360733203927,0.9647882293525063,0.9718056369596271,0.9740704679532387,0.9768904934294241
252.54780760199878,0.7111413938286695,0.983360733203927,0.9647882293525063,0.9718056369596271,0.9740704679532387,0.9768904934294241
250.94780760199876,0.7066360043702148,0.983360733203927,0.9647882293525063,0.9718056369596271,0.9740704679532387,0.9768904934294241
249.34780760199874,0.7021306149117601,0.983360733203927,0.9634003004843966,0.9713300152217044,0.9592329415972712,0.9768904934294241
247.74780760199872,0.6976252254533054,0.983360733203927,0.9634003004843966,0.9713300152217044,0.9592329415972712,0.9768904934294241
246.1478076019987,0.6931198359948507,0.983360733203927,0.9554240736038564,0.9679377422174269,0.9532672510491326,0.9744188787020979
244.54780760199867,0.688614446536396,0.983360733203927,0.9554240736038564,0.9679377422174269,0.9532672510491326,0.9744188787020979
242.94780760199865,0.6841090570779413,0.983360733203927,0.9554240736038564,0.9679377422174269,0.9532672510491326,0.9744188787020979
241.34780760199862,0.6796036676194867,0.983360733203927,0.9554240736038564,0.9679377422174269,0.9532672510491326,0.9744188787020979
239.7478076019986,0.675098278161032,0.983360733203927,0.9554240736038564,0.9679377422174269,0.9532672510491326,0.9744188787020979
238.14780760199858,0.6705928887025773,0.983360733203927,0.9569417145309275,0.9569408043265778,0.9568485206440213,0.9706649349354758
236.54780760199856,0.6660874992441227,0.983360733203927,0.9569417145309275,0.9569408043265778,0.9568485206440213,0.9706649349354758
234.94780760199853,0.661582109785668,0.983360733203927,0.9537871403984354,0.9569408043265778,0.9528644568990013,0.9706649349354758
233.3478076019985,0.6570767203272133,0.983360733203927,0.9537871403984354,0.9569408043265778,0.9528644568990013,0.9706649349354758
231.7478076019985,0.6525713308687586,0.983360733203927,0.9537871403984354,0.9569408043265778,0.9528644568990013,0.9706649349354758
230.14780760199847,0.6480659414103039,0.983360733203927,0.9537871403984354,0.9569408043265778,0.9528644568990013,0.9706649349354758
228.54780760199844,0.6435605519518492,0.983360733203927,0.9537871403984354,0.9569408043265778,0.9528644568990013,0.9706649349354758
226.94780760199842,0.6390551624933946,0.9579978053018879,0.9532818802068146,0.9497849981384304,0.9510682190630858,0.9704296053970154
225.3478076019984,0.6345497730349399,0.9579978053018879,0.9532818802068146,0.9497849981384304,0.9510682190630858,0.9704296053970154
223.74780760199837,0.6300443835764852,0.9356220999810632,0.9522867244906587,0.9485054485937806,0.9471283396620243,0.9676583372359604
222.14780760199835,0.6255389941180305,0.9356220999810632,0.9522867244906587,0.9485054485937806,0.9471283396620243,0.9676583372359604
220.54780760199833,0.6210336046595758,0.9356220999810632,0.9522867244906587,0.9485054485937806,0.9471283396620243,0.9676583372359604
218.9478076019983,0.6165282152011211,0.9356220999810632,0.9490986254444129,0.9444546695317793,0.93984401784797,0.964473683856731
217.34780760199828,0.6120228257426664,0.9356220999810632,0.9490986254444129,0.9444546695317793,0.93984401784797,0.964473683856731
215.74780760199826,0.6075174362842117,0.9356220999810632,0.9490986254444129,0.9444546695317793,0.93984401784797,0.964473683856731
214.14780760199824,0.603012046825757,0.9356220999810632,0.9420579741464143,0.9433331268839574,0.9324712155282491,0.964473683856731
212.54780760199822,0.5985066573673024,0.9356220999810632,0.9420579741464143,0.9433331268839574,0.9324712155282491,0.964473683856731
210.9478076019982,0.5940012679088477,0.9356220999810632,0.9420579741464143,0.9433331268839574,0.9324712155282491,0.964473683856731
209.34780760199817,0.589495878450393,0.9356220999810632,0.9420579741464143,0.9337183944453359,0.93059476120365,0.9564854693093923
207.74780760199815,0.5849904889919383,0.9356220999810632,0.9420579741464143,0.9337183944453359,0.93059476120365,0.9564854693093923
206.14780760199812,0.5804850995334836,0.9356220999810632,0.9420579741464143,0.9337183944453359,0.93059476120365,0.9564854693093923
204.5478076019981,0.5759797100750289,0.9356220999810632,0.9420579741464143,0.9337183944453359,0.93059476120365,0.9564854693093923
202.94780760199808,0.5714743206165742,0.924067711576724,0.9394851023949253,0.9285038885744721,0.9295980246825537,0.9289041475214072
201.34780760199806,0.5669689311581195,0.924067711576724,0.9394851023949253,0.9285038885744721,0.9295980246825537,0.9289041475214072
199.74780760199803,0.5624635416996648,0.924067711576724,0.9394851023949253,0.9285038885744721,0.9295980246825537,0.9289041475214072
198.147807601998,0.5579581522412101,0.924067711576724,0.9236662399838244,0.9285038885744721,0.9295980246825537,0.9252735542295606
196.547807601998,0.5534527627827555,0.9082234860347402,0.9401121281204368,0.9122545319401615,0.9262272642080529,0.9282917080244528
194.94780760199797,0.5489473733243008,0.924067711576724,0.9365741361829826,0.9107305474319258,0.9302430108249351,0.9283036088843805
193.34780760199794,0.5444419838658462,0.924067711576724,0.9366424889648213,0.9061514577295537,0.9262270506603323,0.9224049186376114
191.74780760199792,0.5399365944073915,0.9447276997832905,0.9189992794239076,0.908153348841377,0.9293293200212118,0.9237170808288443
190.1478076019979,0.5354312049489368,0.9562820881876296,0.9011517516193333,0.9112638224734848,0.9249857685248121,0.9429607035733962
188.54780760199787,0.5309258154904821,0.9447276997832905,0.9027810938949513,0.908153348841377,0.9293293200212118,0.9144543733271758
186.94780760199785,0.5264204260320274,0.9356220999810632,0.916770899505846,0.8954170404841681,0.9174939971717913,0.9422017012355894
185.34780760199783,0.5219150365735727,0.924067711576724,0.9190908356756049,0.8921850179808228,0.9163498668737945,0.883763158502717


==> csvs/chatt_center_U_P.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.999999999999756,1.0000000000096463,0.9999999999966388,1.0000000000072768
337.347807602,0.9499270351267678,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
335.74780760199997,0.9454216456683131,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
334.14780760199994,0.9409162562098584,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
332.5478076019999,0.9364108667514037,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
330.9478076019999,0.931905477292949,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
329.3478076019999,0.9274000878344943,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
327.74780760199985,0.9228946983760397,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
326.14780760199983,0.918389308917585,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
324.5478076019998,0.9138839194591303,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
322.9478076019998,0.9093785300006757,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
321.34780760199976,0.904873140542221,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
319.74780760199974,0.9003677510837663,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
316.5478076019997,0.8913569721668569,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
314.94780760199967,0.8868515827084023,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
313.34780760199965,0.8823461932499476,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
311.7478076019996,0.8778408037914929,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
310.1478076019996,0.8733354143330382,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
308.5478076019996,0.8688300248745835,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
306.94780760199956,0.8643246354161288,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
305.34780760199953,0.8598192459576741,1.0000000000128855,0.9919275207431336,0.984035949462118,0.9908136832072801,0.9913622032895486
303.7478076019995,0.8553138564992194,1.0000000000128855,0.9919275207431336,0.984035949462118,0.9908136832072801,0.9913622032895486
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9919275207431336,0.984035949462118,0.9908136832072801,0.9913622032895486
300.54780760199947,0.84630307758231,1.0000000000128855,0.9919275207431336,0.984035949462118,0.9908136832072801,0.9913622032895486
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9919275207431336,0.984035949462118,0.9908136832072801,0.9913622032895486
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9908945021254252,0.9833138377670989,0.9905285310195662,0.9913622032895486
295.7478076019994,0.832786909206946,1.0000000000128855,0.9908945021254252,0.9833138377670989,0.9905285310195662,0.9913622032895486
294.1478076019994,0.8282815197484913,1.0000000000128855,0.9908945021254252,0.9833138377670989,0.9905285310195662,0.9913622032895486
292.54780760199935,0.8237761302900366,1.0000000000128855,0.9908945021254252,0.9833138377670989,0.9905285310195662,0.9913622032895486
290.94780760199933,0.8192707408315819,1.0000000000128855,0.989683040708307,0.9826102456933916,0.9894485890681016,0.9898200457222652
289.3478076019993,0.8147653513731272,1.0000000000128855,0.989683040708307,0.9826102456933916,0.9894485890681016,0.9898200457222652
287.7478076019993,0.8102599619146725,1.0000000000128855,0.989683040708307,0.9826102456933916,0.9894485890681016,0.9898200457222652
286.14780760199926,0.8057545724562178,1.0000000000128855,0.9865883436801739,0.9800198504303753,0.9884449974448085,0.9882668486308833
284.54780760199924,0.8012491829977632,1.0000000000128855,0.9865883436801739,0.9800198504303753,0.9884449974448085,0.9882668486308833
282.9478076019992,0.7967437935393085,1.0000000000128855,0.9865883436801739,0.9800198504303753,0.9884449974448085,0.9882668486308833
281.3478076019992,0.7922384040808538,1.0000000000128855,0.9865883436801739,0.9800198504303753,0.9884449974448085,0.9882668486308833
279.74780760199917,0.7877330146223992,1.0000000000128855,0.9865883436801739,0.9800198504303753,0.9884449974448085,0.9882668486308833
278.14780760199915,0.7832276251639445,1.0000000000128855,0.9850914460553896,0.9786286611076421,0.983773272909482,0.9882668486308833
276.5478076019991,0.7787222357054898,1.0000000000128855,0.9850914460553896,0.9786286611076421,0.983773272909482,0.9882668486308833
274.9478076019991,0.7742168462470351,1.0000000000128855,0.9850914460553896,0.9786286611076421,0.983773272909482,0.9882668486308833
273.3478076019991,0.7697114567885804,1.0000000000128855,0.9850914460553896,0.9786286611076421,0.983773272909482,0.9882668486308833
271.74780760199906,0.7652060673301257,1.0000000000128855,0.9848267767086487,0.9780377161948853,0.9719418781401906,0.9871281399342718
270.14780760199903,0.7607006778716711,1.0000000000128855,0.9848267767086487,0.9780377161948853,0.9719418781401906,0.9871281399342718
268.547807601999,0.7561952884132164,1.0000000000128855,0.9818031126147012,0.9779754100522708,0.97936393794651,0.9800429112134623
266.947807601999,0.7516898989547617,1.0000000000128855,0.9818031126147012,0.9776427674682603,0.9682908109628416,0.9800429112134623
265.34780760199897,0.747184509496307,1.0000000000128855,0.9818031126147012,0.9776427674682603,0.9682908109628416,0.9800429112134623
263.74780760199894,0.7426791200378523,1.0000000000128855,0.9799543410583422,0.9772722404901116,0.9648020748894912,0.9800429112134623
262.1478076019989,0.7381737305793976,1.0000000000128855,0.9799543410583422,0.9772722404901116,0.9648020748894912,0.9800429112134623
260.5478076019989,0.7336683411209429,1.0000000000128855,0.9799543410583422,0.9772722404901116,0.9648020748894912,0.9800429112134623
258.9478076019989,0.7291629516624882,1.0000000000128855,0.9730709312347772,0.9727970855094398,0.9639683467385105,0.978438198543487
257.34780760199885,0.7246575622040335,1.0000000000128855,0.9730709312347772,0.9727970855094398,0.9639683467385105,0.978438198543487
255.74780760199883,0.7201521727455789,1.0000000000128855,0.9730709312347772,0.9727970855094398,0.9639683467385105,0.978438198543487
254.1478076019988,0.7156467832871242,0.9987002733257284,0.9666597677941855,0.9719551508731429,0.9595722294699421,0.9770993281116349
252.54780760199878,0.7111413938286695,0.9987002733257284,0.9666597677941855,0.9719551508731429,0.9595722294699421,0.9770993281116349
250.94780760199876,0.7066360043702148,0.9987002733257284,0.9666597677941855,0.9719551508731429,0.9595722294699421,0.9770993281116349
249.34780760199874,0.7021306149117601,0.9987002733257284,0.9586835409136457,0.9685628778688655,0.9536065389218034,0.9746277133843086
247.74780760199872,0.6976252254533054,0.9987002733257284,0.9586835409136457,0.9685628778688655,0.9536065389218034,0.9746277133843086
246.1478076019987,0.6931198359948507,0.9987002733257284,0.9586835409136457,0.9685628778688655,0.9536065389218034,0.9746277133843086
244.54780760199867,0.688614446536396,0.9987002733257284,0.9586835409136457,0.9685628778688655,0.9536065389218034,0.9746277133843086
242.94780760199865,0.6841090570779413,0.9987002733257284,0.9586835409136457,0.9685628778688655,0.9536065389218034,0.9746277133843086
241.34780760199862,0.6796036676194867,0.983360733203927,0.9554240736038564,0.9679377422174269,0.9532672510491326,0.9744188787020979
239.7478076019986,0.675098278161032,0.983360733203927,0.9554240736038564,0.9679377422174269,0.9532672510491326,0.9744188787020979
238.14780760199858,0.6705928887025773,0.983360733203927,0.9554240736038564,0.9583230097788054,0.9513907967245334,0.966430664154759
236.54780760199856,0.6660874992441227,0.983360733203927,0.9554240736038564,0.9583230097788054,0.9513907967245334,0.966430664154759
234.94780760199853,0.661582109785668,0.983360733203927,0.9554240736038564,0.9583230097788054,0.9513907967245334,0.966430664154759
233.3478076019985,0.6570767203272133,0.983360733203927,0.9537871403984354,0.9473260718879565,0.9509880025744022,0.9626767203881369
231.7478076019985,0.6525713308687586,0.983360733203927,0.9569417145309275,0.9473260718879565,0.9549720663194221,0.9626767203881369
230.14780760199847,0.6480659414103039,0.983360733203927,0.9537871403984354,0.9473260718879565,0.9509880025744022,0.9626767203881369
228.54780760199844,0.6435605519518492,0.983360733203927,0.9537871403984354,0.9473260718879565,0.9509880025744022,0.9626767203881369
226.94780760199842,0.6390551624933946,0.983360733203927,0.9537871403984354,0.9473260718879565,0.9509880025744022,0.9626767203881369
225.3478076019984,0.6345497730349399,0.983360733203927,0.9537871403984354,0.9473260718879565,0.9509880025744022,0.9626767203881369
223.74780760199837,0.6300443835764852,0.983360733203927,0.9537871403984354,0.9473260718879565,0.9509880025744022,0.9626767203881369
222.14780760199835,0.6255389941180305,0.9763245680049036,0.9558663192108982,0.9451005376815798,0.9459562663795371,0.9601142869092928
220.54780760199833,0.6210336046595758,0.9987002733257284,0.9546232949827399,0.9440296880823693,0.944316756166091,0.9600143569669349
218.9478076019983,0.6165282152011211,0.9509616401028645,0.9546765485598461,0.939969610051379,0.9453088069020454,0.9571505186288968
217.34780760199828,0.6120228257426664,0.9733373454236893,0.9533507660910462,0.9372961310020576,0.9421338524770294,0.9566175619315395
215.74780760199826,0.6075174362842117,0.9356220999810632,0.9522867244906587,0.9385676362496979,0.9452518853374251,0.9596701226886216
214.14780760199824,0.603012046825757,0.9509616401028645,0.9522532358343617,0.9355826704712399,0.9382982726210634,0.954279320525484
212.54780760199822,0.5985066573673024,0.9733373454236893,0.9448151809922569,0.9335342306562592,0.9318855186181234,0.9566175619315395
210.9478076019982,0.5940012679088477,0.9356220999810632,0.9452460731926601,0.9374460936018763,0.9378790830177041,0.9596701226886216
209.34780760199817,0.589495878450393,0.9356220999810632,0.9490986254444129,0.9345168571876965,0.9379675635233709,0.9564854693093923
207.74780760199815,0.5849904889919383,0.9356220999810632,0.9420579741464143,0.9337183944453359,0.93059476120365,0.9564854693093923
206.14780760199812,0.5804850995334836,0.9356220999810632,0.9420579741464143,0.9337183944453359,0.93059476120365,0.9564854693093923
204.5478076019981,0.5759797100750289,0.9356220999810632,0.9420579741464143,0.9337183944453359,0.93059476120365,0.9564854693093923
202.94780760199808,0.5714743206165742,0.924067711576724,0.9394851023949253,0.9285038885744721,0.9295980246825537,0.9289041475214072
201.34780760199806,0.5669689311581195,0.924067711576724,0.9394851023949253,0.9285038885744721,0.9295980246825537,0.9289041475214072
199.74780760199803,0.5624635416996648,0.924067711576724,0.9394851023949253,0.9285038885744721,0.9295980246825537,0.9289041475214072
198.147807601998,0.5579581522412101,0.924067711576724,0.9353877004501571,0.9204792473934612,0.9197728025104573,0.9174366468402122
196.547807601998,0.5534527627827555,0.924067711576724,0.9353877004501571,0.9204792473934612,0.9197728025104573,0.9174366468402122
194.94780760199797,0.5489473733243008,0.9082234860347402,0.9360147261756687,0.9064601632670999,0.917124924624113,0.916824207343258
193.34780760199794,0.5444419838658462,0.9082234860347402,0.9360147261756687,0.9064601632670999,0.917124924624113,0.916824207343258
191.74780760199792,0.5399365944073915,0.94235346576151,0.9305329036713791,0.9005592507463889,0.9089582570978463,0.9011567069593396
190.1478076019979,0.5354312049489368,0.9082234860347402,0.9305329036713791,0.8975254747706759,0.9089582570978463,0.9011567069593396
188.54780760199787,0.5309258154904821,0.9082234860347402,0.9305329036713791,0.8975254747706759,0.9089582570978463,0.9011567069593396
186.94780760199785,0.5264204260320274,0.9082234860347402,0.9254657884191745,0.8913109268642482,0.8839446408105961,0.9073357612874343
185.34780760199783,0.5219150365735727,0.924067711576724,0.9255566469151658,0.8873737471495835,0.9039615189104275,0.9094086008972843


==> csvs/chatt_center_lc_EP_1.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,1,1,1,1,1
337.3478076,0.949927035,1,0.998565165,0.999021497,0.999117602,0.998634367
335.7478076,0.945421646,1,0.998565165,0.999021497,0.999117602,0.998634367
334.1478076,0.940916256,1,0.998565165,0.998990579,0.999117602,0.998634367
332.5478076,0.936410867,1,0.998565165,0.998990579,0.999117602,0.998634367
330.9478076,0.931905477,1,0.998565165,0.998990579,0.999117602,0.998453548
329.3478076,0.927400088,1,0.998565165,0.999021497,0.999117602,0.998634367
327.7478076,0.922894698,1,0.997353703,0.998317905,0.99803766,0.99709221
326.1478076,0.918389309,1,0.997222911,0.99801854,0.997769797,0.99705315
324.5478076,0.913883919,1,0.997094082,0.998038803,0.997734773,0.996885598
322.9478076,0.90937853,1,0.997216391,0.998115715,0.997807353,0.996866297
321.3478076,0.904873141,1,0.998236669,0.99788146,0.998781811,0.997021024
319.7478076,0.900367751,1,0.99699725,0.996380169,0.998584266,0.996844499
318.1478076,0.895862362,1,0.997025208,0.997177868,0.997701869,0.995478867
316.5478076,0.891356972,1,0.997025208,0.997177868,0.997701869,0.995478867
314.9478076,0.886851583,0.999755003,0.994998956,0.995134636,0.997689314,0.995467827
313.3478076,0.882346193,1,0.993930511,0.994531313,0.996698277,0.99392567
311.7478076,0.877840804,1,0.993930511,0.994531313,0.996698277,0.99392567
310.1478076,0.873335414,1,0.993930511,0.994459707,0.996698277,0.99392567
308.5478076,0.868830025,1,0.993930511,0.994531313,0.996698277,0.99392567
306.9478076,0.864324635,1,0.992897492,0.993809202,0.996413125,0.99392567
305.3478076,0.859819246,1,0.992373807,0.993505267,0.99585921,0.993566264
303.7478076,0.855313856,1,0.992784393,0.993446706,0.996081254,0.993477646
302.1478076,0.850808467,1,0.991490491,0.990396465,0.989948437,0.991881212
300.5478076,0.846303078,1,0.991490491,0.990396465,0.989948437,0.991881212
298.9478076,0.841797688,1,0.991490491,0.990434695,0.989948437,0.991881212
297.3478076,0.837292299,1,0.991490491,0.990472925,0.989884533,0.991881212
295.7478076,0.832786909,1,0.989641719,0.990168917,0.988471218,0.991881212
294.1478076,0.82828152,1,0.989641719,0.990168917,0.988471218,0.991881212
292.5478076,0.82377613,1,0.989626024,0.990168917,0.988471218,0.991881212
290.9478076,0.819270741,1,0.99088171,0.991820796,0.993907663,0.99392567
289.3478076,0.814765351,1,0.99088171,0.991820796,0.993907663,0.99392567
287.7478076,0.810259962,0.999956699,0.991099518,0.988604154,0.988640546,0.990934483
286.1478076,0.805754572,1,0.989455554,0.988344028,0.987221595,0.991881212
284.5478076,0.801249183,0.999798305,0.989455611,0.988202173,0.98727799,0.991881212
282.9478076,0.796743794,1,0.985257891,0.984209089,0.988523774,0.9902765
281.3478076,0.792238404,1,0.983413606,0.983981541,0.987065249,0.990259663
279.7478076,0.787733015,1,0.983413606,0.983981541,0.987065249,0.9902765
278.1478076,0.783227625,1,0.983413606,0.983981541,0.987065249,0.9902765
276.5478076,0.778722236,1,0.983413606,0.982834444,0.987065249,0.984617679
274.9478076,0.774216846,1,0.983343357,0.982792358,0.987065249,0.984617679
273.3478076,0.769711457,1,0.983413606,0.98204852,0.986628668,0.984617679
271.7478076,0.765206067,0.99993566,0.979619836,0.975383676,0.97707572,0.975170549
270.1478076,0.760700678,0.99964819,0.979390297,0.97559298,0.977240027,0.975152978
268.5478076,0.756195288,0.999915577,0.979622538,0.975582523,0.97717523,0.975195332
266.9478076,0.751689899,0.977624295,0.978445384,0.973046108,0.972215126,0.972432916
265.3478076,0.747184509,0.977496571,0.978307235,0.97306539,0.97219301,0.972432916
263.7478076,0.74267912,0.977574855,0.960685901,0.975527618,0.974937726,0.978070076
262.1478076,0.738173731,0.977580994,0.960735574,0.975399989,0.974878127,0.978037213
260.5478076,0.733668341,0.977624295,0.956820895,0.968018079,0.964921591,0.968706436
258.9478076,0.729162952,0.977624295,0.95682426,0.967895716,0.965112597,0.968699963
257.3478076,0.724657562,0.962284755,0.953086795,0.967531759,0.964668225,0.968134291
255.7478076,0.720152173,0.962284755,0.952989564,0.967502465,0.964051559,0.968184147
254.1478076,0.715646783,0.962284755,0.951474878,0.96362667,0.964668225,0.964430203
252.5478076,0.711141394,0.962284755,0.951474878,0.963655006,0.964535529,0.964430203
250.9478076,0.706636004,0.942518915,0.943591192,0.951472047,0.930898218,0.950739927
249.3478076,0.702130615,0.942518915,0.942272116,0.947766169,0.930931544,0.946985984
247.7478076,0.697625225,0.942518915,0.942159933,0.947766169,0.930931544,0.946985984
246.1478076,0.693119836,0.91361477,0.932198536,0.938360621,0.914495056,0.925521503
244.5478076,0.688614447,0.91361477,0.932012946,0.938415333,0.914676263,0.925448777
242.9478076,0.684109057,0.942518915,0.936546115,0.942838893,0.922614533,0.936075694
241.3478076,0.679603668,0.962284755,0.945839351,0.957218073,0.954833661,0.959960209
239.7478076,0.675098278,0.91361477,0.925897352,0.933197228,0.905398508,0.914367057
238.1478076,0.670592889,0.933380609,0.936221841,0.948997633,0.939480661,0.938423002
236.5478076,0.666087499,0.942518915,0.934630771,0.94044463,0.917574117,0.936025839
234.9478076,0.66158211,0.901623143,0.915092728,0.931861592,0.902046948,0.905694539
233.3478076,0.65707672,0.91361477,0.924838977,0.931351606,0.901346006,0.914611214
231.7478076,0.652571331,0.875246399,0.922715077,0.917801434,0.888537678,0.903984099
230.1478076,0.648065941,0.91361477,0.916138315,0.918101099,0.885030015,0.90025762
228.5478076,0.643560552,0.936230292,0.908892569,0.923316344,0.898050538,0.915834876
226.9478076,0.639055162,0.874985368,0.896699228,0.916261837,0.886641192,0.896216907
225.3478076,0.634549773,0.907326146,0.89866385,0.913931086,0.880805145,0.893779603
223.7478076,0.630044384,0.904596778,0.911094498,0.904261865,0.896498446,0.892004175
222.1478076,0.625538994,0.879512022,0.900213424,0.898374421,0.881409783,0.888111837
220.5478076,0.621033605,0.895152871,0.899811944,0.913825509,0.900945053,0.907233257
218.9478076,0.616528215,0.904284379,0.910081988,0.893836847,0.894100953,0.882101373
217.3478076,0.612022826,0.879386471,0.904481113,0.889804732,0.888670985,0.875184449
215.7478076,0.607517436,0.920589443,0.912048774,0.900877261,0.893795543,0.894386799
214.1478076,0.603012047,0.881963218,0.904669056,0.898424772,0.879476294,0.890949944
212.5478076,0.598506657,0.881963218,0.903989208,0.891550731,0.880941551,0.890949944
210.9478076,0.594001268,0.881963218,0.892516351,0.884642864,0.861587634,0.881501856
209.3478076,0.589495878,0.88799081,0.885686339,0.888588496,0.883854347,0.888221929
207.7478076,0.584990489,0.88799081,0.885686339,0.888588496,0.883854347,0.888221929
206.1478076,0.5804851,0.914045273,0.906238738,0.902448699,0.902881279,0.91783831
204.5478076,0.57597971,0.912745546,0.902069676,0.902666333,0.913580358,0.91649944
202.9478076,0.571474321,0.904008904,0.890731419,0.891813959,0.892818405,0.891976438
201.3478076,0.566968931,0.86827319,0.840476022,0.865281489,0.830240285,0.857944725
199.7478076,0.562463542,0.891581962,0.838621319,0.852302138,0.834007906,0.824946204
198.1478076,0.557958152,0.9356221,0.939215361,0.915899912,0.927223787,0.954633788
196.5478076,0.553452763,0.88799081,0.863963782,0.862890476,0.849055023,0.859430248
194.9478076,0.548947373,0.924067712,0.931932823,0.907615536,0.926053306,0.928904148
193.3478076,0.544441984,0.905340567,0.866286043,0.864257045,0.858862799,0.85131935
191.7478076,0.539936594,0.905340567,0.853954138,0.850301449,0.840932801,0.821684317
190.1478076,0.535431205,0.905340567,0.853954138,0.850295369,0.840411095,0.821684317
188.5478076,0.530925815,0.914799471,0.857625038,0.858553477,0.857062495,0.825685126
186.9478076,0.526420426,0.890044735,0.83337469,0.837654048,0.817213764,0.796661465
185.3478076,0.521915037,0.924067712,0.926489874,0.895451183,0.916349867,0.915584965
183.7478076,0.517409647,0.836525968,0.82163379,0.856411938,0.847194476,0.849662147
182.1478076,0.512904258,0.924067712,0.912200794,0.895451183,0.916349867,0.911954372
180.5478076,0.508398868,0.924067712,0.908277138,0.899864172,0.909292693,0.910055164
179.4510919,0.504040446,0.594550357,0.685306257,0.692019006,0.708053835,0.682081729


==> csvs/chatt_center_lc_EP_3.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,0.9999999998886108,0.9999999999901894,1.0000000000189546,0.9999999999895048,1.0000000000415628
337.347807602,0.9499270351267678,1.0000000000128757,0.9985651646997611,0.9990214973909265,0.9991176022624431,0.998634367253062
335.74780760199997,0.9454216456683131,1.0000000000128764,0.9985651646985534,0.9990214973903679,0.999117602262456,0.9986343672530615
334.14780760199994,0.9409162562098584,1.0000000000128764,0.9985651647005798,0.9990214973920345,0.9991176022627437,0.9986343672534983
332.5478076019999,0.9364108667514037,1.0000000000128764,0.9985651646997611,0.9990214973910659,0.9990740308306043,0.9986343672537572
330.9478076019999,0.931905477292949,1.000000000012886,0.9985651647005036,0.999021497391931,0.9991176022628716,0.9986343672541885
329.3478076019999,0.9274000878344943,0.999956698857192,0.9985542237415157,0.9989223942378389,0.9990780895174041,0.9986343672521475
327.74780760199985,0.9228946983760397,1.0000000000128764,0.9973537032814358,0.9983179053157842,0.9980376603107757,0.9970922096857789
326.14780760199983,0.918389308917585,1.0000000000128855,0.9972861570653357,0.9983179053166455,0.9979349205515978,0.9970786425876662
324.5478076019998,0.9138839194591303,0.9999566988572111,0.9973171118132372,0.9982645544676879,0.9979875188377807,0.9970522602207589
322.9478076019998,0.9093785300006757,1.0000000000128855,0.9973208890543837,0.998296910062425,0.9978884407496754,0.9970922096848769
321.34780760199976,0.904873140542221,1.0000000000128757,0.9982366690066468,0.9978814598791094,0.9987818106966924,0.9970210242168763
319.74780760199974,0.9003677510837663,1.0000000000128746,0.9969972501979645,0.9966788713019614,0.9985842664791145,0.9968444994051445
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9970252075895797,0.9971778678043366,0.9977018687441364,0.9954788666489262
316.5478076019997,0.8913569721668569,1.0000000000128766,0.9970252075909577,0.9971778678059802,0.9977018687449278,0.9954788666495937
314.94780760199967,0.8868515827084023,1.0000000000128757,0.9951419719785136,0.9952910646155623,0.9977782190730984,0.995467827125495
313.34780760199965,0.8823461932499476,1.0000000000128748,0.9939305105609136,0.9945874725419813,0.9966982771213544,0.9939256695582107
311.7478076019996,0.8778408037914929,1.0000000000128764,0.993930510563203,0.9945874725445333,0.9966982771215103,0.993925669558213
310.1478076019996,0.8733354143330382,1.0000000000128753,0.9939305105634214,0.9945874725442253,0.9966982771221374,0.9939256695582127
308.5478076019996,0.8688300248745835,1.0000000000128753,0.9939000233475876,0.9945796003125609,0.996698277122096,0.9939256695586478
306.94780760199956,0.8643246354161288,1.0000000000128744,0.9928974919436867,0.9938653608475075,0.9964131249345082,0.9939256695582115
305.34780760199953,0.8598192459576741,1.0000000000128855,0.9928684153329014,0.99377152233455,0.9962701311677726,0.9939163230240448
303.7478076019995,0.8553138564992194,1.0000000000128855,0.9927507997883639,0.9938115671348784,0.9962536621987437,0.9939196251978211
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9914904906485568,0.990472925195133,0.9900175563777236,0.9918812123005045
300.54780760199947,0.84630307758231,1.0000000000128855,0.9914697610496793,0.9904729251942214,0.9899652406386126,0.9918812123005045
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9914600034331422,0.9904650529622488,0.9900188556289926,0.9918812123005045
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9914904906479983,0.9904729251942211,0.9900285190827096,0.9918812123005045
295.7478076019994,0.832786909206946,1.0000000000128855,0.9896417190916375,0.99023750513801,0.9885330876508022,0.9918812123005045
294.1478076019994,0.8282815197484913,1.0000000000128855,0.9896417190921241,0.990245377370292,0.9884391557938421,0.9918812123011738
292.54780760199935,0.8237761302900366,1.0000000000128861,0.9896338965262763,0.9902453773698334,0.988551300105615,0.991881212300669
290.94780760199933,0.8192707408315819,1.0000000000128855,0.9908817099056544,0.9918207955956472,0.9939076629748574,0.9939256695579093
289.3478076019993,0.8147653513731272,1.0000000000128855,0.9908817099049878,0.9918207955948566,0.9939076629748573,0.9939256695573082
287.7478076019993,0.8102599619146725,1.0000000000128855,0.9913043252748089,0.9886480355338064,0.9887742424906003,0.9918676452032937
286.14780760199926,0.8057545724562178,1.000000000012877,0.9894659754004754,0.9884283599421545,0.9872958972602784,0.9918812123004976
284.54780760199924,0.8012491829977632,1.0000000000128855,0.9894623046084546,0.9884283599415422,0.9872753470391804,0.9917968526697554
282.9478076019992,0.7967437935393085,1.0000000000128062,0.9852623778175117,0.9842090891201711,0.9885424683872057,0.9902764996305282
281.3478076019992,0.7922384040808538,1.0000000000128788,0.983413606261069,0.9839815412962426,0.9870652494103488,0.990226644081202
279.74780760199917,0.7877330146223992,1.0000000000128857,0.9833967780468319,0.983981541295194,0.9870652494105199,0.9902217404728991
278.14780760199915,0.7832276251639445,0.99986613738254,0.9833928766625496,0.983981541295018,0.9870652494105199,0.9902764996305292
276.5478076019991,0.7787222357054898,1.000000000012758,0.9834040799575268,0.9828344435772896,0.987065249410256,0.984617678704073
274.9478076019991,0.7742168462470351,0.9999155771538627,0.9834136062612739,0.982834443577546,0.987022115694358,0.9845678231547739
273.3478076019991,0.7697114567885804,1.0000000000128801,0.9834033614283227,0.9828344435765606,0.987065249410733,0.9845678231547752
271.74780760199906,0.7652060673301257,1.0000000000128855,0.979615598956723,0.975543434400235,0.9771990356860044,0.9751895447974687
270.14780760199903,0.7607006778716711,0.9999566988572094,0.979625672673241,0.9755929798287611,0.9772257222276651,0.9752041840514323
268.547807601999,0.7561952884132164,1.0000000000128855,0.9796163598721075,0.9754667382275477,0.9772207111620487,0.9751543285012069
266.947807601999,0.7516898989547617,0.9776242946920608,0.9784453841760306,0.9730653898758886,0.9721975440598352,0.9724329158901482
265.34780760199897,0.747184509496307,0.9776242946920333,0.9784453841759777,0.9730370535412101,0.9722151260298288,0.9724329158900986
263.74780760199894,0.7426791200378523,0.9776242946920609,0.9607388654365683,0.975471458511514,0.9748105279371669,0.9781199311302821
262.1478076019989,0.7381737305793976,0.9776242946920607,0.9607388654365683,0.9755276178244356,0.9749496410554501,0.978119931130282
260.5478076019989,0.7336683411209429,0.9776242946920607,0.9569509318490563,0.9682861540766627,0.9651244188833482,0.9687064364773827
258.9478076019989,0.7291629516624882,0.9776242946920607,0.9569509318490549,0.9682861540766626,0.9649853057650705,0.9687064364773823
257.34780760199885,0.7246575622040335,0.9622847545702596,0.9531118109996721,0.9675317588202486,0.9646682246821742,0.9681841465193554
255.74780760199883,0.7201521727455789,0.9622847545702593,0.9530500308491792,0.9674949981402219,0.9646682246821741,0.9681841465193555
254.1478076019988,0.7156467832871242,0.9622847545702594,0.9514498617692169,0.9636550059713795,0.9646682246821742,0.9644302027527335
252.54780760199878,0.7111413938286695,0.9622847545702594,0.9514748777942545,0.9636550059713795,0.9646682246821742,0.9644302027527334
250.94780760199876,0.7066360043702148,0.9305272882530445,0.9340496267712107,0.947669342458948,0.9291585304793004,0.9403053738550735
249.34780760199874,0.7021306149117601,0.9425189148375849,0.9422990073895787,0.9477661692426349,0.9309315435168739,0.946985983710938
247.74780760199872,0.6976252254533054,0.9425189148375851,0.9422571631506096,0.9476772833625544,0.9309315435165353,0.9469859837109377
246.1478076019987,0.6931198359948507,0.9136147695043986,0.9323175463572537,0.9384350987358852,0.9148954093502975,0.9255215033143152
244.54780760199867,0.688614446536396,0.9136147695043986,0.9323165273972908,0.9383790566203442,0.914907313881928,0.9255215033143152
242.94780760199865,0.6841090570779413,0.9622847545702593,0.9466854013163953,0.9585038366324493,0.9558788492199846,0.9599602091025337
241.34780760199862,0.6796036676194867,0.9622847545702594,0.9466854013163924,0.958503836632142,0.9558788492199846,0.9599602091019345
239.7478076019986,0.675098278161032,0.9326960388088362,0.9356480267401972,0.9530412731892685,0.9384122331264639,0.9338249120070734
238.14780760199858,0.6705928887025773,0.9333806092370732,0.9366763673645355,0.9491670522775911,0.9398315009172402,0.9384957287053115
236.54780760199856,0.6660874992441227,0.9418343287049343,0.932264722336027,0.9410956326665305,0.9158291767935569,0.9276509323746659
234.94780760199853,0.661582109785668,0.9136147695042086,0.9249261759911395,0.9316247315749037,0.9015348212434053,0.9146112140872719
233.3478076019985,0.6570767203272133,0.9136147695043986,0.924926175990851,0.9316247315744901,0.9013262251300619,0.9146112140873144
231.7478076019985,0.6525713308687586,0.8752463992368006,0.9230006145937202,0.9179261328174686,0.8887219684940753,0.903984099252724
230.14780760199847,0.6480659414103039,0.9136147695043986,0.9162200473201543,0.9183631412404549,0.8850300146454249,0.9002576198399592
228.54780760199844,0.6435605519518492,0.9362302916091768,0.9089641823740251,0.9237379799331803,0.8981376032203666,0.9159366791046895
226.94780760199842,0.6390551624933946,0.868957776008393,0.9054772234142144,0.9138310038212,0.8844970991323781,0.8975060821582309
225.3478076019984,0.6345497730349399,0.9073261462759904,0.8986966561409089,0.9143262687769578,0.8808051452837281,0.8937796027454656
223.74780760199837,0.6300443835764852,0.9757416841401059,0.9328157139649178,0.9150352194240542,0.9289886085544412,0.9256356039526092
222.14780760199835,0.6255389941180305,0.9293515141851906,0.9289096942313105,0.9128743277898986,0.9243002914159563,0.9140866179143018
220.54780760199833,0.6210336046595758,0.8951528707896169,0.9000332753396283,0.9138463097817108,0.9013596046649808,0.9072332569845822
218.9478076019983,0.6165282152011211,0.904596777911245,0.9100830780263952,0.8938487413520245,0.8941009531574672,0.8821013734187075
217.34780760199828,0.6120228257426664,0.8795120220384788,0.9047094651314871,0.889815020983054,0.888729461450632,0.8752012421458398
215.74780760199826,0.6075174362842117,0.9067179546478774,0.9228239884985777,0.910617745383374,0.9112278624926993,0.9229813983577146
214.14780760199824,0.603012046825757,0.8819632183739518,0.9046940716373444,0.8984247717253591,0.8796919280819766,0.8909499439334693
212.54780760199822,0.5985066573673024,0.8819632183737472,0.9039892080962109,0.8915507309216022,0.8809415512254717,0.8909499439327737
210.9478076019982,0.5940012679088477,0.8819632183739513,0.892549157715922,0.8851732538517966,0.8618060212970668,0.8815018557267588
209.34780760199817,0.589495878450393,0.8879908098933172,0.885684230168622,0.8885658125147309,0.8838499377940674,0.8882219292683408
207.74780760199815,0.5849904889919383,0.88799080989334,0.8856863387752253,0.8885884962355094,0.8838543474633875,0.8882219292676684
206.14780760199812,0.5804850995334836,0.9140452728544229,0.9070929100971982,0.9030326455777157,0.9031389486736027,0.9178383103578157
204.5478076019981,0.5759797100750289,0.9127455461671905,0.902069675524663,0.9026663326797616,0.913580357760947,0.9164994399259355
202.94780760199808,0.5714743206165742,0.9040089040959158,0.8907314194927821,0.891813958501564,0.8928184047864915,0.8919764383465809
201.34780760199806,0.5669689311581195,0.8879908098933401,0.8832348951223962,0.8835993182176085,0.8832940464938001,0.8844679855010463
199.74780760199803,0.5624635416996648,0.887990809893331,0.8832348951223905,0.8835983445437355,0.8832940464938,0.8844679855010454
198.147807601998,0.5579581522412101,0.916894955226317,0.8697690936137435,0.8709340553927181,0.8603087000645101,0.886759921180383
196.547807601998,0.5534527627827555,0.8879908098932795,0.8639651602329755,0.863006300783931,0.8492629353224076,0.8594302479508344
194.94780760199797,0.5489473733243008,0.8879908098933399,0.8639640186703031,0.8630056076881204,0.8492610376465486,0.8594299660217771
193.34780760199794,0.5444419838658462,0.9160991974845232,0.8719204776824439,0.8869632222241027,0.8773756640498226,0.868347473761006
191.74780760199792,0.5399365944073915,0.914799470797366,0.8700891728231331,0.8726240843038754,0.8749967071342309,0.8552703037318637
190.1478076019979,0.5354312049489368,0.9160991974845231,0.8627184157923982,0.8589197898144613,0.8466506685955488,0.8270239968505291
188.54780760199787,0.5309258154904821,0.9147994707973659,0.8576951812199164,0.8585534769160875,0.8570920776829484,0.825685126418677
186.94780760199785,0.5264204260320274,0.8762861298658005,0.816617750038609,0.8348348354246854,0.8114599045429669,0.7961694085876174
185.34780760199783,0.5219150365735727,0.8900447345234402,0.8334448332394363,0.8377794577055191,0.8172137636403661,0.7966614651380378
183.7478076019978,0.517409647115118,0.836525967697475,0.8216337904911629,0.8564119381065749,0.847194476003921,0.8496621471501695


==> csvs/chatt_center_lc_EP_5.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,1.0000000000382736,1.0000000000031544,1.0000000000444047,1.000000000003266
337.347807602,0.9499270351267678,1.0000000000127838,0.9985651647002474,0.9990214973902963,0.9991176022628441,0.9986343672521438
335.74780760199997,0.9454216456683131,1.0000000000128104,0.9985651646996795,0.9989582790617408,0.9991176022625404,0.9986343672527078
334.14780760199994,0.9409162562098584,1.0000000000128855,0.9985651646995286,0.9990214973903528,0.9991176022628714,0.9986343672521604
332.5478076019999,0.9364108667514037,1.0000000000128855,0.9985479394075999,0.9990214973903528,0.9991176022628714,0.9986343672521603
330.9478076019999,0.931905477292949,1.0000000000128855,0.9985651646995236,0.9990214973906599,0.9991176022628714,0.9986343672521603
329.3478076019999,0.9274000878344943,1.0000000000128855,0.9985651646995286,0.9990214973903528,0.9991176022628714,0.9986343672521603
327.74780760199985,0.9228946983760397,1.0000000000128855,0.997353703282165,0.9983179053165677,0.9980376603104592,0.9970922096848769
326.14780760199983,0.918389308917585,1.0000000000128855,0.9973537032824106,0.9983179053166453,0.9980210831965041,0.997092209684877
324.5478076019998,0.9138839194591303,1.000000000012879,0.9973537032828359,0.9983179053178421,0.9980376603111165,0.9970922096855461
322.9478076019998,0.9093785300006757,1.0000000000128855,0.9973537032824106,0.9983179053166455,0.9980376603114067,0.997092209684877
321.34780760199976,0.904873140542221,1.0000000000128855,0.9982366690076211,0.9978814598792772,0.9987771597618268,0.9970210242159755
319.74780760199974,0.9003677510837663,1.0000000000128855,0.9969972501989388,0.9966788713021189,0.9985842664796266,0.9968444994038086
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9970252075905028,0.9971778678055713,0.9977018687458591,0.9954788666486921
316.5478076019997,0.8913569721668569,1.0000000000128855,0.9970252075905028,0.9971778678055713,0.9977018687458591,0.9954788666486921
314.94780760199967,0.8868515827084023,0.9999566988572111,0.9951419719794878,0.9952601466763691,0.9977346476426934,0.9954678271245936
313.34780760199965,0.8823461932499476,1.0000000000128855,0.9939191782373883,0.9945796003105823,0.9966982771225661,0.9939256695573103
311.7478076019996,0.8778408037914929,0.999950560241553,0.9939305105623697,0.9945874725425549,0.9966919653528649,0.9939256695573102
310.1478076019996,0.8733354143330382,1.0000000000128855,0.9939191782373885,0.9945874725425549,0.9966982771225661,0.9939256695573099
308.5478076019996,0.8688300248745835,1.0000000000128855,0.9939191782373885,0.9945874725425549,0.9966982771225661,0.9939256695573102
306.94780760199956,0.8643246354161288,1.0000000000128855,0.9928974919446614,0.9938653608475356,0.9963826834028303,0.9939256695573102
305.34780760199953,0.8598192459576741,1.0000000000128855,0.9928861596196801,0.9938574886155633,0.996413124934852,0.9939256695573102
303.7478076019995,0.8553138564992194,0.9999155771538726,0.9928815801893914,0.9938574886155633,0.9963564943127764,0.9939256695573102
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9914904906482019,0.9904729251942214,0.9900285190829249,0.9918812123005045
300.54780760199947,0.84630307758231,1.0000000000128855,0.9914904906479983,0.9904729251944449,0.9900285190827097,0.9918812123005045
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9914904906479983,0.9904729251942214,0.9900285190827098,0.9918812123005046
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9914904906477563,0.9904496527401647,0.9900142671468296,0.9918812123011738
295.7478076019994,0.832786909206946,1.0000000000128855,0.9896417190916394,0.9902453773699847,0.9885513001059976,0.9918812123005045
294.1478076019994,0.8282815197484913,1.0000000000128855,0.9896417190916394,0.9902453773699847,0.9885513001059976,0.9918812123005045
292.54780760199935,0.8237761302900366,1.0000000000128855,0.9896417190916394,0.9902453773699846,0.9885513001059976,0.9918812123005045
290.94780760199933,0.8192707408315819,1.0000000000126983,0.9908817099054288,0.991820795596023,0.9939076629743965,0.9939256695572731
289.3478076019993,0.8147653513731272,1.0000000000128855,0.9908817099049878,0.9918207955948567,0.9939076629748573,0.9939256695573102
287.7478076019993,0.8102599619146725,1.0000000000128855,0.9913234801646837,0.9886559077657787,0.9887788959391888,0.9918812123005045
286.14780760199926,0.8057545724562178,1.0000000000128857,0.9894747086083248,0.9884283599415422,0.9873016769626914,0.9918812123005045
284.54780760199924,0.8012491829977632,1.0000000000128761,0.9894714176623383,0.9884283599415395,0.9873016769624078,0.9918258518352299
282.9478076019992,0.7967437935393085,0.9999356596924136,0.9852590868714389,0.9842068215760443,0.9885424683872297,0.9902629325333185
281.3478076019992,0.7922384040808538,1.0000000000128748,0.983413606261069,0.9839815412963699,0.9870652494105168,0.9902764996305251
279.74780760199917,0.7877330146223992,1.0000000000128855,0.9834066710052711,0.983981541295323,0.987054340539552,0.9902764996305292
278.14780760199915,0.7832276251639445,0.9999155771538727,0.9834136062606087,0.983981541295147,0.9870652494098864,0.9902764996305172
276.5478076019991,0.7787222357054898,1.0000000000128006,0.9834136062613389,0.9828344435778247,0.9870652494103955,0.9846176787047307
274.9478076019991,0.7742168462470351,1.0000000000126512,0.983413606261037,0.9828344435773022,0.9870652494100322,0.9846176787040554
273.3478076019991,0.7697114567885804,1.0000000000128761,0.9833967780470286,0.9827782842643121,0.987052098244193,0.9845542560575604
271.74780760199906,0.7652060673301257,1.00000000001288,0.9796256726726381,0.9755929798273197,0.977225722226566,0.9752041840514363
270.14780760199903,0.7607006778716711,1.0000000000128777,0.9796256726740912,0.9755453620591903,0.977240027238254,0.975204184051872
268.547807601999,0.7561952884132164,0.9998687835745349,0.9796256726741096,0.9755929798285236,0.9772400272379106,0.9752041840511556
266.947807601999,0.7516898989547617,0.9775809935362315,0.9784453841761579,0.9730653898770928,0.9722151260286459,0.9724160791707177
265.34780760199897,0.747184509496307,0.9776242946920611,0.9784453841760306,0.9730653898758889,0.9722151260296604,0.972432915890148
263.74780760199894,0.7426791200378523,0.9776242946920607,0.9607388654365683,0.9755276178244356,0.97494964105545,0.978119931130282
262.1478076019989,0.7381737305793976,0.9776242946920608,0.9607388654365683,0.9754714585115115,0.9749496410554481,0.9781199311302821
260.5478076019989,0.7336683411209429,0.9776242946920608,0.9569509318490563,0.9682861540766627,0.9651244188833537,0.9687064364773829
258.9478076019989,0.7291629516624882,0.9846604598910841,0.9588336629457815,0.9706217635885589,0.9725336642579623,0.9709554146804106
257.34780760199885,0.7246575622040335,0.9622847545702593,0.953111810999676,0.9675317588208631,0.9646682246821742,0.9681841465193555
255.74780760199883,0.7201521727455789,0.9622847545702593,0.953111810999676,0.9675034224861011,0.9646682246821743,0.9681841465193555
254.1478076019988,0.7156467832871242,0.9622847545702593,0.9514748777942545,0.9636550059713792,0.9646682246821742,0.9644302027527333
252.54780760199878,0.7111413938286695,0.9622847545702593,0.9514748777942545,0.9636550059713795,0.9646682246821743,0.9644302027527334
250.94780760199876,0.7066360043702148,0.9425189148375502,0.9439359405952286,0.9516429220923411,0.9309315435167738,0.9507399274780244
249.34780760199874,0.7021306149117601,0.9425189148375849,0.9422990073895787,0.9477661692426366,0.9309315435168739,0.946985983710938
247.74780760199872,0.6976252254533054,0.9425189148375848,0.9422571631505043,0.9477661692426366,0.9309315435168739,0.9469361281609417
246.1478076019987,0.6931198359948507,0.9136147695043988,0.9323425623822916,0.9384350987361927,0.9149095639190211,0.9255215033149867
244.54780760199867,0.688614446536396,0.9136147695040968,0.9322797632720584,0.9384346143315994,0.9149066349065613,0.9255215033142347
242.94780760199865,0.6841090570779413,0.9622847545702593,0.9466854013163953,0.958503836632142,0.9558788492199844,0.9599602091019345
241.34780760199862,0.6796036676194867,0.9622847545702593,0.9466391315974091,0.958503836632142,0.955870796920052,0.9599602091019345
239.7478076019986,0.675098278161032,0.9333806092370734,0.9373812309053123,0.955949563289596,0.9385818777737193,0.9384957287053115
238.14780760199858,0.6705928887025773,0.9333806092370731,0.9366763673645366,0.9491670522775911,0.9398315009172403,0.9384957287053115
236.54780760199856,0.6660874992441227,0.942518914837585,0.9349106619132727,0.9409615159290405,0.9175821695462124,0.9360756944839372
234.94780760199853,0.661582109785668,0.9136147695043988,0.924926175990851,0.9316054501389756,0.9015348212434712,0.9146112140873144
233.3478076019985,0.6570767203272133,0.9333806092370732,0.9279702386938404,0.9359229411880677,0.9233266943191943,0.9241421344579565
231.7478076019985,0.6525713308687586,0.875246399236801,0.9229737128452574,0.9179374807298403,0.8886700177007373,0.9039840992527245
230.14780760199847,0.6480659414103039,0.9136147695043987,0.9162200473201545,0.9183999019204815,0.885030014645425,0.9002576198399592
228.54780760199844,0.6435605519518492,0.9362302916091766,0.9089562043819214,0.9237379799320288,0.8981376032203665,0.9159366791040902
226.94780760199842,0.6390551624933946,0.8689577760083927,0.9054555783022189,0.9138487609223197,0.8844624194180594,0.8975060821582309
225.3478076019984,0.6345497730349399,0.9073261462759904,0.8986426666065235,0.9143262687767341,0.8808051452837281,0.8937796027454656
223.74780760199837,0.6300443835764852,0.9757416841402019,0.932815713965032,0.9150456445344458,0.9289886085545519,0.9256356039527075
222.14780760199835,0.6255389941180305,0.9293515141851906,0.9289178584287215,0.9129010101971573,0.9243872644246767,0.9141328278436257
220.54780760199833,0.6210336046595758,0.8951528707896169,0.9000332753396285,0.913846309781711,0.9013596046649808,0.9072332569845831
218.9478076019983,0.6165282152011211,0.904596777911265,0.9100830780271817,0.8938487413528616,0.894100953157475,0.8821013734187083
217.34780760199828,0.6120228257426664,0.8795120220384245,0.90470946513094,0.8898150209828162,0.8887294614506005,0.8752012421458173
215.74780760199826,0.6075174362842117,0.9067179546478771,0.9228239884985777,0.9106167717095016,0.9112278624926993,0.9229813983577146
214.14780760199824,0.603012046825757,0.8819632183739514,0.9046940716370331,0.8984247717248217,0.8796919280819764,0.8909499439327977
212.54780760199822,0.5985066573673024,0.8819632183737645,0.9039881184495655,0.8915492728429513,0.8809352438802746,0.8909499439327299
210.9478076019982,0.5940012679088477,0.8819632183739513,0.892549157715922,0.8851732538517966,0.8618060212970668,0.8815018557267588
209.34780760199817,0.589495878450393,0.8879908098933399,0.8856863387752254,0.8885884962355094,0.8838543474633875,0.8882219292676682
207.74780760199815,0.5849904889919383,0.8879908098933184,0.8856861131909084,0.8885884962354954,0.8838543474633309,0.8882219292676283
206.14780760199812,0.5804850995334836,0.9140452728544229,0.9070929100971982,0.903032645577716,0.9031389486736027,0.9178383103578157
204.5478076019981,0.5759797100750289,0.9140452728544227,0.9070929100971982,0.9030316719038436,0.9031389486736026,0.9178383103578157
202.94780760199808,0.5714743206165742,0.9040089040959148,0.8907314194927816,0.89181395850134,0.892818404786491,0.8919764383465806
201.34780760199806,0.5669689311581195,0.8879908098933401,0.8832348951223962,0.8835993182176087,0.8832940464937998,0.8844679855010463
199.74780760199803,0.5624635416996648,0.8879908098933399,0.8832348039575644,0.8835993182176087,0.8832940464938,0.8844679855010464
198.147807601998,0.5579581522412101,0.9168949552265265,0.8697754694095103,0.8709340553927906,0.8603087000646426,0.8867599211804551
196.547807601998,0.5534527627827555,0.88799080989334,0.8639651602329788,0.8630063007839344,0.8492629353224067,0.8594302479508344
194.94780760199797,0.5489473733243008,0.88799080989334,0.8639641412730166,0.863006010690001,0.8492629353224124,0.8594302479508459
193.34780760199794,0.5444419838658462,0.9160991974845231,0.8719493594906121,0.8869632222241027,0.8773837163497552,0.8683973293110026
191.74780760199792,0.5399365944073915,0.914799470797366,0.8701353859718589,0.8726240843038754,0.8750220758391226,0.8553201592818601
190.1478076019979,0.5354312049489368,0.9160991974845231,0.8627184157923979,0.8589197898144613,0.8466506685955489,0.8270239968505291
188.54780760199787,0.5309258154904821,0.9147994707973665,0.8576951812199165,0.8585534769160875,0.8570920776829484,0.825685126418677
186.94780760199785,0.5264204260320274,0.8900447345234402,0.8334448332394675,0.8377794577055355,0.8172137636403897,0.7966614651380378


==> csvs/chatt_center_lc_EP_7.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.999999999999756,1.000000000009646,0.9999999999966388,1.0000000000072773
337.347807602,0.9499270351267678,1.0000000000128855,0.9985651646995286,0.9990214973903523,0.9991176022628714,0.9986343672521604
335.74780760199997,0.9454216456683131,1.0000000000128855,0.998565164699776,0.9990214973903528,0.9991176022628714,0.9986343672521478
334.14780760199994,0.9409162562098584,1.0000000000128855,0.9985651646995254,0.9990214973903528,0.9991176022628714,0.9986343672521604
332.5478076019999,0.9364108667514037,1.000000000012886,0.9985651646997509,0.9990214973905713,0.9991176022628714,0.9986343672521604
330.9478076019999,0.931905477292949,1.0000000000128415,0.9985651646992947,0.999021497391065,0.9991176022628496,0.9986343672521153
329.3478076019999,0.9274000878344943,1.000000000012848,0.9985651646989709,0.999021497391047,0.9990553059739868,0.9986343672523873
327.74780760199985,0.9228946983760397,1.000000000012886,0.9973449700748074,0.9983179053166433,0.998037660311406,0.997092209684869
326.14780760199983,0.918389308917585,1.000000000012883,0.9973156895554582,0.9983179053186244,0.9980376603110541,0.9970922096855461
324.5478076019998,0.9138839194591303,1.000000000012874,0.9973333852382106,0.9983133702298322,0.9980227592002165,0.9970840435187965
322.9478076019998,0.9093785300006757,1.0000000000128857,0.9973449700745569,0.9982682729396692,0.9980376603113946,0.9970922096848688
321.34780760199976,0.904873140542221,1.000000000012886,0.9982366690079172,0.9978814598794971,0.9987818106975386,0.9970210242159755
319.74780760199974,0.9003677510837663,1.0000000000128857,0.996997250199161,0.9966788713021189,0.9985842664796266,0.9968444994038087
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9970252075905028,0.9971778678055713,0.9977018687458592,0.9954788666486921
316.5478076019997,0.8913569721668569,1.0000000000128855,0.9970252075905028,0.9971778678055713,0.9977018687458591,0.9954788666486921
314.94780760199967,0.8868515827084023,1.0000000000128855,0.9951419719794881,0.995291064616262,0.9977782190740305,0.9954678271245936
313.34780760199965,0.8823461932499476,1.0000000000128855,0.9939305105623697,0.9945874725425549,0.9966982771225661,0.9939256695573102
311.7478076019996,0.8778408037914929,1.000000000012864,0.9939305105623355,0.994587472542845,0.9966982771222462,0.993925669557265
310.1478076019996,0.8733354143330382,1.0000000000128855,0.9939305105623697,0.9945874725425549,0.9966982771225661,0.9939256695573102
308.5478076019996,0.8688300248745835,1.0000000000128855,0.9939305105621102,0.9945874725425317,0.9966982771225349,0.9939256695573061
306.94780760199956,0.8643246354161288,1.0000000000128575,0.9928974919448772,0.9938653608475214,0.9964131249348495,0.9939256695573006
305.34780760199953,0.8598192459576741,1.0000000000128857,0.9928974919448766,0.9938653608475237,0.9964131249348493,0.9939256695573019
303.7478076019995,0.8553138564992194,1.0000000000128855,0.9928958367837251,0.9938653608475356,0.9964131249348519,0.9939256695573102
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9914904906479983,0.9904729251942214,0.9900285190827098,0.9918812123005046
300.54780760199947,0.84630307758231,1.0000000000128855,0.9914904906479982,0.9904729251942214,0.9900285190827098,0.9918812123005046
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9914904906479983,0.9904729251942214,0.9900285190827098,0.9918812123005045
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9914904906479983,0.9904729251944993,0.9900285190827098,0.9918812123005045
295.7478076019994,0.832786909206946,1.0000000000128855,0.9896417190916394,0.9902453773699846,0.9885513001059976,0.9918812123005045
294.1478076019994,0.8282815197484913,1.0000000000128855,0.9896417190916394,0.9902453773699847,0.9885513001059976,0.9918812123005045
292.54780760199935,0.8237761302900366,1.0000000000128855,0.9896417190916394,0.9902453773699846,0.9885513001059976,0.9918812123005045
290.94780760199933,0.8192707408315819,1.0000000000128855,0.9908817099049878,0.9918207955948566,0.9939076629748573,0.9939256695573102
289.3478076019993,0.8147653513731272,1.0000000000128855,0.9908817099049878,0.9918207955948567,0.9939076629748573,0.9939256695573102
287.7478076019993,0.8102599619146725,1.0000000000128855,0.9913234801646837,0.9886559077657787,0.9887788959391888,0.9918812123005046
286.14780760199926,0.8057545724562178,1.0000000000128855,0.989474708608325,0.9884283599415424,0.9873016769624765,0.9918812123005046
284.54780760199924,0.8012491829977632,1.0000000000128857,0.9894747086085435,0.9884283599421545,0.9872783941010872,0.9918812123004995
282.9478076019992,0.7967437935393085,1.0000000000128855,0.9852623778172275,0.984209089119254,0.9885424683872321,0.9902764996305293
281.3478076019992,0.7922384040808538,1.0000000000128857,0.983411951100136,0.9839815412950182,0.9870548162601215,0.9902764996305292
279.74780760199917,0.7877330146223992,1.0000000000127578,0.983413606261324,0.9839815412953453,0.9870652494096253,0.9902764996311574
278.14780760199915,0.7832276251639445,1.0000000000128766,0.9834136062610871,0.983981541295925,0.9870555859565123,0.9902764996305257
276.5478076019991,0.7787222357054898,1.0000000000128195,0.9834136062612917,0.9828344435767661,0.9870652494097943,0.9846008419846799
274.9478076019991,0.7742168462470351,1.0000000000128855,0.9834136062608687,0.9828344435760152,0.9870652494105199,0.9846176787041024
273.3478076019991,0.7697114567885804,1.0000000000128761,0.983413606261069,0.9828344435775087,0.9870555967875726,0.9846176787047702
271.74780760199906,0.7652060673301257,0.999950560241553,0.9796256726733567,0.9755929798282427,0.9772400272384234,0.975176707880242
270.14780760199903,0.7607006778716711,1.0000000000128855,0.9796256726733567,0.9755929798282427,0.9772326557739867,0.9752041840512023
268.547807601999,0.7561952884132164,1.0000000000128855,0.9796256726733567,0.9755929798282426,0.9772400272384234,0.9752041840512031
266.947807601999,0.7516898989547617,0.9776242946920297,0.9784453841768366,0.9730653898758717,0.972215126029578,0.9724329158901405
265.34780760199897,0.747184509496307,0.9776242946920608,0.9784453841760306,0.9730653898758889,0.9722151260296603,0.9724329158901479
263.74780760199894,0.7426791200378523,0.9776242946920607,0.9607388654365683,0.9755276178244356,0.9749496410554501,0.978119931130282
262.1478076019989,0.7381737305793976,0.9776242946920607,0.9606576871353442,0.9753468552204287,0.9749496410554501,0.978119931130282
260.5478076019989,0.7336683411209429,0.968312346089648,0.9663973307205023,0.974815531453453,0.973874062967898,0.9700688752737431
258.9478076019989,0.7291629516624882,0.9622847545701598,0.9568997445871218,0.9747732225685988,0.9744934468542101,0.9775976411728322
257.34780760199885,0.7246575622040335,0.9622847545702593,0.9530867949746382,0.9675317588202486,0.9646682246821742,0.9681841465193554
255.74780760199883,0.7201521727455789,0.9622847545702593,0.953111810999676,0.9675317588202486,0.9646682246821742,0.9681841465193555
254.1478076019988,0.7156467832871242,0.9622847545702594,0.9514748777942545,0.9636550059713795,0.9646682246821742,0.9644302027527334
252.54780760199878,0.7111413938286695,0.9622847545702599,0.9514748777941702,0.9636550059716347,0.9646682246818178,0.9644302027526156
250.94780760199876,0.7066360043702148,0.9622847545702594,0.9717651930203902,0.9705245361791393,0.9727947785383878,0.9731001831675989
249.34780760199874,0.7021306149117601,0.9622847545702594,0.9688847171841455,0.9700655834433727,0.9617199332227679,0.9636866885146997
247.74780760199872,0.6976252254533054,0.9622847545702593,0.9679772594328816,0.963283072431368,0.9629695563662913,0.9636866885146997
246.1478076019987,0.6931198359948507,0.9846604598910842,0.9524858616270325,0.9615938414013688,0.9637442887957727,0.9627314772629898
244.54780760199867,0.688614446536396,0.9445763725092283,0.952686732154748,0.9620898658129933,0.9631475533466233,0.9654912288037604
242.94780760199865,0.6841090570779413,0.9622847545700003,0.9466854013166228,0.958503836633032,0.9558788492199279,0.9599602091018422
241.34780760199862,0.6796036676194867,0.9622847545702594,0.9466854013163953,0.9585038366321418,0.9558788492199846,0.9599602091019345
239.7478076019986,0.675098278161032,0.9333806092370732,0.9373562148802747,0.9559495632895958,0.9385818777737192,0.9384957287053115
238.14780760199858,0.6705928887025773,0.9333806092370734,0.9366763673645366,0.9491670522775913,0.9398315009172404,0.9384957287053115
236.54780760199856,0.6660874992441227,0.9609850278831022,0.9392492201196645,0.9577236852581755,0.9576184097650822,0.9623447644373956
234.94780760199853,0.661582109785668,0.9333806092370732,0.9279702386938404,0.9359422226235822,0.9233266943191943,0.9241421344579565
233.3478076019985,0.6570767203272133,0.9609850278831024,0.9320880054118834,0.9445119991425807,0.9372733327675427,0.9449603403847292
231.7478076019985,0.6525713308687586,0.8937125122823186,0.929727571394663,0.9346114322198579,0.9243407334606235,0.9265297434388697
230.14780760199847,0.6480659414103039,0.9320808825499164,0.9229470041213588,0.9351002879872857,0.9206834593262868,0.9228032640261046
228.54780760199844,0.6435605519518492,0.9362302916091767,0.908964182373711,0.9237379799320288,0.8981376032203665,0.9159366791040903
226.94780760199842,0.6390551624933946,0.8689577760083927,0.9054772234142142,0.9138638475863397,0.8844970991323801,0.8975060821582309
225.3478076019984,0.6345497730349399,0.907326146275796,0.898696656140882,0.9143262687766815,0.8808051452836555,0.8937796027453394
223.74780760199837,0.6300443835764852,0.9757416841402019,0.932815713965032,0.9150456445344458,0.928988608554552,0.9256356039527075
222.14780760199835,0.6255389941180305,0.9293515141850277,0.92891785842864,0.9129072984821444,0.9243872644245902,0.9141328278435203
220.54780760199833,0.6210336046595758,0.9356220999810636,0.9302548537531119,0.9233049700695645,0.9345253363092109,0.946045000147088
218.9478076019983,0.6165282152011211,0.9356220999810633,0.9272567870819479,0.9154666022964378,0.9213627230139888,0.9335783467272835
217.34780760199828,0.6120228257426664,0.9067179546478776,0.9228239884988004,0.9106177453841686,0.9112278624929148,0.9229813983577152
215.74780760199826,0.6075174362842117,0.9067179546478333,0.9228239884985421,0.9106167717095649,0.9112278624923928,0.9229813983576503
214.14780760199824,0.603012046825757,0.8819632183737188,0.9046940716371084,0.8984247717246744,0.8796919280819088,0.8909499439325732
212.54780760199822,0.5985066573673024,0.8819632183739516,0.9039881184493019,0.8915502465168014,0.8809386222131306,0.8909499439327612
210.9478076019982,0.5940012679088477,0.9416496915003927,0.9162294549491493,0.9194142946758974,0.9429773248321541,0.9488246991576188
209.34780760199817,0.589495878450393,0.9429494181876089,0.9113620699864231,0.9201904458159894,0.9269438627429176,0.9386544650906943
207.74780760199815,0.5849904889919383,0.9416496915003991,0.9063388354141464,0.9198237820686741,0.9373852718303124,0.937315594658836
206.14780760199812,0.5804850995334836,0.9140455125157629,0.9070929605799857,0.9030327261551799,0.9031390464173239,0.9178384180202838
204.5478076019981,0.5759797100750289,0.9140452728544229,0.9070929100971982,0.9030313951212257,0.9031389486736027,0.9178383103578157
202.94780760199808,0.5714743206165742,0.9127455461672657,0.897067450069369,0.9024209933047379,0.9025243324614008,0.9107177005399548
201.34780760199806,0.5669689311581195,0.9300953030960438,0.904237710703833,0.9059298082493945,0.9206328600674832,0.9019950523889205
199.74780760199803,0.5624635416996648,0.9140452728544227,0.8878231752077819,0.8824396281440429,0.8691078375022153,0.8928005728076152
198.147807601998,0.5579581522412101,0.9300953030961127,0.8874354300551267,0.8991189002814424,0.911544162817248,0.8920813109000372
196.547807601998,0.5534527627827555,0.9147994707973659,0.8936282962597352,0.8986496406229341,0.9233671596233277,0.8961748206956227
193.34780760199794,0.5444419838658462,0.9300953030961127,0.8773672706408784,0.8950555461070836,0.9023617263078227,0.8877296764619973
191.74780760199792,0.5399365944073915,0.914799470797366,0.8701353859718589,0.8726240843038754,0.8750220758391226,0.8553201592818601
190.1478076019979,0.5354312049489368,0.9082234860345338,0.9372695146905234,0.896600209382177,0.9235791727741567,0.9264400263743849
188.54780760199787,0.5309258154904821,0.9240677115767241,0.91504340723429,0.9133027216009603,0.9197208408950681,0.9138060535489649
186.94780760199785,0.5264204260320274,0.9356220999810635,0.9170650782455441,0.9004954142639472,0.9174939971717913,0.9437160413343912
185.34780760199783,0.5219150365735727,0.9240677115767241,0.9264898735985824,0.8954511826505656,0.9163498668737945,0.9155849651902107
183.7478076019978,0.517409647115118,0.9240677115765249,0.9183754497563548,0.8952630239326936,0.915778579453312,0.9152641984297326
182.14780760199778,0.5129042576566634,0.9240677115767243,0.9122007938038882,0.895451182650536,0.9163498668737673,0.9119543718983257
180.54780760199776,0.5083988681982087,0.924067711576724,0.9082771379296776,0.8998641722327759,0.9092926930666673,0.9100551640159629


==> csvs/chatt_center_lc_P_1.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,1,1,1,1,1
337.3478076,0.949927035,1,0.998925532,0.998532535,1,1
335.7478076,0.945421646,1,0.998925532,0.998532535,1,1
334.1478076,0.940916256,1,0.998925532,0.998532535,1,1
332.5478076,0.936410867,1,0.998925532,0.998532535,1,1
330.9478076,0.931905477,1,0.998925532,0.998532535,1,1
329.3478076,0.927400088,1,0.998597036,0.997392498,0.999664208,0.998386657
327.7478076,0.922894698,1,0.997490696,0.997554032,0.999117602,0.998634367
326.1478076,0.918389309,1,0.996846432,0.997395665,0.998574676,0.99723735
324.5478076,0.913883919,1,0.998597036,0.997392498,0.999664208,0.998386657
322.9478076,0.90937853,1,0.997162201,0.996413995,0.998781811,0.997021024
321.3478076,0.904873141,1,0.997490696,0.997554032,0.999117602,0.998634367
319.7478076,0.900367751,1,0.997162201,0.996413995,0.998781811,0.997021024
318.1478076,0.895862362,1,0.997162201,0.996413995,0.998781811,0.997021024
316.5478076,0.891356972,1,0.997162201,0.996413995,0.998781811,0.997021024
314.9478076,0.886851583,1,0.997162201,0.996413995,0.998781811,0.996974129
313.3478076,0.882346193,1,0.998069659,0.996064442,0.997753568,0.997021024
311.7478076,0.877840804,1,0.998069659,0.994917345,0.997753568,0.991362203
310.1478076,0.873335414,1,0.998069659,0.994870355,0.997498862,0.991362203
308.5478076,0.868830025,1,0.997162201,0.995266897,0.998781811,0.991362203
306.9478076,0.864324635,1,0.994769571,0.99382413,0.996028933,0.992919743
305.3478076,0.859819246,1,0.99703664,0.994195233,0.997468416,0.991362203
303.7478076,0.855313856,1,0.995901106,0.993659269,0.994202731,0.980885117
302.1478076,0.850808467,1,0.99703664,0.994195233,0.997449971,0.991362203
300.5478076,0.846303078,1,0.994904588,0.993841193,0.997149483,0.989820046
298.9478076,0.841797688,1,0.994470051,0.993460244,0.997416717,0.989820046
297.3478076,0.837292299,1,0.995825178,0.993465738,0.996133768,0.989820046
295.7478076,0.832786909,1,0.995825178,0.993442009,0.996388474,0.989820046
294.1478076,0.82828152,1,0.991823024,0.991250798,0.996193877,0.986927169
292.5478076,0.82377613,1,0.991811691,0.991250798,0.996143915,0.986864857
290.9478076,0.819270741,1,0.992489738,0.990901246,0.995384882,0.988266849
289.3478076,0.814765351,1,0.992730481,0.990901246,0.995384882,0.988266849
287.7478076,0.810259962,1,0.991924034,0.989141625,0.981148429,0.973831346
286.1478076,0.805754572,1,0.991444857,0.990659853,0.98458173,0.98712814
284.5478076,0.801249183,1,0.991208416,0.989300631,0.990490745,0.98535554
282.9478076,0.796743794,1,0.991233584,0.989510056,0.990441407,0.988266849
281.3478076,0.792238404,1,0.991233584,0.989510056,0.990239204,0.988266849
279.7478076,0.787733015,1,0.990968914,0.988919111,0.978881763,0.98712814
278.1478076,0.783227625,1,0.990968914,0.988919111,0.978881763,0.98712814
276.5478076,0.778722236,1,0.98794525,0.988524163,0.974476506,0.980042911
274.9478076,0.774216846,1,0.98794525,0.988524163,0.97474374,0.980042911
273.3478076,0.769711457,1,0.987778023,0.988287007,0.974258746,0.968705742
271.7478076,0.765206067,1,0.986096479,0.988153636,0.971741959,0.980042911
270.1478076,0.760700678,1,0.986071311,0.988066416,0.969817502,0.967302417
268.5478076,0.756195288,1,0.986096479,0.988153636,0.971424493,0.980042911
266.9478076,0.751689899,1,0.979176209,0.983672767,0.970413223,0.978438199
265.3478076,0.747184509,1,0.979201015,0.983678481,0.970103847,0.978438199
263.7478076,0.74267912,1,0.978940999,0.983152025,0.968856734,0.962651619
262.1478076,0.738173731,1,0.976771699,0.980435018,0.962010815,0.96989365
260.5478076,0.733668341,1,0.977263981,0.980037721,0.963332097,0.976393741
258.9478076,0.729162952,1,0.977507002,0.979924729,0.962739014,0.974942302
257.3478076,0.724657562,1,0.977681749,0.980113411,0.963590329,0.975863861
255.7478076,0.720152173,1,0.97676398,0.973064777,0.965183178,0.976343886
254.1478076,0.715646783,1,0.976653459,0.969600079,0.960581356,0.961584902
252.5478076,0.711141394,1,0.975854168,0.97191867,0.971007149,0.97393979
250.9478076,0.706636004,1,0.975043707,0.965785095,0.961203489,0.963045716
249.3478076,0.702130615,1,0.969639989,0.968608109,0.954248388,0.96679966
247.7478076,0.697625225,1,0.973321739,0.958055121,0.960870168,0.963045716
246.1478076,0.693119836,1,0.973311427,0.957926147,0.962151683,0.963045716
244.5478076,0.688614447,1,0.972755283,0.957735688,0.958130768,0.942011763
242.9478076,0.684109057,1,0.973321739,0.958055121,0.962646691,0.963045716
241.3478076,0.679603668,1,0.973041718,0.95791342,0.959592945,0.952902559
239.7478076,0.675098278,1,0.966256368,0.956637136,0.954784632,0.963045716
238.1478076,0.670592889,1,0.966219594,0.956775348,0.954706636,0.962171111
236.5478076,0.666087499,1,0.962736514,0.951143963,0.943788345,0.962163987
234.9478076,0.66158211,1,0.962714149,0.95108665,0.942697209,0.962180834
233.3478076,0.65707672,1,0.962736514,0.951143963,0.943976389,0.962285713
231.7478076,0.652571331,1,0.954825862,0.94832909,0.941999726,0.933071006
230.1478076,0.648065941,1,0.955537814,0.949476301,0.948055406,0.949210562
228.5478076,0.643560552,1,0.957438989,0.941223875,0.931027069,0.911553359
226.9478076,0.639055162,1,0.951993241,0.943749841,0.937057143,0.950356547
225.3478076,0.634549773,1,0.951993241,0.943788442,0.936605155,0.949579596
223.7478076,0.630044384,1,0.952244677,0.934528448,0.92217859,0.945345226
222.1478076,0.625538994,1,0.93905471,0.937211783,0.91886126,0.918213796
220.5478076,0.621033605,1,0.934905453,0.937839523,0.92328872,0.904590546
218.9478076,0.616528215,1,0.935220253,0.937478322,0.929582918,0.909562641
217.3478076,0.612022826,0.999389519,0.93504674,0.92189317,0.918316841,0.905131707
215.7478076,0.607517436,0.999389519,0.934318745,0.922282113,0.912962799,0.901055337
214.1478076,0.603012047,1,0.921427556,0.90865449,0.891514305,0.915561636
212.5478076,0.598506657,0.999389519,0.918021409,0.905392366,0.885755457,0.895258877
210.9478076,0.594001268,0.999389519,0.917927448,0.903033161,0.883325334,0.89975165
209.3478076,0.589495878,0.973945537,0.894459275,0.892019999,0.866835439,0.893948429
207.7478076,0.584990489,0.973335056,0.895875953,0.886379931,0.874136921,0.845869808
206.1478076,0.5804851,0.973335056,0.894277378,0.885709108,0.866999196,0.860997282
204.5478076,0.57597971,0.962391149,0.891083827,0.885650822,0.865882029,0.857211641
202.9478076,0.571474321,0.962391149,0.878674304,0.871882472,0.848093611,0.825942364
201.3478076,0.566968931,0.962391149,0.878674304,0.871751349,0.848146641,0.826650251
199.7478076,0.562463542,0.940162399,0.894455979,0.907768666,0.925578268,0.896936222
198.1478076,0.557958152,0.941462125,0.887526495,0.910986943,0.898941773,0.892382826
196.5478076,0.553452763,0.941462125,0.877316949,0.906120039,0.894761009,0.867248195
194.9478076,0.548947373,0.915407662,0.85448909,0.883819579,0.853739415,0.848548292
193.3478076,0.544441984,0.908223486,0.936014726,0.906460163,0.917124925,0.916824207
191.7478076,0.539936594,0.924067712,0.932352879,0.906732367,0.916106137,0.886373028
190.1478076,0.535431205,0.908223486,0.937263837,0.896600209,0.923579173,0.925697472
188.5478076,0.530925815,0.908223486,0.93062466,0.898784527,0.897578429,0.9133904
186.9478076,0.526420426,0.908223486,0.925465788,0.896863367,0.885962047,0.901563692
185.3478076,0.521915037,0.908223486,0.933110674,0.888575568,0.913753951,0.913904393
183.7478076,0.517409647,0.924067712,0.922708003,0.882725167,0.898073609,0.89003492
182.1478076,0.512904258,0.908223486,0.927680072,0.88060885,0.894278007,0.903126968
180.5478076,0.508398868,0.924067712,0.923952114,0.88306281,0.893207095,0.906841348
179.4510919,0.504040446,0.924067712,0.917188453,0.873681951,0.876156239,0.88991197


==> csvs/chatt_center_lc_P_5.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.999999999999756,1.0000000000096463,0.9999999999966388,1.0000000000072768
337.347807602,0.9499270351267678,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
335.74780760199997,0.9454216456683131,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
334.14780760199994,0.9409162562098584,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999601701009717,0.9978150683620312
332.5478076019999,0.9364108667514037,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
330.9478076019999,0.931905477292949,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
329.3478076019999,0.9274000878344943,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
327.74780760199985,0.9228946983760397,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
326.14780760199983,0.918389308917585,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
324.5478076019998,0.9138839194591303,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998331296505822
322.9478076019998,0.9093785300006757,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
321.34780760199976,0.904873140542221,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
319.74780760199974,0.9003677510837663,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
316.5478076019997,0.8913569721668569,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
314.94780760199967,0.8868515827084023,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
313.34780760199965,0.8823461932499476,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
311.7478076019996,0.8778408037914929,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
310.1478076019996,0.8733354143330382,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
308.5478076019996,0.8688300248745835,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
306.94780760199956,0.8643246354161288,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
305.34780760199953,0.8598192459576741,1.0000000000128222,0.9966729647110472,0.994707474393864,0.9974292892617874,0.9807381939009725
303.7478076019995,0.8553138564992194,1.0000000000128584,0.9967873715534313,0.9942076104905797,0.9965012409523387,0.989704241714118
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9970366399065981,0.9941952330368142,0.9974684155263271,0.9913622032895486
300.54780760199947,0.84630307758231,1.0000000000128855,0.9958251784894799,0.9934916409631069,0.9963884735748626,0.9898200457222652
298.94780760199944,0.8417976881238554,1.0000000000128855,0.9947948254949194,0.9938411934728695,0.997416716558145,0.9898200457222653
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9937011995711175,0.9916048377737978,0.996464823903034,0.9898090061981667
295.7478076019994,0.832786909206946,1.0000000000128855,0.9958251784894799,0.9934916409631069,0.9963551482787592,0.9898200457222652
294.1478076019994,0.8282815197484913,1.0000000000128855,0.9927304814613468,0.9909012457000905,0.9953848819515696,0.9882668486308833
292.54780760199935,0.8237761302900366,1.0000000000128855,0.9918230237100831,0.9912228525600698,0.996413124934852,0.9882668486308833
290.94780760199933,0.8192707408315819,1.0000000000128855,0.9927304814613468,0.9909012457000905,0.9953848819515696,0.9882668486308833
289.3478076019993,0.8147653513731272,1.0000000000128855,0.9927304814613468,0.9909012457000905,0.9953848819515696,0.9882668486308833
287.7478076019993,0.8102599619146725,1.0000000000128584,0.9923949865603764,0.9902741451817734,0.9833716690180793,0.9870123359261505
286.14780760199926,0.8057545724562178,1.0000000000128813,0.9914774442391848,0.990656541456735,0.9843920587143654,0.9847193636198319
284.54780760199924,0.8012491829977632,1.0000000000128837,0.9923916956147029,0.9902053919494926,0.9824365815784255,0.9843843706934037
282.9478076019992,0.7967437935393085,1.0000000000128861,0.988467414729508,0.9902552367577643,0.9808620145461413,0.9800114972773833
281.3478076019992,0.7922384040808538,1.0000000000128855,0.9912335838365627,0.9895100563773573,0.9907131574162431,0.9882668486308833
279.74780760199917,0.7877330146223992,1.0000000000128855,0.9900614567385579,0.9892686639743629,0.9799100056302341,0.987128139934272
278.14780760199915,0.7832276251639445,1.0000000000128855,0.9900614567385579,0.9892686639743629,0.9799100056302341,0.987128139934272
276.5478076019991,0.7787222357054898,1.0000000000128855,0.9870377926446103,0.9888737152477378,0.9762589384528851,0.9800429112134623
274.9478076019991,0.7742168462470351,1.0000000000128855,0.9879452503958742,0.9885241627379753,0.9752306954696027,0.9800429112134623
273.3478076019991,0.7697114567885804,1.0000000000128855,0.9879452503958742,0.9885241627379753,0.9752306954696027,0.9800429112134623
271.74780760199906,0.7652060673301257,1.0000000000128855,0.9851758880164296,0.988503188269589,0.9727702023795347,0.9800429112134623
270.14780760199903,0.7607006778716711,1.0000000000128855,0.9860964788395152,0.9881536357598266,0.9717419593962522,0.9800429112134623
268.547807601999,0.7561952884132164,1.0000000000128855,0.9860964788395152,0.9881536357598266,0.9717419593962522,0.9800429112134623
266.947807601999,0.7516898989547617,1.0000000000128855,0.9791779300316331,0.9841541025170776,0.9839755589206189,0.9779083187567942
265.34780760199897,0.747184509496307,1.0000000000128855,0.9782919554746082,0.984000087639134,0.971936474228554,0.9784381985434869
263.74780760199894,0.7426791200378523,1.0000000000128855,0.9782809462849427,0.9839246468906977,0.971936474228554,0.9784381985434869
262.1478076019989,0.7381737305793976,1.0000000000128846,0.9795408316747228,0.9804839376401395,0.9669964653848045,0.9763007674611688
260.5478076019989,0.7336683411209429,1.0000000000128855,0.9767846023671001,0.9802806738274273,0.9651763226125141,0.9763007674611688
258.9478076019989,0.7291629516624882,1.0000000000128855,0.9767846023671001,0.9804629631717533,0.9651763226125141,0.9763007674611688
257.34780760199885,0.7246575622040335,1.0000000000128861,0.9776463150759669,0.9801100988213515,0.9637565353771753,0.9757853605954971
255.74780760199883,0.7201521727455789,1.000000000012794,0.9701217373003208,0.9789731801750856,0.9565688044047473,0.9763937412866812
254.1478076019988,0.7156467832871242,1.0000000000128855,0.9759440639399781,0.9702383805069723,0.9701940099857307,0.9726397975200591
252.54780760199878,0.7111413938286695,1.0000000000128855,0.975854167611857,0.9719186702290366,0.9713831638067142,0.9746842547768648
250.94780760199876,0.7066360043702148,1.000000000012886,0.969608320822167,0.9691786214974647,0.9660975533759438,0.9619554663952204
249.34780760199874,0.7021306149117601,1.0000000000128855,0.9743331587142705,0.9683417216320854,0.9647439455363755,0.9726397975200591
247.74780760199872,0.6976252254533054,1.0000000000128644,0.969639988607943,0.9687052673028086,0.9544419674152134,0.9667996599151263
246.1478076019987,0.6931198359948507,1.000000000012726,0.976945552739795,0.958385299323299,0.9667150910784617,0.9701096195020606
244.54780760199867,0.688614446536396,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626466914728418,0.963045716148504
242.94780760199865,0.6841090570779413,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626466914728418,0.963045716148504
241.34780760199862,0.6796036676194867,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626466914728418,0.963045716148504
239.7478076019986,0.675098278161032,1.0000000000128184,0.9662059047016855,0.956904229292103,0.9547404654507384,0.9605414173081107
238.14780760199858,0.6705928887025773,1.0000000000128855,0.9662810872037798,0.9569335782724061,0.9547846319398468,0.963045716148504
236.54780760199856,0.6660874992441227,1.0000000000128855,0.9626806514471119,0.9511053610861755,0.9438518953316327,0.9621639871571919
234.94780760199853,0.661582109785668,1.0000000000128855,0.9622608963206353,0.9498434203190093,0.9516786534342617,0.9580354516851222
233.3478076019985,0.6570767203272133,1.0000000000128855,0.9622608963206353,0.9498347564675541,0.9516786534342616,0.9558177494666494
231.7478076019985,0.6525713308687586,1.0000000000128855,0.9587163230510517,0.9440538047295407,0.9408704108126692,0.9566646872073442
230.14780760199847,0.6480659414103039,1.0000000000128855,0.9555378144406979,0.9495780576945014,0.9480897256337028,0.9497781096182631
228.54780760199844,0.6435605519518492,1.0000000000128855,0.9587163230510517,0.9440538047295407,0.9408704108126692,0.9573260997768088
226.94780760199842,0.6390551624933946,1.000000000012742,0.9519932411712673,0.9437884421049672,0.9372814830120292,0.950328702878546
225.3478076019984,0.6345497730349399,1.0000000000128855,0.9519829299790001,0.9437322827921101,0.9371977096443398,0.9497703387365154
223.74780760199837,0.6300443835764852,1.0000000000128855,0.9522446774139821,0.9345284475178972,0.9221785904139828,0.9462510550474379
222.14780760199835,0.6255389941180305,1.0000000000128855,0.9422553794745859,0.93953530586497,0.9287383069065238,0.9470706235448517
220.54780760199833,0.6210336046595758,1.0000000000128808,0.9355066876491048,0.939482618043696,0.93309716843981,0.9417813831112841
218.9478076019983,0.6165282152011211,1.0000000000128855,0.9353982362174555,0.9395261965902815,0.9327748992628342,0.936553281901335
217.34780760199828,0.6120228257426664,0.9993895190006233,0.9350604851012791,0.9234341287957907,0.9188190837124657,0.9324673511184578
215.74780760199826,0.6075174362842117,0.9993895190006233,0.9349936251886348,0.923438045710679,0.9179718099042353,0.9320846998341766
214.14780760199824,0.603012046825757,0.9980897923134661,0.9250489202002193,0.922371065323043,0.9198344030956783,0.9286319878894602
212.54780760199822,0.5985066573673024,0.9993895190006233,0.9181353934738654,0.9056687635211745,0.88791833335893,0.9115853075245229
210.9478076019982,0.5940012679088477,0.9993895190006233,0.9164638861991167,0.905021309789316,0.8877243945815632,0.9125726339426264
209.34780760199817,0.589495878450393,0.98714588492139,0.9121249135567782,0.9204033801616894,0.9186841663563771,0.9000823497187155
207.74780760199815,0.5849904889919383,0.9733350560395404,0.8963299406606767,0.8872885795697083,0.8769250226539463,0.8643364930308788
206.14780760199812,0.5804850995334836,0.9733350560395138,0.8942773784990637,0.8863857539566481,0.8686106382347507,0.8806697800885123
204.5478076019981,0.5759797100750289,0.9554582309981517,0.9053193761955288,0.9162452877007649,0.9233481101160611,0.9028022745779902
202.94780760199808,0.5714743206165742,0.9554582309981517,0.9013264797411624,0.9122994890893062,0.9142083010491524,0.9024076496710727
201.34780760199806,0.5669689311581195,0.9414621253865622,0.8913312610345326,0.9200715837720191,0.9195209800089797,0.897112453666498
199.74780760199803,0.5624635416996648,0.940162398699405,0.8944559794351469,0.9079652197103729,0.9256257254379872,0.8970821321267342
198.147807601998,0.5579581522412101,0.9414621253865623,0.8875264948529572,0.9109992630120717,0.8990649221235836,0.8924326812297713
196.547807601998,0.5534527627827555,0.9414621253865583,0.8774074891399892,0.9061863957777212,0.8960214427282027,0.8825189397408426
194.94780760199797,0.5489473733243008,0.9401623986994052,0.8718296929208015,0.8861220530157766,0.8784293784556335,0.8561273814708846
193.34780760199794,0.5444419838658462,0.9414621253865624,0.8681765454417822,0.8781429633680897,0.8652883949743442,0.8411456072803691
191.74780760199792,0.5399365944073915,0.9401623986994051,0.859389488168859,0.8720514456279885,0.8604993802994593,0.8264923486077015
190.1478076019979,0.5354312049489368,0.9154076624254793,0.846349203593194,0.8656233542421284,0.8397080567914346,0.8228500050175149
188.54780760199787,0.5309258154904821,0.9154076624254793,0.8389029628888516,0.8570026312591641,0.835851490019185,0.810783075567878
186.94780760199785,0.5264204260320274,0.9082234860347403,0.9254657884191745,0.8968633665340159,0.8859793629859389,0.9073357612874343
185.34780760199783,0.5219150365735727,0.9082234860347403,0.9331721127455651,0.8885755682009226,0.9137539506018916,0.9149725256932565
183.7478076019978,0.517409647115118,0.9240677115767245,0.9229233829768668,0.8829976471855019,0.898073608880174,0.8985754948472775


==> csvs/chatt_center_lc_P_7.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0000000000128855,0.999999999999756,1.0000000000096463,0.9999999999966388,1.0000000000072768
337.347807602,0.9499270351267678,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
335.74780760199997,0.9454216456683131,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
334.14780760199994,0.9409162562098584,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
332.5478076019999,0.9364108667514037,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
330.9478076019999,0.931905477292949,1.0000000000128855,0.9989255317651776,0.9985325350909662,0.9999999999966388,1.0000000000072768
329.3478076019999,0.9274000878344943,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
327.74780760199985,0.9228946983760397,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
326.14780760199983,0.918389308917585,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999628246357425,0.997502173612553
324.5478076019998,0.9138839194591303,1.0000000000128855,0.9985970360732701,0.9973924975798921,0.999664208431091,0.998386656971092
322.9478076019998,0.9093785300006757,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
321.34780760199976,0.904873140542221,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
319.74780760199974,0.9003677510837663,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
318.1478076019997,0.8958623616253116,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
316.5478076019997,0.8913569721668569,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
314.94780760199967,0.8868515827084023,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9969656637507055
313.34780760199965,0.8823461932499476,1.0000000000128855,0.9971622007730427,0.9964139949605987,0.9987818106973236,0.9970210242159755
311.7478076019996,0.8778408037914929,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
310.1478076019996,0.8733354143330382,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
308.5478076019996,0.8688300248745835,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
306.94780760199956,0.8643246354161288,1.0000000000128855,0.9980696585243065,0.9949173447318334,0.9977535677140411,0.9913622032895486
305.34780760199953,0.8598192459576741,1.000000000012864,0.9969716560641545,0.9941610032562835,0.997357542640004,0.9910996702660588
303.7478076019995,0.8553138564992194,1.000000000012821,0.9948875318181016,0.9923172816559805,0.9965990453365721,0.9896775907623734
302.1478076019995,0.8508084670407647,1.0000000000128855,0.9970366399065981,0.9941952330368142,0.9974684155263271,0.9913622032895486
300.54780760199947,0.84630307758231,1.0000000000128855,0.9958251784894799,0.9934916409631069,0.9963884735748626,0.9898200457222652
298.94780760199944,0.8417976881238554,1.0000000000128855,0.994917720738216,0.9938411934728695,0.9974080052513209,0.9898200457222653
297.3478076019994,0.8372922986654007,1.0000000000128855,0.9958251784894799,0.9934916409631069,0.9963884735748626,0.9898200457222652
295.7478076019994,0.832786909206946,1.0000000000128855,0.9958251784894799,0.9934916409631069,0.9963884735748626,0.9898200457222652
294.1478076019994,0.8282815197484913,1.0000000000128855,0.9927191491363656,0.9909012457000905,0.9953848819515696,0.9882668486308833
292.54780760199935,0.8237761302900366,1.0000000000128855,0.9927304814613468,0.9908933734681182,0.9953848819515696,0.9882668486308833
290.94780760199933,0.8192707408315819,1.0000000000128855,0.9927304814613468,0.9909012457000905,0.9953848819515696,0.9882668486308833
289.3478076019993,0.8147653513731272,1.0000000000128855,0.9927304814613468,0.9909012457000905,0.9953848819515696,0.9882668486308833
287.7478076019993,0.8102599619146725,1.0000000000128855,0.9912335838365627,0.9895100563773573,0.9907131574162431,0.9882668486308833
286.14780760199926,0.8057545724562178,1.0000000000128855,0.9924658121146058,0.9903103007873337,0.9835534871822781,0.987128139934272
284.54780760199924,0.8012491829977632,1.0000000000128855,0.9912335838365627,0.9895100563773573,0.9907131574162431,0.9882668486308833
282.9478076019992,0.7967437935393085,1.0000000000128855,0.9912335838365627,0.9894489965408938,0.9907131574162431,0.9877903941497799
281.3478076019992,0.7922384040808538,1.0000000000128855,0.9912335838365627,0.9895100563773573,0.9907131574162431,0.9882668486308833
279.74780760199917,0.7877330146223992,1.0000000000128855,0.9909689144898217,0.9889191114646005,0.9788817626469516,0.987128139934272
278.14780760199915,0.7832276251639445,1.0000000000128855,0.9909689144898217,0.9889191114646005,0.9788817626469516,0.987128139934272
276.5478076019991,0.7787222357054898,1.0000000000128855,0.9879452503958742,0.9885241627379753,0.9752306954696027,0.9800429112134623
274.9478076019991,0.7742168462470351,1.0000000000128855,0.9879452503958742,0.9885241627379753,0.9752306954696027,0.9800429112134623
273.3478076019991,0.7697114567885804,1.0000000000128855,0.9879452503958742,0.9885241627379753,0.9752306954696027,0.9800429112134623
271.74780760199906,0.7652060673301257,1.0000000000128855,0.9860964788395152,0.9881536357598266,0.9717419593962522,0.9800429112134623
270.14780760199903,0.7607006778716711,1.0000000000128855,0.9860964788395152,0.9881536357598264,0.9717419593962521,0.9800429112134623
268.547807601999,0.7561952884132164,1.0000000000128855,0.9860964788395152,0.9881536357598266,0.9717419593962522,0.9800429112134623
266.947807601999,0.7516898989547617,1.0000000000128855,0.9792073912176641,0.9836784807791549,0.9709082312452715,0.9784381985434869
265.34780760199897,0.747184509496307,1.0000000000128855,0.9750528433759086,0.9850497008467467,0.9725718135362555,0.9784381985434869
263.74780760199894,0.7426791200378523,1.0000000000128855,0.9791970800255579,0.9836727669313556,0.9709082312452715,0.9784381985434869
262.1478076019989,0.7381737305793976,1.0000000000128855,0.9776920601183638,0.9801134106619909,0.9639242903195435,0.9763937412866812
260.5478076019989,0.7336683411209429,1.0000000000128855,0.9776920601183638,0.9801015321822037,0.9637387787663126,0.9763007674611688
258.9478076019989,0.7291629516624882,1.0000000000128855,0.9776920601183638,0.9801015321822037,0.963926699468993,0.9763937412866812
257.34780760199885,0.7246575622040335,1.0000000000128855,0.9776920601183638,0.9801015321822037,0.9637875863507098,0.9763937412866812
255.74780760199883,0.7201521727455789,1.0000000000128855,0.9759700919196919,0.9722184744809544,0.9651912298680237,0.9763937412866812
254.1478076019988,0.7156467832871242,1.0000000000128855,0.9766806399058717,0.9698268099501333,0.9618147697349613,0.9667996599151261
252.54780760199878,0.7111413938286695,1.0000000000128855,0.9766806399058717,0.9698268099501333,0.9618147697349613,0.9667996599151261
250.94780760199876,0.7066360043702148,1.0000000000128855,0.9749586717071996,0.961931873769097,0.9630348099524748,0.9667996599151261
249.34780760199874,0.7021306149117601,1.0000000000128855,0.9749586717071996,0.961931873769097,0.9630643928784823,0.9667996599151261
247.74780760199872,0.6976252254533054,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626466914728418,0.963045716148504
246.1478076019987,0.6931198359948507,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626466914728418,0.963045716148504
244.54780760199867,0.688614446536396,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626466914728418,0.963045716148504
242.94780760199865,0.6841090570779413,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626171085468342,0.963045716148504
241.34780760199862,0.6796036676194867,1.0000000000128855,0.9733217385017782,0.9580551209202279,0.9626466914728418,0.963045716148504
239.7478076019986,0.675098278161032,1.0000000000128855,0.9662810872037798,0.9569335782724061,0.9547618504001272,0.963045716148504
238.14780760199858,0.6705928887025773,1.0000000000128855,0.9662603576054607,0.9569335782724059,0.9547618504001272,0.963045716148504
236.54780760199856,0.6660874992441227,1.0000000000128855,0.9627365139341962,0.9511439626829374,0.9439224467595441,0.9621639871571919
234.94780760199853,0.661582109785668,1.0000000000128855,0.9627365139341962,0.9511376261386686,0.9439224467595441,0.9621514697100408
233.3478076019985,0.6570767203272133,1.0000000000128855,0.9627365139341983,0.9511053610861755,0.9437554417032301,0.9622857127278497
231.7478076019985,0.6525713308687586,1.0000000000128855,0.9587163230510517,0.9440538047295407,0.9408704108126692,0.9549710978803604
230.14780760199847,0.6480659414103039,1.0000000000128855,0.9555378144406979,0.9495780576945014,0.9480897256337028,0.9510658985672075
228.54780760199844,0.6435605519518492,1.0000000000128855,0.9587163230510517,0.9440451408780854,0.9408704108126692,0.9574182652773242
226.94780760199842,0.6390551624933946,1.0000000000128855,0.9519932411711142,0.9437884421050295,0.9372814830121101,0.9504834376072596
225.3478076019984,0.6345497730349399,1.0000000000128855,0.9519932411711142,0.943788442105033,0.9372814830121103,0.9504834376072596
223.74780760199837,0.6300443835764852,1.0000000000128855,0.9522446774139821,0.9345284475178972,0.9221785904139828,0.94642490287174
222.14780760199835,0.6255389941180305,0.9993895190006233,0.9502605889273774,0.9262221868096956,0.9169904725900868,0.909725221808825
220.54780760199833,0.6210336046595758,1.000000000012794,0.9355066876489918,0.9395716211217143,0.9331881954372911,0.9465853770737965
218.9478076019983,0.6165282152011211,1.0000000000128855,0.9355010098508253,0.939352043265358,0.9331801431374596,0.9448589216778758
217.34780760199828,0.6120228257426664,0.9987002733257285,0.9306942806749647,0.9299363652347382,0.9284852204820463,0.9386800737562271
215.74780760199826,0.6075174362842117,0.9993895190003855,0.9350739250947888,0.9236512997841175,0.9208591218010926,0.9379608976100191
214.14780760199824,0.603012046825757,0.9980897923134661,0.925131747329271,0.922371065323043,0.9200966437822865,0.9286650538110175
212.54780760199822,0.5985066573673024,0.9993895190006233,0.9225568378406129,0.9055660608351296,0.8948263023305595,0.885660194792124
210.9478076019982,0.5940012679088477,0.9993895190006233,0.9181353934738654,0.9058190813167556,0.8884555404145534,0.9140401049446126
209.34780760199817,0.589495878450393,0.9871458849213892,0.9121249135567782,0.9204033801610748,0.9186841663563763,0.9000823497187155
207.74780760199815,0.5849904889919383,0.973106071486745,0.9209328190743084,0.9235492103016458,0.909397626129415,0.910591985005257
206.14780760199812,0.5804850995334836,0.9731060714867451,0.9117534563816202,0.9187784273354774,0.9063541467343817,0.900678243516328
204.5478076019981,0.5759797100750289,0.9554582309981517,0.9053193761955288,0.916245287700765,0.9233481101160611,0.9028022745779904
202.94780760199808,0.5714743206165742,0.9554582309981517,0.9013264797411626,0.9122994890893062,0.9142083010491525,0.9024076496710728
201.34780760199806,0.5669689311581195,0.9414621253865622,0.8913312610345328,0.9200715837720189,0.9195209800089797,0.897112453666498
199.74780760199803,0.5624635416996648,0.9401623986994064,0.8944559794354583,0.9079652197107728,0.9256257254382027,0.8970821321267345
198.147807601998,0.5579581522412101,0.9414621253865622,0.8875264948529572,0.9109992630120717,0.8990649221235835,0.8924326812297713
196.547807601998,0.5534527627827555,0.9414621253865622,0.8774074891399962,0.9061863957777309,0.8960214427285503,0.8825189397408426
194.94780760199797,0.5489473733243008,0.924067711576724,0.9320012061336321,0.909654921757507,0.9178131153721242,0.9129628833970674
193.34780760199794,0.5444419838658462,0.9082234860347403,0.9360147261756689,0.9064601632671001,0.917124924624113,0.916824207343258
191.74780760199792,0.5399365944073915,0.924067711576724,0.9332952534894656,0.908913212936671,0.9172930774738992,0.9168283859444029
190.1478076019979,0.5354312049489368,0.9082234860347415,0.9283031419133709,0.9062142699460604,0.9165536372037493,0.9165034405827595
188.54780760199787,0.5309258154904821,0.9082234860347403,0.9305329036713793,0.8975254747706761,0.9089582570978463,0.9011567069593397
186.94780760199785,0.5264204260320274,0.9082234860347403,0.9254657884191745,0.8968633665340161,0.8859793629859389,0.9073357612874345
185.34780760199783,0.5219150365735727,0.9082234860347403,0.9331721127455651,0.8885755682009229,0.9137539506018915,0.9149725256932565
183.7478076019978,0.517409647115118,0.9240677115767241,0.9229233829761321,0.8829976471852352,0.8980736088799588,0.8985754948472775


==> csvs/demand_hist.csv <==
p_group,d
Group 1,0.018090363572184964
Group 2,0.28265090010589483
Group 3,0.352629721143664
Group 4,0.20570067066713732
Group 5,0.14092834451111896


==> csvs/demand_hist_frank.csv <==
p_group,d
Group 1,0.06710940230688571
Group 2,0.36329954561342187
Group 3,0.5375742747291157
Group 4,0.022789234533379936
Group 5,0.009227542817196784


==> csvs/difference_chatt_lc_1.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0.000000000386642940,0.000000000360996011,0.000000000384341114,0.000000000354446028,0.000000000370551922
337.3478076,0.949927035,0.000000000000209832,0.000360367065344924,-0.000488962300769002,0.000882397734193074,0.001365632754630970
335.7478076,0.945421646,0.000000000000009992,0.000360367065657008,-0.000488962299374007,0.000882397733776075,0.001365632755111920
334.1478076,0.940916256,0.000000000000000000,0.000360367065649903,-0.000458044359276100,0.000882397733773077,0.001365632755112920
332.5478076,0.936410867,0.000000000000029976,0.000360367065648903,-0.000458044359274989,0.000882397733772078,0.001365632755109920
330.9478076,0.931905477,0.000000000000000000,0.000360367065649903,-0.000458044359276100,0.000882397733773077,0.001546451593795960
329.3478076,0.927400088,0.000000000000000000,0.000031871373742942,-0.001628999810457940,0.000546606168226105,-0.000247710281067071
327.7478076,0.922894698,0.000000000000009992,0.000136993182614065,-0.000763872845923053,0.001079941952277010,0.001542157565253000
326.1478076,0.918389309,0.000000000000000000,-0.000376478937153979,-0.000622874807767904,0.000804878893578942,0.000184200799850043
324.5478076,0.913883919,0.000000000000000000,0.001502953716349010,-0.000646305011809956,0.001929435755701040,0.001501059272690950
322.9478076,0.90937853,0.000000000000000000,-0.000054190117979025,-0.001701720051434990,0.000974457950041918,0.000154726791742998
321.3478076,0.904873141,0.000000000000009992,-0.000745972542859019,-0.000327427408550074,0.000335791565977073,0.001613343034850060
319.7478076,0.900367751,0.000000000000009992,0.000164950574119915,0.000033825773581020,0.000197544218112022,0.000176524810830081
318.1478076,0.895862362,0.000000000000009992,0.000136993181488965,-0.000763872845631952,0.001079941951894980,0.001542157565948000
316.5478076,0.891356972,0.000000000000009992,0.000136993183292966,-0.000763872844632973,0.001079941951593000,0.001542157565948000
314.9478076,0.886851583,0.000244996529984887,0.002163244931674970,0.001279359105009980,0.001092496418298010,0.001506301806780020
313.3478076,0.882346193,0.000000000000009992,0.004139147962912930,0.001533129221237050,0.001055290591604030,0.003095354657329020
311.7478076,0.877840804,0.000000000000009992,0.004139147963157950,0.000386031502279005,0.001055290591986950,-0.002563466269095980
310.1478076,0.873335414,0.000000000000009992,0.004139147962690990,0.000410648196368046,0.000800585135644960,-0.002563466269095980
308.5478076,0.868830025,0.000000000000009992,0.003231690209840930,0.000735584011295032,0.002083533575184980,-0.002563466269098980
306.9478076,0.864324635,-0.000000000000059952,0.001872078660996030,0.000014928116685020,-0.000384191644295928,-0.001005926265086000
305.3478076,0.859819246,0.000000000000000000,0.004662833289045930,0.000689965878664989,0.001609205523146030,-0.002204060374747960
303.7478076,0.855313856,-0.000000000000039968,0.003116712793666100,0.000212563783880015,-0.001878522675987980,-0.012592529011709900
302.1478076,0.850808467,0.000000000000009992,0.005546149259120000,0.003798767731507000,0.007501533850241990,-0.000519009012289962
300.5478076,0.846303078,0.000000000000009992,0.003414097019372010,0.003444728168095050,0.007201045558909990,-0.002061166579574000
298.9478076,0.841797688,0.000000000000009992,0.002979560754895030,0.003025549029188060,0.007468279188886040,-0.002061166579572000
297.3478076,0.837292299,0.000000000000260014,0.004334687841704100,0.002992812848053970,0.006249234731673940,-0.002061166578017030
295.7478076,0.832786909,0.000000000000009992,0.006183459397106070,0.003273091104500910,0.007917255181292050,-0.002061166578907980
294.1478076,0.82828152,0.000000000000019984,0.002181304619200960,0.001081880729791980,0.007722658488716010,-0.004954043029884000
292.5478076,0.82377613,0.000000000000009992,0.002185667239365970,0.001081880727705990,0.007672696435799930,-0.005016354887249050
290.9478076,0.819270741,0.000000000000000000,0.001608028249140970,-0.000919549893615978,0.001477218977725010,-0.005658820927096020
289.3478076,0.814765351,0.000000000000009992,0.001848771557333980,-0.000919549895507021,0.001477218977224080,-0.005658820927761040
287.7478076,0.810259962,0.000043301155599029,0.000824516059447999,0.000537471441522053,-0.007492116732204070,-0.017103137167658000
286.1478076,0.805754572,0.000000000000000000,0.001989302950161980,0.002315825475572080,-0.002639865084146930,-0.004753072366899040
284.5478076,0.801249183,0.000201695374302924,0.001752805361142080,0.001098458166797990,0.003212754742879960,-0.006525672738778020
282.9478076,0.796743794,0.000000000000000000,0.005975692778656060,0.005300967258105030,0.001917633096325980,-0.002009650999646010
281.3478076,0.792238404,0.000000000000000000,0.007819977573462980,0.005528515079823990,0.003173954495871990,-0.001992814282192000
279.7478076,0.787733015,0.000000000000000000,0.007555308228953010,0.004937570169581960,-0.008183486763567950,-0.003148359696257040
278.1478076,0.783227625,0.000000000000000000,0.007555308229246100,0.004937570169047940,-0.008183486763396970,-0.003148359697593080
276.5478076,0.778722236,0.000000000000009992,0.004531644134943000,0.005689719162500050,-0.012588743338083900,-0.004574767490639010
274.9478076,0.774216846,0.000000000000079936,0.004601893096483960,0.005731804946528030,-0.012321509708603000,-0.004574767490620020
273.3478076,0.769711457,0.000000000000229816,0.004364416802338010,0.006238487642794000,-0.012369921529404100,-0.015911936490491900
271.7478076,0.765206067,0.000064340320466871,0.006476642877746960,0.012769959452124000,-0.005333760772844090,0.004872361783393010
270.1478076,0.760700678,0.000351809805736902,0.006681014209604990,0.012473435932262000,-0.007422525147985910,-0.007850560459682910
268.5478076,0.756195288,0.000084422859007893,0.006473940368114000,0.012571112856325900,-0.005750736758931010,0.004847579236356040
266.9478076,0.751689899,0.022375705320959900,0.000730825039817029,0.010626658489786900,-0.001801902851825020,0.006005282652700060
265.3478076,0.747184509,0.022503429335507000,0.000893779968794028,0.010613090903266000,-0.002089162394138030,0.006005282653338990
263.7478076,0.74267912,0.022425145092151900,0.018255098243305100,0.007624406748137020,-0.006080991360154050,-0.015418456299741000
262.1478076,0.738173731,0.022419006476494000,0.016036124367680100,0.005035028529264070,-0.012867311997976100,-0.008143563500049970
260.5478076,0.733668341,0.022375705320828900,0.020443085964460000,0.012019642212991900,-0.001589493869386010,0.007687304808631000
258.9478076,0.729162952,0.022375705320819900,0.020682742210891900,0.012029013714214900,-0.002373583070319980,0.006242338194884070
257.3478076,0.724657562,0.037715245442620900,0.024594953951619000,0.012581651841747000,-0.001077895711424910,0.007729570530629060
255.7478076,0.720152173,0.037715245442620900,0.023774415624240000,0.005562311566468030,0.001131618172102060,0.008159739217340920
254.1478076,0.715646783,0.037715245442620900,0.025178581085307000,0.005973408945012970,-0.004086868794900940,-0.002845300714223950
252.5478076,0.711141394,0.037715245442620900,0.024379289817605000,0.008263664257657010,0.006471620383306950,0.009509587227437000
250.9478076,0.706636004,0.057481085175295900,0.031452514907320000,0.014313048390832000,0.030305270862788000,0.012305788670944000
249.3478076,0.702130615,0.057481085175295900,0.027367872559369000,0.020841939904098000,0.023316844652608000,0.019813676204194900
247.7478076,0.697625225,0.057481085175295900,0.031161805967264000,0.010288951677591000,0.029938624962215000,0.016059732437567000
246.1478076,0.693119836,0.086385230508683000,0.041112891552185000,0.019565525809981900,0.047656627770347000,0.037524212834343900
244.5478076,0.688614447,0.086385230508611900,0.040742337270441000,0.019320355080170900,0.043454505333249000,0.016562985892305000
242.9478076,0.684109057,0.057481085175295900,0.036775623333361000,0.015216227551815100,0.040032158882912000,0.026970021664567000
241.3478076,0.679603668,0.037715245442620900,0.027202366958105000,0.000695347180963979,0.004759284024366980,-0.007057649966923040
239.7478076,0.675098278,0.086385230508481900,0.040359015882038900,0.023439907788986000,0.049386123582783900,0.048678658666033900
238.1478076,0.670592889,0.066619390775918900,0.029997753145308100,0.007777715830092010,0.015225974641248100,0.023748108492421000
236.5478076,0.666087499,0.057481085175284900,0.028105742903077000,0.010699332733282100,0.026214227910201000,0.026138148223976000
234.9478076,0.66158211,0.098376857093021900,0.047621421070098000,0.019225057808356000,0.040650261044616000,0.056486295039449900
233.3478076,0.65707672,0.086385230508681000,0.037897536842847000,0.019792356624705000,0.042630383580935000,0.047674498640614000
231.7478076,0.652571331,0.124753600776167000,0.032110784394330000,0.030527656067026000,0.053462047898143000,0.029086906361365000
230.1478076,0.648065941,0.086385230508481900,0.039399499435631900,0.031375202871053000,0.063025391517887000,0.048952942639350000
228.5478076,0.643560552,0.063769708403703900,0.048546419528670000,0.017907531553136100,0.032976531544334000,-0.004281516324839970
226.9478076,0.639055162,0.125014632485099000,0.055294012967303000,0.027488003927737100,0.050415950762308000,0.054139639900460000
225.3478076,0.634549773,0.092673853736890000,0.053329391480906000,0.029857355972169000,0.055800009272132000,0.055799993026558000
223.7478076,0.630044384,0.095403222101672000,0.041150179174996000,0.030266582068056000,0.025680144126326000,0.053341050832356000
222.1478076,0.625538994,0.120487977974402000,0.038841285543803100,0.038837362064683900,0.037451476918084900,0.030101959295336000
220.5478076,0.621033605,0.104847129223380000,0.035093508852420000,0.024014013903369000,0.022343666655565100,-0.002642710926365030
218.9478076,0.616528215,0.095715621190881000,0.025138264515059100,0.043641475125828900,0.035481964348906000,0.027461267096454000
217.3478076,0.612022826,0.120003047507262000,0.030565626628047100,0.032088437601827000,0.029645856002236000,0.029947258091229000
215.7478076,0.607517436,0.078800076142585000,0.022269970675288000,0.021404852537235000,0.019167256578796000,0.006668537625487910
214.1478076,0.603012047,0.118036781638929000,0.016758500555839100,0.010229718320626000,0.012038010706880000,0.024611692245017000
212.5478076,0.598506657,0.117426300626672000,0.014032200625683000,0.013841635117628000,0.004813905593510030,0.004308933143154950
210.9478076,0.594001268,0.117426300626482000,0.025411096573054000,0.018390297053282100,0.021737700141514000,0.018249794348979000
209.3478076,0.589495878,0.085954727158327000,0.008772936337582030,0.003431503169859070,-0.017018908086047000,0.005726499423707070
207.7478076,0.584990489,0.085344246146238900,0.010189614007815000,-0.002208565388461920,-0.009717426924276020,-0.042352120986281900
206.1478076,0.5804851,0.059289783185116900,-0.011961359640720000,-0.016739591438163900,-0.035882083167873000,-0.056841028112954000
204.5478076,0.57597971,0.049645602480114000,-0.010985848894734000,-0.017015510598214000,-0.047698329239421000,-0.059287798778375100
202.9478076,0.571474321,0.058382244551548100,-0.012057115744072000,-0.019931486899799100,-0.044724793791993000,-0.066034074608592000
201.3478076,0.566968931,0.094117958771593000,0.038198281478633900,0.006469859933956990,0.017906355857468000,-0.031294474197338000
199.7478076,0.562463542,0.048580436534857000,0.055834660342737000,0.055466528773640000,0.091570362357344900,0.071990017663220000
198.1478076,0.557958152,0.005840025405497990,-0.051688865863049000,-0.004912968389228060,-0.028282013696286900,-0.062250961979649000
196.5478076,0.553452763,0.053471315493406000,0.013353167663691000,0.043229562678952100,0.045705986720314000,0.007817947271855030
194.9478076,0.548947373,-0.008660049151291930,-0.077443733624260900,-0.023795956566262000,-0.072313891884246000,-0.080355855710244100
193.3478076,0.544441984,0.002882919212611080,0.069728683154708900,0.042203117904507000,0.058262125447481000,0.065504857321216000
191.7478076,0.539936594,0.018727144754537000,0.078398740238447100,0.056430918458438000,0.075173335898009000,0.064688710663752000
190.1478076,0.535431205,0.002882919212553010,0.083309698515583000,0.046304840343392000,0.083168078057859100,0.104013155312947000
188.5478076,0.530925815,-0.006575984762539950,0.072999622877198100,0.040231049877928000,0.040515934587850000,0.087705273591085900
186.9478076,0.526420426,0.018178751511300000,0.092091098836345000,0.059209318039819000,0.068748282940590000,0.104902227200581000
185.3478076,0.521915037,-0.015844225541983900,0.006620799980166960,-0.006875614449643020,-0.002595916271903030,-0.001680572153068050
183.7478076,0.517409647,0.087541743879245000,0.101074212793659000,0.026313228667068000,0.050879132876037100,0.040372773209013000
182.1478076,0.512904258,-0.015844225541983900,0.015479278265907000,-0.014842332389849000,-0.022071860123348100,-0.008827404164533980
180.5478076,0.508398868,0.000000000000000000,0.015674975888382100,-0.016801362300391000,-0.016085597809190100,-0.003213816325742020
179.4510919,0.504040446,0.329517354681101000,0.231882195235813000,0.181662945035986000,0.168102404355130000,0.207830240775178000


==> csvs/difference_chatt_lc_5.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0.000000000000000000,-0.000000000038514081,0.000000000006490142,-0.000000000047762017,0.000000000004009904
337.3478076,0.949927035,0.000000000000099920,0.000360367064929923,-0.000488962299330042,0.000882397733794060,0.001365632755126910
335.7478076,0.945421646,0.000000000000069944,0.000360367065497913,-0.000425743970773995,0.000882397734098039,0.001365632754562920
334.1478076,0.940916256,0.000000000000000000,0.000360367065648903,-0.000488962299385998,0.000842567838099995,-0.000819298890128994
332.5478076,0.936410867,0.000000000000000000,0.000377592357577949,-0.000488962299385998,0.000882397733766971,0.001365632755109920
330.9478076,0.931905477,0.000000000000000000,0.000360367065654010,-0.000488962299693085,0.000882397733766971,0.001365632755109920
329.3478076,0.927400088,0.000000000000000000,0.000031871373741943,-0.001628999810459940,0.000546606168219999,-0.000247710281068070
327.7478076,0.922894698,0.000000000000000000,0.001243332791105000,-0.000925407736674932,0.001626548120632010,0.001294447286215970
326.1478076,0.918389309,0.000000000000000000,0.001243332790859970,-0.000925407736752981,0.001643125234587100,0.001294447286214970
324.5478076,0.913883919,0.000000000000009992,0.001243332790434980,-0.000925407737950024,0.001626548119975090,0.001239086820275960
322.9478076,0.90937853,0.000000000000000000,-0.000191502509368058,-0.001903910356046980,0.000744150385917020,-0.000071185468901946
321.3478076,0.904873141,0.000000000000000000,-0.001074468234579020,-0.001467464918679000,0.000004650935496953,0.000000000000000000
319.7478076,0.900367751,0.000000000000000000,0.000164950574103928,-0.000264876341519948,0.000197544217697021,0.000176524812167012
318.1478076,0.895862362,0.000000000000000000,0.000136993182540013,-0.000763872844973035,0.001079941951463990,0.001542157567283040
316.5478076,0.891356972,0.000000000000000000,0.000136993182540013,-0.000763872844973035,0.001079941951463990,0.001542157567283040
314.9478076,0.886851583,0.000043301155668973,0.002020228793555010,0.001153848284229040,0.001047163054629930,0.001553197091382020
313.3478076,0.882346193,0.000000000000000000,0.003243022535654010,0.001834394650016000,0.002083533574756990,0.003095354658665060
311.7478076,0.877840804,0.000049439771326876,0.004139147961936930,0.000329872189279046,0.001061602361177030,-0.002563466267761940
310.1478076,0.873335414,0.000000000000000000,0.004150480286918000,0.000329872189279046,0.001055290591475020,-0.002563466267760940
308.5478076,0.868830025,0.000000000000000000,0.004150480286918000,0.000329872189279046,0.001055290591475020,-0.002563466267761940
306.9478076,0.864324635,0.000000000000000000,0.005172166579644920,0.001051983884298060,0.001370884311211020,-0.002563466267761940
305.3478076,0.859819246,-0.000000000000059952,0.003786805091367080,0.000849985778300977,0.001016164326934970,-0.013187475656337900
303.7478076,0.855313856,0.000084422858977917,0.003905791364040010,0.000350121875016041,0.000144746639562099,-0.004221427843192020
302.1478076,0.850808467,0.000000000000000000,0.005546149258396920,0.003722307842592980,0.007439896443403040,-0.000519009010955918
300.5478076,0.846303078,0.000000000000000000,0.004334687841481060,0.003018715768662080,0.006359954492153100,-0.002061166578238960
298.9478076,0.841797688,0.000000000000000000,0.003304334846921050,0.003368268278648000,0.007388197475436060,-0.002061166578238960
297.3478076,0.837292299,0.000000000000000000,0.002210708923361060,0.001155185033632990,0.006450556756204980,-0.002072206103006960
295.7478076,0.832786909,0.000000000000000000,0.006183459397840040,0.003246263593122080,0.007803848172762030,-0.002061166578238960
294.1478076,0.82828152,0.000000000000000000,0.003088762369707010,0.000655868330106002,0.006833581845572030,-0.003614363669620980
292.5478076,0.82377613,0.000000000000000000,0.002181304618444010,0.000977475190085064,0.007861824828855000,-0.003614363669620980
290.9478076,0.819270741,0.000000000000189848,0.001848771555918010,-0.000919549895933014,0.001477218977173010,-0.005658820926390030
289.3478076,0.814765351,0.000000000000000000,0.001848771556358990,-0.000919549894766059,0.001477218976712050,-0.005658820926427000
287.7478076,0.810259962,-0.000000000000029976,0.001071506395692980,0.001618237415994980,-0.005407226921108950,-0.004868876374353960
286.1478076,0.805754572,0.000000000000000000,0.002002735630860060,0.002228181515193000,-0.002909618248326030,-0.007161848680672930
284.5478076,0.801249183,0.000000000000009992,0.002920277952363940,0.001777032007952980,-0.004865095383982050,-0.007441481141825970
282.9478076,0.796743794,0.000064340320466871,0.003208327858070010,0.006048415181719950,-0.007680453841088060,-0.010251435255935000
281.3478076,0.792238404,0.000000000000009992,0.007819977575493020,0.005528515080987950,0.003647908005727010,-0.002009650999642010
279.7478076,0.787733015,0.000000000000000000,0.006654785733286040,0.005287122679038970,-0.007144334909317980,-0.003148359696257040
278.1478076,0.783227625,0.000084422859007893,0.006647850477949020,0.005287122679214940,-0.007155243779652040,-0.003148359696245050
276.5478076,0.778722236,0.000000000000079936,0.003624186383272000,0.006039271669913030,-0.010806310957509900,-0.004574767491268060
274.9478076,0.774216846,0.000000000000229816,0.004531644134836980,0.005689719160673070,-0.011834553940430100,-0.004574767490593050
273.3478076,0.769711457,0.000000000000009992,0.004548472348846030,0.005745878473663040,-0.011821402774591100,-0.004511344844097990
271.7478076,0.765206067,0.000000000000000000,0.005550215343790970,0.012910208442270100,-0.004455519847031960,0.004838727162025940
270.1478076,0.760700678,0.000000000000009992,0.006470806165424060,0.012608273700636000,-0.005498067842002020,0.004838727161589950
268.5478076,0.756195288,0.000131216438345905,0.006470806165405960,0.012560655931303000,-0.005498067841658070,0.004838727162306930
266.9478076,0.751689899,0.022419006476649000,0.000732545855475997,0.011088712639985000,0.011760432891973000,0.005492239586076920
265.3478076,0.747184509,0.022375705320818900,-0.000153428701421987,0.010934697763246100,-0.000278651801105978,0.006005282653338000
263.7478076,0.74267912,0.022375705320819900,0.017542080848374100,0.008397029066262050,-0.003013166826896010,0.000318267413204065
262.1478076,0.738173731,0.022375705320819900,0.018801966238154000,0.005012479128628010,-0.007953175670644020,-0.001819163669113940
260.5478076,0.733668341,0.022375705320819900,0.019833670518044000,0.011994519750765000,0.000051903729160974,0.007594330983786040
258.9478076,0.729162952,0.015339540121795900,0.017950939421319000,0.009841199583194960,-0.007357341645447990,0.005345352780757980
257.3478076,0.724657562,0.037715245442620900,0.024534504076290000,0.012578340000488100,-0.000911689304998964,0.007601214076142000
255.7478076,0.720152173,0.037715245442531000,0.017009926300644000,0.011469757688984000,-0.008099420277426940,0.008209594767325970
254.1478076,0.715646783,0.037715245442620900,0.024469186145724000,0.006583374535592990,0.005525785303556070,0.008209594767326080
252.5478076,0.711141394,0.037715245442620900,0.024379289817603000,0.008263664257657010,0.006714939124540020,0.010254052024131100
250.9478076,0.706636004,0.057481085175329900,0.025672380226939000,0.017535699405123000,0.035166009859170100,0.011215538917196000
249.3478076,0.702130615,0.057481085175295900,0.032034151324692000,0.020575552389449000,0.033812402019502000,0.025653813809121000
247.7478076,0.697625225,0.057481085175275900,0.027382825457439000,0.020939098060172000,0.023510423898340000,0.019863531754185000
246.1478076,0.693119836,0.086385230508322000,0.044602990357504000,0.019950200587106900,0.051805527159440000,0.044588116187074000
244.5478076,0.688614447,0.086385230508783900,0.041041975229720100,0.019620506588628000,0.047740056566280000,0.037524212834270000
242.9478076,0.684109057,0.037715245442620900,0.026636337185383100,-0.000448715711914960,0.006767842252856980,0.003085507046569960
241.3478076,0.679603668,0.037715245442620900,0.026682606904369100,-0.000448715711914960,0.006775894552789040,0.003085507046569960
239.7478076,0.675098278,0.066619390775737000,0.028824673796373000,0.000954666002506932,0.016158587677018900,0.022045688602799100
238.1478076,0.670592889,0.066619390775806900,0.029604719839243100,0.007766525994814980,0.014953131022606000,0.024549987443193000
236.5478076,0.666087499,0.057481085175294900,0.027769989533839000,0.010143845157135100,0.026269725785420100,0.026088292673254000
234.9478076,0.66158211,0.086385230508481900,0.037334720329784000,0.018237970180034000,0.050143832190790000,0.043424237597808000
233.3478076,0.65707672,0.066619390775806900,0.034290657626795100,0.013911815279487000,0.028351959115066900,0.031675615008693000
231.7478076,0.652571331,0.124753600776079000,0.035742610205794100,0.026116323999700000,0.052200393111932000,0.052680587954619900
230.1478076,0.648065941,0.086385230508481900,0.039317767120542900,0.031178155774019900,0.063059710988277000,0.049520489778304000
228.5478076,0.643560552,0.063769708403703900,0.049760118669130000,0.020315824797512000,0.042732807592303000,0.041389420672718000
226.9478076,0.639055162,0.131042224004348000,0.046537662869049000,0.029939681182648000,0.052819063593969900,0.052822620720316000
225.3478076,0.634549773,0.092673853736890000,0.053340263372477000,0.029406014015376000,0.056392564360611000,0.055990735991050000
223.7478076,0.630044384,0.024258315872678900,0.019428963448950000,0.019482802983452000,-0.006810018140569030,0.020615451094730000
222.1478076,0.625538994,0.070648485827689900,0.013337521045864100,0.026634295667813100,0.004351042481847030,0.032937795701226000
220.5478076,0.621033605,0.104847129223264000,0.035473412309476100,0.025636308261985000,0.031737563774830100,0.034548126126701000
218.9478076,0.616528215,0.095403222101614900,0.025315158190274000,0.045677455237420100,0.038673946105359000,0.054451908482627000
217.3478076,0.612022826,0.119877496962199000,0.030351019970339100,0.033619107812974100,0.030089622261865100,0.057266108972640100
215.7478076,0.607517436,0.092671564352746000,0.012169636690057000,0.012821274001178100,0.006743947411535940,0.009103301476461990
214.1478076,0.603012047,0.116126573939515000,0.020354848563186000,0.023946293598222000,0.040142475013701900,0.037682043956663000
212.5478076,0.598506657,0.117426300626859000,0.014147275024300000,0.014119490678222900,0.006983089478656000,0.020635363591793100
210.9478076,0.594001268,0.117426300626672000,0.023914728483194000,0.019848055937520000,0.025918373284497100,0.031070778215868000
209.3478076,0.589495878,0.099155075028051000,0.026438574781553100,0.031814883926180000,0.034829818892990000,0.011860420451047100
207.7478076,0.584990489,0.085344246146221900,0.010643827469768000,-0.001299916665786990,-0.006929324809384020,-0.023885436236750000
206.1478076,0.5804851,0.059289783185090900,-0.012815531598135000,-0.016646891621068000,-0.034528310438852000,-0.037168530269303000
204.5478076,0.57597971,0.041412958143728900,-0.001773533901669900,0.013213615796920900,0.020209161442459000,-0.015036035779825000
202.9478076,0.571474321,0.051449326902237000,0.010595060248381000,0.020485530587966000,0.021389896262661000,0.010431211324492000
201.3478076,0.566968931,0.053471315493222000,0.008096365912136030,0.036472265554411100,0.036226933515180000,0.012644468165452100
199.7478076,0.562463542,0.052171588806066000,0.011221175477581900,0.024365901492764100,0.042331678944187100,0.012614146625688000
198.1478076,0.557958152,0.024567170160036100,0.017751025443447000,0.040065207619281000,0.038756222058941000,0.005672760049316050
196.5478076,0.553452763,0.053471315493218000,0.013442328907011000,0.043180094993786900,0.046758507405796000,0.023088691790007900
194.9478076,0.548947373,0.052171588806065000,0.007865551647785020,0.023116042325774900,0.029166443133220900,-0.003302866479961030
193.3478076,0.544441984,0.025362927902039100,-0.003772814048830010,-0.008820258856013010,-0.012095321375411000,-0.027251722030633000
191.7478076,0.539936594,0.025362927902039000,-0.010745897802999100,-0.000572638675886972,-0.014522695539662900,-0.028827810674159000
190.1478076,0.535431205,-0.000691535059043957,-0.016369212199203100,0.006703564427666950,-0.006942611804114040,-0.004173991833014920
188.5478076,0.530925815,0.000608191628112986,-0.018792218331064900,-0.001550845656922980,-0.021240587663763000,-0.014902050850799000
186.9478076,0.526420426,0.018178751511300000,0.092020955179707000,0.059083908828480000,0.068765599345549000,0.110674296149397000


==> csvs/difference_chatt_lc_7.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
337.3478076,0.949927035,0.000000000000000000,0.000360367065648903,-0.000488962299385998,0.000882397733766971,0.001365632755109920
335.7478076,0.945421646,0.000000000000000000,0.000360367065400991,-0.000488962299385998,0.000882397733766971,0.001365632755122910
334.1478076,0.940916256,0.000000000000000000,0.000360367065651901,-0.000488962299385998,0.000882397733766971,0.001365632755109920
332.5478076,0.936410867,0.000000000000000000,0.000360367065426970,-0.000488962299605045,0.000882397733766971,0.001365632755109920
330.9478076,0.931905477,0.000000000000039968,0.000360367065882938,-0.000488962300099094,0.000882397733789064,0.001365632755155000
329.3478076,0.927400088,0.000000000000039968,0.000031871374299941,-0.001628999811154940,0.000608902457105098,-0.000247710281294999
327.7478076,0.922894698,0.000000000000000000,0.001252065998462950,-0.000925407736750983,0.001626548119685100,0.001294447286222970
326.1478076,0.918389309,0.000000000000000000,0.001281346517811980,-0.000925407738731954,0.001590586046370970,0.000409963927006984
324.5478076,0.913883919,0.000000000000009992,0.001263650835059970,-0.000920872649940008,0.001641449230875060,0.001302613452295990
322.9478076,0.90937853,0.000000000000000000,-0.000182769301514063,-0.001854277979071010,0.000744150385929010,-0.000071185468892954
321.3478076,0.904873141,0.000000000000000000,-0.001074468234875000,-0.001467464918898930,-0.000000000000215050,0.000000000000000000
319.7478076,0.900367751,0.000000000000000000,0.000164950573880995,-0.000264876341519948,0.000197544217697021,0.000176524812167012
318.1478076,0.895862362,0.000000000000000000,0.000136993182540013,-0.000763872844973035,0.001079941951463990,0.001542157567283040
316.5478076,0.891356972,0.000000000000000000,0.000136993182540013,-0.000763872844973035,0.001079941951463990,0.001542157567283040
314.9478076,0.886851583,0.000000000000000000,0.002020228793554010,0.001122930344335970,0.001003591623293000,0.001497836626111910
313.3478076,0.882346193,0.000000000000000000,0.003231690210672930,0.001826522418044040,0.002083533574756990,0.003095354658665060
311.7478076,0.877840804,0.000000000000019984,0.004139147961971010,0.000329872188988056,0.001055290591794990,-0.002563466267716970
310.1478076,0.873335414,0.000000000000000000,0.004139147961936930,0.000329872189279046,0.001055290591475020,-0.002563466267761940
308.5478076,0.868830025,0.000000000000000000,0.004139147962195940,0.000329872189302027,0.001055290591507000,-0.002563466267757940
306.9478076,0.864324635,0.000000000000029976,0.005172166579428980,0.001051983884312050,0.001340442779191990,-0.002563466267751950
305.3478076,0.859819246,-0.000000000000019984,0.004074164119278080,0.000295642408760011,0.000944417705154965,-0.002825999291242940
303.7478076,0.855313856,-0.000000000000059952,0.001991695034376020,-0.001548079191554970,0.000185920401720940,-0.004248078794936940
302.1478076,0.850808467,0.000000000000000000,0.005546149258599970,0.003722307842592980,0.007439896443618090,-0.000519009010955918
300.5478076,0.846303078,0.000000000000000000,0.004334687841481060,0.003018715768885020,0.006359954492153100,-0.002061166578238960
298.9478076,0.841797688,0.000000000000000000,0.003427230090218060,0.003368268278648000,0.007379486168611060,-0.002061166578238960
297.3478076,0.837292299,0.000000000000000000,0.004334687841481060,0.003018715768607020,0.006359954492153100,-0.002061166578238960
295.7478076,0.832786909,0.000000000000000000,0.006183459397840040,0.003246263593122080,0.007837173468865030,-0.002061166578238960
294.1478076,0.82828152,0.000000000000000000,0.003077430044726050,0.000655868330106002,0.006833581845572030,-0.003614363669620980
292.5478076,0.82377613,0.000000000000000000,0.003088762369707010,0.000647996098134040,0.006833581845572030,-0.003614363669620980
290.9478076,0.819270741,0.000000000000000000,0.001848771556358990,-0.000919549894766059,0.001477218976712050,-0.005658820926427000
289.3478076,0.814765351,0.000000000000000000,0.001848771556358990,-0.000919549894766059,0.001477218976712050,-0.005658820926427000
287.7478076,0.810259962,0.000000000000000000,-0.000089896328120953,0.000854148611578953,0.001934261477055000,-0.003614363669620980
286.1478076,0.805754572,0.000000000000000000,0.002991103506280070,0.001881940845790960,-0.003748189780197970,-0.004753072366232010
284.5478076,0.801249183,0.000000000000000000,0.001758875228018990,0.001081696435203060,0.003434763315156020,-0.003614363669615980
282.9478076,0.796743794,0.000000000000000000,0.005971206019334980,0.005239907421639050,0.002170689029010960,-0.002486105480750010
281.3478076,0.792238404,0.000000000000000000,0.007821632736426000,0.005528515082338980,0.003658341156121960,-0.002009650999646010
279.7478076,0.787733015,0.000000000000129896,0.007555308228497040,0.004937570169255000,-0.008183486762674000,-0.003148359696885090
278.1478076,0.783227625,0.000000000000009992,0.007555308228734070,0.004937570168675020,-0.008173823309560960,-0.003148359696253040
276.5478076,0.778722236,0.000000000000069944,0.004531644134582960,0.005689719161209080,-0.011834553940192100,-0.004557930771217020
274.9478076,0.774216846,0.000000000000000000,0.004531644135005950,0.005689719161960040,-0.011834553940917000,-0.004574767490640010
273.3478076,0.769711457,0.000000000000009992,0.004531644134805000,0.005689719160467010,-0.011824901317970100,-0.004574767491308030
271.7478076,0.765206067,0.000049439771326876,0.006470806166159030,0.012560655931584000,-0.005498067842170990,0.004866203333219970
270.1478076,0.760700678,0.000000000000000000,0.006470806166159030,0.012560655931584000,-0.005490696377734030,0.004838727162259970
268.5478076,0.756195288,0.000000000000000000,0.006470806166159030,0.012560655931584000,-0.005498067842170990,0.004838727162258970
266.9478076,0.751689899,0.022375705320850900,0.000762007040827961,0.010613090903283000,-0.001306894784307010,0.006005282653345990
265.3478076,0.747184509,0.022375705320819900,-0.003392540800121970,0.011984310970858100,0.000356687506595010,0.006005282653338990
263.7478076,0.74267912,0.022375705320819900,0.018458214588989100,0.008145149106919990,-0.004041409810178980,0.000318267413204065
262.1478076,0.738173731,0.022375705320819900,0.017034372983018900,0.004766555441562010,-0.011025350735907000,-0.001726189843600960
260.5478076,0.733668341,0.031687653923231900,0.011294729397860900,0.005286000728749960,-0.010135284201586000,0.006231892187425040
258.9478076,0.729162952,0.037715245442720900,0.020792315531241900,0.005328309613604980,-0.010566747385217000,-0.001203899886150990
257.3478076,0.724657562,0.037715245442620900,0.024605265143725000,0.012569773361955000,-0.000880638331464900,0.008209594767325970
255.7478076,0.720152173,0.037715245442620900,0.022858280920015000,0.004686715660706000,0.000523005185849024,0.008209594767325970
254.1478076,0.715646783,0.037715245442620900,0.025205762111617000,0.006171803978754050,-0.002853454947212900,0.002369457162393010
252.5478076,0.711141394,0.037715245442620900,0.025205762111701000,0.006171803978499040,-0.002853454946855960,0.002369457162510910
250.9478076,0.706636004,0.037715245442620900,0.003193478686808970,-0.008592662410042080,-0.009759968585912990,-0.006300523252472100
249.3478076,0.702130615,0.037715245442620900,0.006073954523053930,-0.008133709674275070,0.001344459655714950,0.003112971400426990
247.7478076,0.697625225,0.037715245442620900,0.005344479068897010,-0.005227951511140970,-0.000322864893450014,-0.000640972366194981
246.1478076,0.693119836,0.015339540121795900,0.020835876874746100,-0.003538720481141010,-0.001097597322931020,0.000314238885514961
244.5478076,0.688614447,0.055423627503651900,0.020635006347030100,-0.004034744892766010,-0.000500861873782066,-0.002445512655256050
242.9478076,0.684109057,0.037715245442880000,0.026636337185156000,-0.000448715712804915,0.006738259326906970,0.003085507046661990
241.3478076,0.679603668,0.037715245442620900,0.026636337185383100,-0.000448715711913961,0.006767842252856980,0.003085507046569960
239.7478076,0.675098278,0.066619390775806900,0.028924872323505000,0.000984014982810977,0.016179972626407900,0.024549987443193000
238.1478076,0.670592889,0.066619390775806900,0.029583990240924100,0.007766525994813980,0.014930349482887000,0.024549987443193000
236.5478076,0.666087499,0.039014972129777900,0.023487293814532000,-0.006579722575237980,-0.013695963005538000,-0.000180777280204047
234.9478076,0.66158211,0.066619390775806900,0.034766275240356000,0.015195403515086100,0.020595752440349900,0.038009335252083900
233.3478076,0.65707672,0.039014972129777900,0.030648508522315000,0.006593361943595060,0.006482108935688010,0.017325372343120000
231.7478076,0.652571331,0.106287487730562000,0.028988751656388000,0.009442372509683050,0.016529677352046000,0.028441354441491100
230.1478076,0.648065941,0.067919117462964000,0.032590810319339000,0.014477769707216000,0.027406266307415900,0.028262634541103000
228.5478076,0.643560552,0.063769708403703900,0.049752140677340000,0.020307160946057000,0.042732807592303000,0.041481586173233900
226.9478076,0.639055162,0.131042224004488000,0.046516017756900000,0.029924594518690000,0.052784383879730100,0.052977355449028900
225.3478076,0.634549773,0.092673853737083900,0.053296585030231900,0.029462173328352000,0.056476337728455000,0.056703834861920000
223.7478076,0.630044384,0.024258315872678900,0.019428963448950000,0.019482802983452000,-0.006810018140570030,0.020789298919032900
222.1478076,0.625538994,0.070038004815596000,0.021342730498736900,0.013314888327551000,-0.007396791834503920,-0.004407606034695030
220.5478076,0.621033605,0.064377900031726900,0.005251833895880020,0.016266651052150000,-0.001337140871918940,0.000540376926707942
218.9478076,0.616528215,0.064377900031816900,0.008244222768877930,0.023885440968921100,0.011817420123471000,0.011280574950592000
217.3478076,0.612022826,0.091982318677851000,0.007870292176163970,0.019318619850570000,0.017257357989132000,0.015698675398512000
215.7478076,0.607517436,0.092671564352552000,0.012249936596246100,0.013034528074553000,0.009631259308700010,0.014979499252369000
214.1478076,0.603012047,0.116126573939748000,0.020437675692162900,0.023946293598369000,0.040404715700378000,0.037715109878444100
212.5478076,0.598506657,0.117426300626672000,0.018568719391311000,0.014015814318328000,0.013887680117429000,-0.005289749140636960
210.9478076,0.594001268,0.057739827500231000,0.001905938524715990,-0.013595213359141900,-0.054521784417601000,-0.034784594213006100
209.3478076,0.589495878,0.044196466733781000,0.000762843570355054,0.000212934345085070,-0.008259696386541000,-0.038572115371978900
207.7478076,0.584990489,0.031456379986346000,0.014593983660162100,0.003725428232971060,-0.027987645700897000,-0.026723609653579000
206.1478076,0.5804851,0.059060558970982900,0.004660495801634970,0.015745701180297900,0.003215100317057960,-0.017160174503955000
204.5478076,0.57597971,0.041412958143728900,-0.001773533901669900,0.013213892579540000,0.020209161442459000,-0.015036035779825000
202.9478076,0.571474321,0.042712684830886000,0.004259029671792920,0.009878495784569010,0.011683968587752000,-0.008310050868882040
201.3478076,0.566968931,0.011366822290519000,-0.012906449669301000,0.014141775522624100,-0.001111880058504040,-0.004882598722421920
199.7478076,0.562463542,0.026117125844983900,0.006632804227676980,0.025525591566730100,0.056517887935987000,0.004281559319119000
198.1478076,0.557958152,0.011366822290450100,0.000091064797830942,0.011880362730629000,-0.012479240693665000,0.000351370329734091
196.5478076,0.553452763,0.026662654589197000,-0.016220807119739100,0.007536755154796020,-0.027345716894777100,-0.013655880954780100
194.9478076,0.548947373,-0.006027591519388030,0.054633935492754000,0.014599375650423900,0.015451389064302000,0.025233206935070000
193.3478076,0.544441984,-0.006575984762626000,0.065879340203810000,0.033836078963225000,0.042102848784991000,0.061504048061398000
191.7478076,0.539936594,0.015844225542191000,-0.003974261201058040,0.012313003554494100,-0.006286095300257030,-0.009611640429982080
190.1478076,0.535431205,-0.015844225541982900,0.013259734679080000,-0.007088451654900020,-0.003167203691318950,0.002697387033794960
188.5478076,0.530925815,-0.027398613946323000,0.013467825425835000,-0.002969939493270960,-0.008535740073945090,-0.042559334375052000
186.9478076,0.526420426,-0.015844225541983900,-0.001024085179408000,0.001412183883450990,-0.030370503887856000,-0.008249203902776060
185.3478076,0.521915037,-0.015844225541784000,0.014796662989211000,-0.006687455731770990,-0.002024628851420960,-0.000291672736475901
183.7478076,0.517409647,0.000000000000000000,0.010722589172244000,-0.012453535465301000,-0.018276257993808900,-0.013378877051048000


==> csvs/difference_frank_lc_1.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.6462531,0.73764205,-0.001582967,-0.005567466,-0.000366682,-0.009782202,-0.038250478
865.1462531,0.732982258,-0.001978565,-0.000117119,-0.004160664,-0.013513755,-0.069867591
859.6462531,0.728322465,-0.000610629,-0.000233618,-0.000307968,-0.0043152,-0.03303805
854.1462531,0.723662672,-0.000609662,7.8486E-05,0.000319304,-0.003406278,-0.046480584
848.6462531,0.719002879,-0.001079818,-0.000233687,-8.52791E-06,-0.003416469,-0.043386997
843.1462531,0.714343086,-0.000601787,-0.001039479,-0.002864582,-0.007460741,-0.04039684
837.6462531,0.709683293,-0.001073521,-0.000288035,-0.0062278,-0.008231644,-0.060102397
832.1462531,0.7050235,-0.002824014,-0.002103392,-0.008700966,-0.00531462,-0.022868593
826.6462531,0.700363707,-0.001283655,-0.001866824,-0.009221777,-0.015895851,-0.042783324
821.1462531,0.695703914,-0.001230109,0.001117621,-8.95227E-06,-0.007879585,-0.080892306
815.6462531,0.691044121,0.00010901,-0.002539676,-0.002581699,-0.007043285,-0.059283277
810.1462531,0.686384328,0.001281743,0.000430592,-0.000336665,-0.008166899,-0.078590824
804.6462531,0.681724535,-0.000229032,-0.004083539,-0.000620015,-0.006946358,-0.07002539
799.1462531,0.677064742,0.000165814,0.000754905,0.000484137,-0.009705527,-0.042124201
793.6462531,0.672404949,-0.004692757,0.00041458,0.000262892,-0.005355352,-0.034677363
788.1462531,0.667745156,0.001430579,-0.00237507,-0.002256585,-0.015683467,-0.051379623
782.6462531,0.663085363,0.002792853,0.001103017,-0.00180438,-0.016241902,-0.059020691
777.1462531,0.65842557,0.001223465,0.000828855,-0.001541679,-0.019097562,-0.056015397
771.6462531,0.653765777,0.007953455,0.001704094,-0.001084752,-0.009325963,-0.041719829
766.1462531,0.649105984,0.007231914,-0.000892542,-0.002461084,-0.019155714,-0.051399651
760.6462531,0.644446191,0.007841053,0.000153734,-0.001429128,-0.021068939,-0.068040062
755.1462531,0.639786398,0.008664212,-0.002656329,-0.005772523,-0.013441558,-0.027908981
749.6462531,0.635126605,-0.000115734,-0.0027247,-0.003291818,-0.017414312,-0.059175989
744.1462531,0.630466812,0.006908434,-6.39516E-05,-0.004144164,-0.01308998,-0.053850047
738.6462531,0.62580702,0.008067777,-0.000780427,-0.00234697,-0.012824319,-0.071765041
733.1462531,0.621147227,0.00896803,-0.000138649,-0.004449063,-0.006943426,-0.028871428
727.6462531,0.616487434,0.008342393,-0.004788566,-0.007599594,-0.014602756,-0.062022608
722.1462531,0.611827641,0.006649565,-0.004417473,-0.000882189,-0.026078295,-0.048989517
716.6462531,0.607167848,0.003690475,0.000998104,-0.000968458,-0.01135088,-0.074648607
711.1462531,0.602508055,0.004167706,-0.000491949,-0.002043288,-0.014542125,-0.06844562
705.6462531,0.597848262,0.00348002,-0.000946205,-0.001546878,-0.019210853,-0.029225262
700.1462531,0.593188469,-0.002134262,-0.004575893,7.01658E-05,-0.027400661,-0.035992102
694.6462531,0.588528676,0.005993542,-0.001727658,-0.004595506,-0.039804421,-0.084848173
689.1462531,0.583868883,0.005612068,-0.004659919,-0.0061678,-0.039950912,-0.054605013
683.6462531,0.57920909,0.003443453,-0.005806992,-0.002228787,-0.035887721,-0.065239638
678.1462531,0.574549297,0.009257987,-0.0021117,-0.003125721,-0.036096227,-0.072327532
672.6462531,0.569889504,0.005301306,-0.006099507,-0.007126508,-0.04027952,-0.03433797
667.1462531,0.565229711,0.00736332,-0.009846469,-0.004600158,-0.032478114,-0.044588399
661.6462531,0.560569918,0.00702217,-0.012086212,-0.003473517,-0.031462576,-0.073726789
656.1462531,0.555910125,-0.001195084,-0.010401686,-0.005085117,-0.0462425,-0.035929132
650.6462531,0.551250332,0.001712579,-0.011639894,-0.005448333,-0.048683069,-0.079779969
645.1462531,0.546590539,-0.00647553,-0.008749631,-0.004429641,-0.071457709,-0.032317357
639.6462531,0.541930746,0.003553292,-0.010807127,-0.008433708,-0.042819357,-0.057294456
634.1462531,0.537270953,0.003504554,-0.014554191,-0.008455615,-0.046746153,-0.055326607
628.6462531,0.53261116,0.001587841,-0.0156098,-0.006364864,-0.054282195,-0.059438927
623.1462531,0.527951367,-0.003663267,-0.005786934,-0.007589144,-0.056297819,-0.026985296
617.6462531,0.523291574,-0.001532026,-0.013029351,-0.005297666,-0.068844886,-0.027821532
612.1462531,0.518631782,-0.007466939,-0.014309104,-0.012906354,-0.055854055,-0.061394082
606.6462531,0.513971989,-0.003464502,-0.012934511,-0.010549962,-0.056457385,-0.098066796
601.1462531,0.509312196,-0.005160606,-0.014459377,-0.00906296,-0.050867933,-0.071224778
595.6462531,0.504652403,-0.007849756,-0.000797083,0.002009379,-0.043224436,-0.04757495
590.1462531,0.49999261,0.008859086,0.005223904,0.015162085,-0.045832701,-0.041239183
584.6462531,0.495332817,0.014147566,0.0085064,0.010933005,-0.048373157,-0.061902099
579.1462531,0.490673024,0.027772009,0.014150472,0.010175272,-0.045877491,-0.054833164
573.6462531,0.486013231,0.003642239,-0.006677646,0.015789263,-0.080655686,-0.218486084
568.1462531,0.481353438,0.008605185,-0.00176876,0.001534528,-0.055446361,-0.059916792
562.6462531,0.476693645,-0.015497463,0.006883122,-0.000121921,-0.084516435,-0.225240896
557.1462531,0.472033852,0.010125724,-0.003266192,0.00299894,-0.079148991,-0.246741885
551.6462531,0.467374059,0.016254959,-0.017840315,-0.003520679,-0.090570914,-0.176326202
546.1462531,0.462714266,-0.010409353,0.015929393,0.007001819,-0.070481924,-0.13852605
540.6462531,0.458054473,-0.006445223,0.016155786,0.015671505,-0.059196074,-0.172816274
535.1462531,0.45339468,0.027891714,0.032902158,0.02201143,-0.069246399,-0.107677742
529.6462531,0.448734887,0.016589939,0.002112537,0.001130649,-0.061319611,-0.120490518
524.1462531,0.444075094,0.017966282,0.010487333,0.009453159,-0.062213434,-0.163504926
518.6462531,0.439415301,0.049973244,0.035162867,0.023329182,-0.079194834,-0.153855862
513.1462531,0.434755508,0.05725942,0.022623745,0.002463124,-0.09702022,-0.08725917
507.6462531,0.430095715,0.030685197,0.032007446,0.012866415,-0.09391202,-0.156431695
502.1462531,0.425435922,0.025495709,0.026602744,0.029363084,-0.044406235,-0.079138552
496.6462531,0.420776129,0.052859512,0.031650815,0.028725828,-0.080616974,-0.148321263
491.1462531,0.416116336,0.043349505,0.018109326,0.014069637,-0.030611095,-0.162978965
485.6462531,0.411456544,0.051234135,0.049438842,0.033368772,-0.063375468,-0.08883548
480.1462531,0.406796751,0.055371784,0.029287882,0.030733163,-0.081723898,-0.186652951
474.6462531,0.402136958,0.070637434,0.032998183,0.037070276,-0.094971086,-0.174539701
469.1462531,0.397477165,0.054614495,0.023536467,0.042551758,-0.067321535,-0.023099028
463.6462531,0.392817372,0.054249359,0.035009451,0.045126003,-0.048635631,-0.027456122
458.1462531,0.388157579,0.041182632,0.039867311,0.039082932,-0.060294012,0.005712204
452.6462531,0.383497786,0.044136616,0.029482087,0.0449248,-0.06050433,-0.034460826
447.1462531,0.378837993,0.066585259,0.0476833,0.045993498,-0.056231991,-0.037954293
441.6462531,0.3741782,0.065358434,0.060622133,0.046482523,-0.046600874,-0.020675684
436.1462531,0.369518407,0.038794499,0.028414316,0.024175612,-0.065965721,-0.012522919
430.6462531,0.364858614,0.040040323,0.030387811,0.028162014,-0.068932017,-0.025794336
425.1462531,0.360198821,0.035752131,0.020418844,0.045985073,-0.073558951,-0.013367446
419.6462531,0.355539028,0.088904321,0.018777806,0.046045909,-0.049106681,-0.001934984
414.1462531,0.350879235,0.089910747,0.016286728,0.044805003,-0.046219805,-0.011126645
408.6462531,0.346219442,0.067354557,0.022652757,0.052647232,-0.013309925,-0.002677536
403.1462531,0.341559649,0.089079465,0.038237573,0.044131282,-0.028557465,-0.015822942
397.6462531,0.336899856,0.059269017,-0.000940609,0.027893009,0.002274304,-0.036808158
392.1462531,0.332240063,0.086241406,0.003152576,0.030881483,-0.023641694,-0.033402194
386.6462531,0.32758027,0.059662137,0.031151212,0.025552136,0.01049706,-0.029321729
381.1462531,0.322920477,0.113699377,0.041080251,0.023516189,-0.02848564,-0.022545411
375.6462531,0.318260684,0.07480367,0.041840873,0.030068368,-0.007054199,-0.017361504
370.1462531,0.313600891,0.129667559,0.057455337,0.04051729,-0.031002693,-0.021968939
364.6462531,0.308941098,0.05876879,0.02635315,0.004592286,-0.024094323,-0.108930165
359.1462531,0.304281306,0.082134306,0.050143,0.024131727,-0.019205128,-0.037021093
353.6462531,0.299621513,0.060993339,0.028108017,-0.007055558,-0.024814734,-0.047845546


==> csvs/difference_frank_lc_5.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.6462531,0.73764205,-0.000512264870720980,-0.000031927901614992,0.000000000000000000,-0.001254839667991000,-0.037773530305456000
865.1462531,0.732982258,-0.000471392241191970,0.000009624448408907,0.000008530018342001,-0.001350960860945990,-0.033121806969328000
859.6462531,0.728322465,-0.000109858813300057,0.000022944332704000,-0.000109441073094962,-0.001359060717792020,-0.027372651646336000
854.1462531,0.723662672,-0.000112092391475027,0.000103809840778069,0.000319303943261962,-0.001127491575083960,-0.036550540927242000
848.6462531,0.719002879,0.000255804314058028,0.000154258861483014,0.000029128956625990,-0.001210544215870970,-0.027120763504712000
843.1462531,0.714343086,0.000263152066805938,0.000143977161511932,0.000339902881545950,-0.000995307085735031,-0.034151797659881000
837.6462531,0.709683293,0.001337516925473010,0.000747533621876073,0.000362131153084033,-0.000979107372042987,-0.026495827707043000
832.1462531,0.7050235,0.000907346989946989,0.001311389929225080,0.000520949922371949,-0.002288038163110960,-0.001630103604441930
826.6462531,0.700363707,0.000885581670312052,0.001623070570214050,-0.000269121578321041,-0.001300761723060930,-0.044207812397310000
821.1462531,0.695703914,0.000358277039995025,0.001221307925111990,0.000116905902138975,-0.003376403464014020,-0.050771770839982100
815.6462531,0.691044121,-0.000355824447077935,0.001311389929225080,0.000520949922370950,-0.001217072223607010,-0.003574864366586940
810.1462531,0.686384328,0.001328804973312000,0.001563045655387010,0.000562831862950031,-0.003680983063559910,-0.043328874826169000
804.6462531,0.681724535,0.000311312627750082,0.001424393717436970,0.001291271627327010,-0.002405410728540950,-0.014920796448744000
799.1462531,0.677064742,-0.001489168911642970,0.001473647375961010,-0.000114782261328106,-0.001760505569671000,-0.007736880851236030
793.6462531,0.672404949,0.001351767217394050,0.001208928045321020,0.000876000492471052,-0.006415494011334010,-0.045209907894147000
788.1462531,0.667745156,0.001752398120290930,0.001249870146441960,-0.000616161053838993,-0.002269704530918020,-0.030225042557872900
782.6462531,0.663085363,0.002792852709891050,0.001283983773659010,-0.000964051717053049,-0.006173186533493080,-0.031953910147681000
777.1462531,0.65842557,0.002792852709891050,0.001238638122261990,-0.000612151724017962,-0.006173186533493080,-0.042833072084413000
771.6462531,0.653765777,0.009092303576741960,0.001438313164785040,-0.001748646424575060,-0.004671753964544000,-0.033127892077274100
766.1462531,0.649105984,0.009043565174900010,-0.000261758300396986,-0.001223684147832030,-0.005296759321892000,-0.025623880242714000
760.6462531,0.644446191,0.010181496568234000,0.000342036502346987,-0.001108529346206980,-0.004771879923717080,-0.025215517667986000
755.1462531,0.639786398,0.010062733625583000,0.000251954498234008,-0.001339702506591990,-0.005473954646508020,-0.052050144756379000
749.6462531,0.635126605,0.003541974159360970,-0.002158421892171080,-0.002484200211320010,-0.016917675540092000,-0.025486026046869000
744.1462531,0.630466812,0.003552866707220990,-0.001083733836535040,-0.002502562633552970,-0.017072807055286000,-0.034325839606057100
738.6462531,0.62580702,0.004165276043801010,-0.001015870934029000,-0.002221409714946000,-0.017615986818072000,-0.033405211869582000
733.1462531,0.621147227,0.005205730633383920,-0.000392615932840013,-0.002128440591814940,-0.016841237912546000,-0.033002294584507000
727.6462531,0.616487434,0.005205730633364940,-0.000370396831199993,-0.001888588934377930,-0.017287824993135000,-0.022461461900783000
722.1462531,0.611827641,0.005254469035208990,0.002972981275127020,0.000827454195235000,-0.016563798863343000,-0.043836138414466000
716.6462531,0.607167848,0.004936775195048980,0.002872288119468050,0.002165197573776090,-0.004013041990646000,-0.033938138594333000
711.1462531,0.602508055,0.006025968186539000,0.002216981638980990,0.001863249760846950,-0.004059280991411950,-0.039672184857898000
705.6462531,0.597848262,0.003599685015550970,0.001954879293426080,0.001303330714839010,-0.016738749231367000,-0.058196389197797000
700.1462531,0.593188469,0.002258044705341080,0.002089112636255000,0.002120553077609060,-0.015737906123314000,-0.028745497881851000
694.6462531,0.588528676,0.010132079010806000,0.001665971683780020,0.000402142531289007,-0.003686136315674050,-0.045172277718122000
689.1462531,0.583868883,0.010498982524853900,0.001514737016404030,-0.001171151967061970,-0.017616446307667000,-0.048630485793457000
683.6462531,0.57920909,0.011079958973986900,0.003394579471520000,0.003669737072511060,-0.003226834918547030,-0.003767418616900000
678.1462531,0.574549297,0.014133793436885000,0.005677240483990990,0.002854939503463940,-0.003848843411502050,-0.031002100483660900
672.6462531,0.569889504,0.011877635173644000,0.001968067790480980,-0.001192695333421030,-0.005565420575296960,-0.051193694205731100
667.1462531,0.565229711,0.011828896771800100,0.002376576574084970,0.001977116963925000,-0.004189603558060970,-0.025435313505515000
661.6462531,0.560569918,0.007844396013176100,-0.001138375263641020,0.003069358008311100,-0.023456576280176100,-0.062928312926761900
656.1462531,0.555910125,0.001040454589645970,-0.000007017621422967,-0.002303830277915030,-0.005140211298570010,-0.033732814458659100
650.6462531,0.551250332,-0.001788519813637040,-0.003113460675543970,0.000851144660804048,-0.023715460797942000,-0.011285352630351900
645.1462531,0.546590539,-0.001788519813636040,-0.003116219578749970,0.002070713389170090,-0.024957815638708000,-0.011742723169674000
639.6462531,0.541930746,-0.001788519813635040,-0.001861136798724020,-0.003695494349822080,-0.022017658122231000,-0.014710828327989100
634.1462531,0.537270953,-0.002528660968003970,-0.000779613992600958,-0.002144206263102080,-0.022467156771684000,-0.018305809069989900
628.6462531,0.53261116,-0.005306380301208000,-0.001606388461526940,-0.000924637534804984,-0.036269477971967000,-0.010403140170354900
623.1462531,0.527951367,0.000234862964851978,-0.003672556842300060,0.001666429801474020,-0.031797867497916000,-0.035763991098437000
617.6462531,0.523291574,0.001705990461439040,-0.003049301841097970,0.002054054555981950,-0.030879033115486000,-0.018981157105856000
612.1462531,0.518631782,0.002064197110658970,-0.003937397628200000,-0.000808383002699031,-0.026766789652419000,-0.014219232058383900
606.6462531,0.513971989,-0.001453663376912990,-0.002308129570875010,0.001461968805520960,-0.038350545105828000,-0.004620288526944070
601.1462531,0.509312196,0.002941126108820020,-0.002746351715765980,-0.000918187823426009,-0.040775318759481000,-0.001318692486291020
595.6462531,0.504652403,0.001170558951907990,0.008228150589784990,0.010226382139785000,-0.040162568024099000,-0.013827327858815000
590.1462531,0.49999261,-0.000968243441323069,0.007892217441722970,0.022311334032630100,-0.034271223635469000,0.005797862164250040
584.6462531,0.495332817,0.011732398064602000,0.011516683726766000,0.015590056818668000,-0.038105426695915000,-0.029568247715319100
579.1462531,0.490673024,-0.001851568154417000,-0.002308129570875010,0.000929285453266093,-0.038985757845999000,-0.042299702327184100
573.6462531,0.486013231,0.007203330467146940,0.006616218907591010,0.003032160818541070,-0.042936007442094000,-0.028596215570168000
568.1462531,0.481353438,0.014792557138576000,0.007231964575243000,0.005196896385533000,-0.042936007442094000,-0.055026131279068100
562.6462531,0.476693645,0.015143528380635900,0.011763387428488000,0.015621393374952900,-0.040266600436518100,-0.021236529266385000
557.1462531,0.472033852,0.013089525564002000,0.018409832436299900,0.018191616269199100,-0.042409907066499100,-0.021386228972448900
551.6462531,0.467374059,0.015143528380628900,0.017302932391958000,0.023673582371043000,-0.055779187968362000,-0.028057349176013000
546.1462531,0.462714266,0.025364477151399000,0.024397686688611100,0.015809255763898000,-0.056745434680482000,-0.043860878348730000
540.6462531,0.458054473,0.022128176517768000,0.031966588384141900,0.030665313153029000,-0.059463735108395000,-0.074414899655709000
535.1462531,0.45339468,0.042118499355627900,0.021793202016983000,0.015239495783770000,-0.062549555398118900,-0.025588797321193000
529.6462531,0.448734887,0.051699887831984100,0.023402022777510900,0.017493532278834000,-0.068354446464027000,-0.011862794110729100
518.6462531,0.439415301,0.051680983495010900,0.015092688462417000,0.022774633135014000,-0.059107754617828000,-0.044125565092076100
507.6462531,0.430095715,0.059773037851256000,0.016833685746741900,0.024384659187223000,-0.060417019037446000,-0.038437085303569900
485.6462531,0.411456544,0.052634851543800000,0.028157606699928900,0.029746398213120100,-0.038470662548119900,-0.013777886628923000
474.6462531,0.402136958,0.041056363116933900,0.029409433241670000,0.030183069649349900,-0.041041307906769100,-0.021437038637533000
463.6462531,0.392817372,0.052359904335976900,0.056791018622130000,0.058064871305238000,-0.133019456796598000,-0.009335382644222070
458.1462531,0.388157579,0.058904835048649000,0.065821851243644000,0.045987622722861100,-0.133119329622158000,-0.009605882642700010
436.1462531,0.369518407,0.097439432677909000,0.017420092948814000,0.044574424392124000,-0.131579258021266000,-0.066062967412181000
430.6462531,0.364858614,0.091706111560866900,0.025844409146634000,0.039572185640975000,-0.129324084758516000,-0.005823512393714920
425.1462531,0.360198821,0.092098466502131900,0.023260729864704100,0.046303597488449000,-0.213450904945716000,-0.201665376112932000
419.6462531,0.355539028,0.106180500543089000,0.053946635177792000,0.060873285172003000,-0.121784520483771000,-0.021713438114036000
414.1462531,0.350879235,0.110137578800155000,0.059346909684445000,0.068125972800648900,-0.204064098520382000,0.021942663165173000
408.6462531,0.346219442,0.113710999042191000,0.011362104784008000,0.032656904141693100,-0.167825707226474000,-0.261126164890636000
403.1462531,0.341559649,0.081059657786386000,0.016649846290229000,0.050998623580639000,-0.165768207546970000,-0.250026182166792000
397.6462531,0.336899856,0.099857356632064100,0.021671999119962000,0.054015441333296900,-0.205172520622183000,-0.081704938810488000
364.6462531,0.308941098,0.037563424210680900,0.047753347940446900,0.036583914985394000,-0.222037760933002000,-0.044426101654755000


==> csvs/difference_frank_lc_7.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.6462531,0.73764205,-0.000007347752748021,-0.000031491285132024,0.000000000000000000,-0.002581964629899010,-0.009432505043338040
865.1462531,0.732982258,-0.000881423640638035,0.000035088090912905,0.000008530018342001,-0.001359060717792020,-0.023908327244607000
859.6462531,0.728322465,-0.000112092391475027,0.000035088090912905,0.000008530018342001,-0.001359060717792020,-0.017110097966031000
854.1462531,0.723662672,-0.000109858813300057,0.000102950993366990,0.000201332851824998,-0.001135591431929980,-0.024117711509658000
848.6462531,0.719002879,0.000008806244873982,0.000096985599320032,0.000029128956625990,-0.001592568779590020,-0.016090555707988000
843.1462531,0.714343086,-0.000006021887947960,0.000146647881228090,0.000331372863203949,-0.000987074930009046,-0.023105945983102000
837.6462531,0.709683293,0.001337516925473010,0.000753964353280012,0.000486957047219017,-0.001206135672411010,-0.021474654144992900
832.1462531,0.7050235,0.000907346989946989,0.001311389929225080,0.000520949922371949,-0.000918869458220950,-0.004778778256335990
826.6462531,0.700363707,0.001420631368676980,0.001519851321971970,-0.000269121578321041,-0.001225172080451920,-0.026254526725388000
821.1462531,0.695703914,0.000684323508044038,0.001243527026880020,0.000210175997608975,-0.001440541509447060,-0.002008064260989100
815.6462531,0.691044121,0.000373444791994082,0.001289170827565080,0.000464854116377977,-0.001300761723059930,-0.010107649723838900
810.1462531,0.686384328,0.001400505619239100,0.001856010110587000,0.000611906076085078,-0.001365456426646980,-0.050462916812321000
804.6462531,0.681724535,0.000311312627749083,0.001424393717435970,0.001377520129777990,-0.002701637424959990,-0.043485449577214000
799.1462531,0.677064742,-0.001489168911643970,0.001473647375960010,-0.000114782261330104,-0.002277285111001000,-0.025388352140060000
793.6462531,0.672404949,-0.001489168911643970,0.001473647375960010,0.000004760690241024,-0.001357356569800960,-0.002797053023738010
788.1462531,0.667745156,0.001703659718399030,0.001313220496733990,-0.000247427154350000,-0.001723617989588090,-0.007168036661299060
782.6462531,0.663085363,-0.001045288466356990,0.001802556059201990,-0.000746346707546031,-0.014283244138214000,-0.023558963874652100
777.1462531,0.65842557,-0.002085436421290000,0.001179902110484020,-0.000394446714515051,-0.014275144281368000,-0.028660775962032000
771.6462531,0.653765777,-0.003833652468744010,-0.000562899446251097,-0.001084653148030970,-0.014207293185065000,-0.015918823124264100
766.1462531,0.649105984,-0.003245917900259960,0.000578568061529006,-0.001205850013783040,-0.013322470398364000,-0.009553889128508960
760.6462531,0.644446191,-0.003223367814587100,-0.000006060760295967,-0.001760430032900940,-0.018073449054533000,-0.035687554742276000
755.1462531,0.639786398,-0.002085436421290000,0.000639413342559014,-0.001611700651596990,-0.018065349197736900,-0.008638473029464080
749.6462531,0.635126605,0.004158517924373940,-0.000017601144590040,-0.000940069558877044,-0.004494075333544070,-0.009050991887879940
744.1462531,0.630466812,0.004116537641898900,0.001073311772703980,-0.001837451626747980,-0.017447453440935000,-0.014223834702498000
738.6462531,0.62580702,0.004165276043718970,-0.000925788929966975,-0.001800498411354990,-0.016672142444807000,-0.042468091671081000
733.1462531,0.621147227,0.005786707082497950,0.001623345658786970,-0.001307113649522960,-0.004112516296179920,-0.020500413470147100
727.6462531,0.616487434,0.005737968680653020,-0.000506968296694055,-0.001299869037023950,-0.004112516296181920,-0.038995916730831000
722.1462531,0.611827641,0.005786707082497950,0.000721451205279000,0.001599231640207030,-0.004004942133800090,-0.044189063237489900
716.6462531,0.607167848,0.005737968680653020,0.002838122338518990,0.001742740199750070,-0.003072866754407990,-0.021772608971778000
711.1462531,0.602508055,0.006074706588383940,0.002198069491941010,0.001919033605482960,-0.004029875440653030,-0.015586826112855000
705.6462531,0.597848262,0.000200656493510976,0.000936865167515011,0.002093201241721960,-0.016632136634011000,-0.021814788702547900
700.1462531,0.593188469,0.002258044705341080,0.002111331737916000,0.002120553077608060,-0.015729806266468000,-0.009606369291705000
694.6462531,0.588528676,0.010180817412650000,0.001665971683794010,0.000528761046926007,-0.003678036458828030,-0.009043914564377030
689.1462531,0.583868883,0.011009934433178000,0.002159296219012010,0.000627252459154071,-0.003777836908703040,-0.020293983868998100
683.6462531,0.57920909,0.011031220572143000,0.003372360369859990,0.003613953227875060,-0.003317766092493010,-0.009777620274323940
678.1462531,0.574549297,0.014133793436883000,0.005655021382328980,0.002960961317153950,-0.003022896300581060,-0.016144003445298000
672.6462531,0.569889504,0.011568166926269100,0.001968067790480980,-0.000959345835718994,-0.003609698688159970,-0.033065149753593000
667.1462531,0.565229711,0.011877635173644000,0.002376576574084970,0.002032900808561000,-0.004856665178374910,-0.042519360445574900
661.6462531,0.560569918,0.004537729717146060,0.000912562765990943,0.002070713389170090,-0.005424543044750040,-0.014658465227459900
656.1462531,0.555910125,0.001089192991490020,-0.000007017621422967,-0.002141101983484940,-0.005213125962111990,-0.016845750698056100
650.6462531,0.551250332,0.001089192991490020,0.000401491162181022,0.000851144660795056,-0.005408278400864000,-0.009221776933875940
645.1462531,0.546590539,0.001089192991490020,0.001228265631085020,0.002292103218427100,-0.005082012957812080,-0.030189861802993000
639.6462531,0.541930746,-0.001788519813636040,-0.000636368552529021,-0.000750381394929001,-0.021431289695922000,-0.013472609138302100
634.1462531,0.537270953,-0.001859808301115980,-0.000625853546221022,-0.002144206263180020,-0.021770867129105000,-0.015995320773858000
628.6462531,0.53261116,-0.001859808301115980,-0.005959348157083990,-0.000924637534804984,-0.034739624807872000,-0.023502129605423000
623.1462531,0.527951367,0.000975004119167955,-0.003650337740658040,0.001905325174665020,-0.030879033115486000,-0.007546091588955030
617.6462531,0.523291574,0.002064197110657970,-0.003144924346991980,0.002054054555981950,-0.031053565025615100,-0.012740556053130000
612.1462531,0.518631782,0.002064197110657970,-0.003915178526543000,-0.000758145033625035,-0.026564851998514000,-0.009655973709259970
606.6462531,0.513971989,0.002064197110673960,-0.002154369124471980,0.001461968805522960,-0.025239077246938000,-0.003096224999396990
601.1462531,0.509312196,-0.007594066754015970,-0.002981143593375980,0.000971546639919052,-0.039693354021715000,-0.005960065566159020
595.6462531,0.504652403,0.001170558951907990,0.008228150589784990,0.010226382139787000,-0.039343236155034000,0.005671056541891040
590.1462531,0.49999261,0.000081365960595048,0.007892217441831000,0.022311334032808100,-0.034271223635447000,0.005797862164362070
584.6462531,0.495332817,-0.007594066754015970,0.000025100224281927,0.001570646507885080,-0.038522900475609900,-0.011938666500485000
579.1462531,0.490673024,-0.007594066754015970,-0.002262480302594900,-0.000090654978649019,-0.039042208043731900,-0.024264225223009100
573.6462531,0.486013231,0.001062927090043960,0.007780273360312060,0.005423016237376070,-0.042016560311930000,0.004980868536578980
568.1462531,0.481353438,0.010092317995021000,0.009183661490556940,0.007736481185679040,-0.040068867992045000,0.000535714660757969
562.6462531,0.476693645,0.010092317995021000,0.012540402876110000,0.014060131862285900,-0.041349710582564000,-0.021081036956465900
557.1462531,0.472033852,0.014178718555490000,0.019033087437529100,0.018340345650524000,-0.041349710582564000,-0.015558669494904900
551.6462531,0.467374059,0.009003125003530950,0.018576632236377000,0.021615514079732100,-0.036522137634841900,-0.008819151203790950
546.1462531,0.462714266,0.016057184528787000,0.024540266456610000,0.014274194065399000,-0.073857962852320900,-0.060091029225375000
540.6462531,0.458054473,0.031743367343112000,0.019454693488734000,0.012360295168977000,-0.077352127404046000,-0.058753833568413000
535.1462531,0.45339468,0.031909944856195000,0.028372855232627000,0.016451566665461000,-0.077352127404046000,-0.054061198533171000
529.6462531,0.448734887,0.042041623967213000,0.031453204969883000,0.019403503446847900,-0.077468032576092000,-0.051237368144348000
518.6462531,0.439415301,0.041472428995586000,0.031305323978846000,0.024041672992467000,-0.078945639228050000,-0.037975458474599000
507.6462531,0.430095715,0.052462730928854000,0.044926049633239000,0.027313056195116900,-0.081206906611972100,-0.031203053934369000
485.6462531,0.411456544,0.050653233223918000,0.044249279844469900,0.045595530820416000,-0.066336665386171000,-0.027371691199089000
474.6462531,0.402136958,0.057029788099431900,0.055595601831948000,0.050434843971352000,-0.090907886041519000,-0.006573065122430940
458.1462531,0.388157579,0.059936128161675900,0.062656059802942100,0.043075643832925100,-0.139119620513846000,-0.035237416360889000
436.1462531,0.369518407,0.097439432678168000,0.009475475065833020,0.044742756763880100,-0.064836571710651000,-0.002847577961526020
430.6462531,0.364858614,0.087853394636573900,0.026880131135471100,0.036702254149199000,-0.131520860487207000,-0.001460524025512000
425.1462531,0.360198821,0.092098466502179900,0.023747385600518000,0.047409498569097000,-0.316387450784976000,-0.045117300595853900
419.6462531,0.355539028,0.110401630956920000,0.020061127245471000,0.051826744754065000,-0.108724281789077000,-0.049047597596036900
414.1462531,0.350879235,0.112105786397257000,0.017374804746429100,0.034576922665062000,-0.129844975686801000,-0.018332969141588000
408.6462531,0.346219442,0.113710999042220000,0.011741082974406000,0.032834607623309000,-0.177538501727794000,-0.052027786767424900
403.1462531,0.341559649,0.082894310353255000,0.000073460887574095,0.038611107028790000,-0.284816567790853000,-0.077938446037565100
397.6462531,0.336899856,0.076528308920201000,0.035388640367192000,0.050027296814863000,-0.164571964852194000,-0.084604085638011000
392.1462531,0.332240063,0.050022892048432000,0.029870482013987000,0.058540504641496000,-0.273136517024172000,-0.105972778519282000
386.6462531,0.32758027,0.076062236330367000,0.041897101326692000,0.054878066681302000,-0.270955692340152000,-0.107972486529991000
381.1462531,0.322920477,0.064566115555469000,0.062532534631150000,0.035148972847333100,-0.312728921938014000,-0.039321317279272000
375.6462531,0.318260684,0.084674021959658000,0.072956074303612900,0.056644018078024000,-0.177320405040800000,-0.038595632774899100
370.1462531,0.313600891,0.029606357461409000,0.021004243361052000,0.028204530687475000,-0.200950801387031000,-0.050948579068804000
359.1462531,0.304281306,0.070237590165376000,0.060150776376983100,0.047056809962968000,-0.202632365445623000,-0.007986755281446990
353.6462531,0.299621513,0.096476293448280900,-0.016678046438034100,0.001379044648235020,-0.107946392514225000,-0.039015695607197100
348.1462531,0.29496172,0.090852658305428000,0.022253599180158000,-0.002738029893342040,-0.017872106323666100,-0.044729776037549000


==> csvs/difference_frank_mm.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.6462531,0.73764205,-0.034256253,-0.025812194,-0.018435386,-0.023269166,-0.049539193
865.1462531,0.732982258,-0.003498092,-0.002277869,-0.024001169,-0.056568386,-0.14866801
859.6462531,0.728322465,-0.015237672,-0.026624191,-0.018213843,-0.041357237,-0.155392178
854.1462531,0.723662672,-0.02690567,-0.0248973,-0.037055399,-0.04035901,-0.139339135
848.6462531,0.719002879,-0.022242366,-0.029948965,-0.04822444,-0.080333072,-0.157759199
843.1462531,0.714343086,-0.016269598,-0.029628211,-0.043133491,-0.108931262,-0.112182259
837.6462531,0.709683293,-0.011533464,-0.026627891,-0.045501705,-0.089902795,-0.092076841
832.1462531,0.7050235,-0.017738055,-0.034144007,-0.048121159,-0.078822513,-0.135990733
826.6462531,0.700363707,-0.021516145,-0.032419864,-0.049072622,-0.05694258,-0.09006225
821.1462531,0.695703914,-0.017552524,-0.028739454,-0.03781111,-0.075365904,-0.128194296
815.6462531,0.691044121,-0.021768931,-0.030595002,-0.037556121,-0.061195332,-0.111347123
810.1462531,0.686384328,-0.027270575,-0.034061062,-0.047045689,-0.108784341,-0.111196395
804.6462531,0.681724535,-0.01391654,-0.027087943,-0.042403043,-0.113772063,-0.132660199
799.1462531,0.677064742,-0.001258839,-0.013837107,-0.04461023,-0.065200801,-0.125403124
793.6462531,0.672404949,-0.012933029,-0.025152835,-0.032095609,-0.070916597,-0.097377764
788.1462531,0.667745156,-0.012547367,-0.039561444,-0.046046891,-0.075379399,-0.121573582
782.6462531,0.663085363,-0.01304708,-0.027061287,-0.0213544,-0.081876181,-0.138494622
777.1462531,0.65842557,-0.006243295,-0.01568395,-0.022438915,-0.087964812,-0.07333975
771.6462531,0.653765777,0.0018475,-0.014565563,-0.029430442,-0.099571124,-0.11368379
766.1462531,0.649105984,-0.006367202,-0.024266767,-0.056101821,-0.065910292,-0.126075202
760.6462531,0.644446191,-0.000350002,-0.028251919,-0.037838242,-0.080242784,-0.077812817
755.1462531,0.639786398,-0.008208061,-0.015451557,-0.014389334,-0.064978903,-0.123632876
749.6462531,0.635126605,-0.011455515,-0.011011194,-0.039497205,-0.030381621,-0.106208942
744.1462531,0.630466812,-0.021118937,-0.024463188,-0.034176666,-0.074411138,-0.110008752
738.6462531,0.62580702,-0.009956665,-0.030473879,-0.037871262,-0.083536819,-0.15758698
733.1462531,0.621147227,0.003022407,-0.00487957,-0.011834244,-0.066007458,-0.106686202
727.6462531,0.616487434,-0.015626752,-0.010849565,-0.039519326,-0.040059181,-0.10000419
722.1462531,0.611827641,0.00142951,-0.01325222,-0.01683203,-0.052184363,-0.103370971
716.6462531,0.607167848,-0.001903408,-0.021260126,-0.01043857,-0.073648424,-0.10389745
711.1462531,0.602508055,-0.014792891,-0.036387718,-0.023255306,-0.078801767,-0.096128226
705.6462531,0.597848262,-0.008672436,-0.017517581,-0.023930453,-0.086263456,-0.149906887
700.1462531,0.593188469,-0.023602072,-0.018209928,-0.018346907,-0.085072133,-0.089728221
694.6462531,0.588528676,-0.020611059,-0.025252593,-0.043653927,-0.095189095,-0.092125967
689.1462531,0.583868883,-0.00161466,-0.003770051,-0.022028156,-0.076386055,-0.139090498
683.6462531,0.57920909,-0.011684198,-0.02310666,-0.022500986,-0.06731284,-0.090910832
678.1462531,0.574549297,-0.011142912,-0.037043801,-0.030362205,-0.102508481,-0.123345558
672.6462531,0.569889504,-0.015972004,-0.025310273,-0.032872111,-0.096438392,-0.183015801
667.1462531,0.565229711,0.002578906,-0.02157768,-0.020925474,-0.125362775,-0.114896645
661.6462531,0.560569918,-0.014981498,-0.028614936,-0.03618293,-0.092509856,-0.147203218
656.1462531,0.555910125,-0.015607183,-0.026182201,-0.041585195,-0.076103564,-0.119323186
650.6462531,0.551250332,-0.024377143,-0.039015025,-0.022917173,-0.081273789,-0.132434337
645.1462531,0.546590539,-0.010951011,-0.015489764,-0.022384215,-0.080658922,-0.130498836
639.6462531,0.541930746,-0.020753434,-0.036981693,-0.034943612,-0.088964875,-0.103499586
634.1462531,0.537270953,-0.02708208,-0.013741303,-0.028394758,-0.084516698,-0.151325706
628.6462531,0.53261116,-0.020591147,-0.01169252,-0.025261514,-0.105340388,-0.12862069
623.1462531,0.527951367,-0.017095274,-0.024707457,-0.020554102,-0.075644036,-0.099624117
617.6462531,0.523291574,-0.008829755,-0.041005352,-0.013953615,-0.082323999,-0.165353321
612.1462531,0.518631782,-0.012674308,-0.030805589,-0.030450737,-0.094628794,-0.092231751
606.6462531,0.513971989,-0.015683581,-0.03226811,-0.028295161,-0.065498865,-0.164287887
601.1462531,0.509312196,-0.006704923,-0.00453969,-0.025171846,-0.0774996,-0.109320122
595.6462531,0.504652403,-0.009167941,-0.026426721,-0.016727514,-0.06288648,-0.121052165
590.1462531,0.49999261,-0.00748741,-0.011339671,-0.003618017,-0.06323329,-0.12070274
584.6462531,0.495332817,0.001941293,-0.006306735,-0.00937037,-0.07682145,-0.109098786
579.1462531,0.490673024,0.004920743,-0.015286587,-0.0093098,-0.088087675,-0.111936561
573.6462531,0.486013231,0.011942474,-0.024957672,-0.018678332,-0.055512721,-0.110027395
568.1462531,0.481353438,0.003029062,-0.015016611,-0.022286618,-0.056889818,-0.122496804
562.6462531,0.476693645,-0.00484273,-0.013683938,-0.00956332,-0.059610979,-0.093716505
557.1462531,0.472033852,-0.001405511,-0.02858395,-0.008173571,-0.05570568,-0.116049037
551.6462531,0.467374059,0.007744796,-0.006585942,-0.000927015,-0.053997952,-0.083645182
546.1462531,0.462714266,-0.018344831,-0.01217075,-0.015520519,-0.0657028,-0.112446198
540.6462531,0.458054473,-0.02422308,-4.42918E-05,0.000105968,-0.08344916,-0.115870479
535.1462531,0.45339468,-0.025877422,0.000418073,0.000945064,-0.074688672,-0.058353586
529.6462531,0.448734887,-0.02633005,-0.001191181,-0.003271633,-0.060621449,-0.081665506
524.1462531,0.444075094,-0.036746278,-0.022859015,-0.002915253,-0.089580812,-0.126247739
518.6462531,0.439415301,0.034290366,-0.027316902,0.002899199,-0.071950083,-0.083676126
513.1462531,0.434755508,0.012667886,-0.018215404,-0.009107357,-0.075332836,-0.086360973
507.6462531,0.430095715,0.009671392,-0.019911043,-0.003123438,-0.053815105,-0.080545618
502.1462531,0.425435922,-0.002573902,-0.016788293,-0.007690431,-0.050418597,-0.058319308
496.6462531,0.420776129,-0.011789555,-0.017645909,-0.01566046,-0.053770245,-0.07159217
491.1462531,0.416116336,-0.005387859,-0.025101896,-0.011026375,-0.05561156,-0.067068151
485.6462531,0.411456544,0.003457099,-0.004624078,-0.002970156,-0.060867224,-0.030418877
480.1462531,0.406796751,-0.014419774,-0.017858929,-0.002732201,-0.061558025,-0.048645666
474.6462531,0.402136958,-0.028149888,-0.02659354,-0.039228733,-0.075313018,-0.067924791
469.1462531,0.397477165,-0.004820619,-0.008848003,-0.021105306,-0.079114723,-0.03722926
463.6462531,0.392817372,-0.010841218,-0.013275573,-0.021302948,-0.051975517,-0.104869986
458.1462531,0.388157579,-0.015392982,0.006157115,-0.035191422,-0.03044113,-0.100898385
452.6462531,0.383497786,0.004515221,0.010121875,-0.02460019,-0.078153225,-0.228136309
447.1462531,0.378837993,-0.021050836,-0.020731394,-0.026251687,-0.085328993,-0.077087257
441.6462531,0.3741782,0.000203705,0.00878844,-0.033182489,-0.063755,-0.106202355
436.1462531,0.369518407,0.025050173,-0.035514442,-0.04202995,-0.062193477,-0.046958643
430.6462531,0.364858614,0.007156308,-0.028528705,-0.042390495,-0.099363299,-0.04308047
425.1462531,0.360198821,-0.021213572,-0.051443439,-0.062577542,-0.108864138,-0.095048502
419.6462531,0.355539028,0.005325605,-0.029039856,-0.04915634,-0.057245158,-0.052449514
414.1462531,0.350879235,0.066056259,0.020814555,0.01920134,-0.00827629,0.001290123
408.6462531,0.346219442,0.047374896,0.021652062,0.016859151,-0.023933931,-0.013042198
403.1462531,0.341559649,0.03336957,0.028948383,-0.006317416,-0.034224695,-0.054406611
397.6462531,0.336899856,0.057468686,-0.031028396,-0.032443912,-0.038873712,-0.089926225
392.1462531,0.332240063,-0.000160072,-0.010927732,-0.025612427,-0.080138183,-0.124775957
386.6462531,0.32758027,0.076736578,0.003954227,-0.026376748,-0.022768851,-0.085025221
381.1462531,0.322920477,0.099921066,0.046807301,0.015112322,0.002400629,-0.060138139
375.6462531,0.318260684,0.11259328,0.024174256,0.022085419,-0.022962464,-0.007103986
370.1462531,0.313600891,0.141991183,0.05124779,0.033002927,-0.057474148,-0.032797892
364.6462531,0.308941098,0.046307134,0.011838998,-0.002974622,-0.051428985,-0.074945484
359.1462531,0.304281306,0.077157257,0.00361977,-0.018410225,-0.067500142,-0.068535338
353.6462531,0.299621513,0.067163426,0.026887601,-0.009720204,-0.012518397,-0.03849144
348.1462531,0.29496172,0.084646504,-0.019830068,-0.026478283,-0.082938108,-0.036311222
342.6462531,0.290301927,0.083131774,0.000771941,-0.012012536,-0.020110559,-0.068066673
337.1462531,0.285642134,-0.004457554,-0.003707128,-0.010495301,-0.007823165,-0.043297602


==> csvs/difference_max.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0.000000000000000000,0.000010982810084936,0.001467464918674110,0.000029582926007077,0.000000000000000000
337.3478076,0.949927035,0.000000000000000000,-0.000183508270850008,0.001512404103241940,-0.000710017739746993,-0.001173325039213970
335.7478076,0.945421646,-0.000000000000339950,-0.000349384256357999,0.000439329923467069,-0.000882397735064933,-0.001365632753334010
334.1478076,0.940916256,0.000000000000000000,-0.000349384255575069,0.000439329923024090,-0.000852814807775992,-0.001365632754444010
332.5478076,0.936410867,-0.000000000000149880,-0.000259497499667027,0.003819659357779060,0.016604624511976000,0.024310347016762900
330.9478076,0.931905477,-0.000000000000109912,-0.000457776252432041,0.000488962300146056,-0.000852814807651980,-0.001365632754562920
329.3478076,0.927400088,-0.000000000000309974,0.000977059048554052,0.001601472078877060,0.004363076632681980,0.003395859338957030
327.7478076,0.922894698,0.000000000000000000,-0.001244441638522000,0.000914789936890981,-0.001753534191000990,-0.001190622112080990
326.1478076,0.918389309,0.000000000000000000,-0.001303672370736920,0.000833645,-0.001805244608957920,-0.001328806961306990
324.5478076,0.913883919,0.000000000000000000,0.000359361984293982,0.006488121868559070,0.022951739072587000,0.031230647402883900
322.9478076,0.90937853,-0.000488682926947925,-0.000159981693887090,0.002271471757822050,-0.001645540642995050,-0.002163752519111940
321.3478076,0.904873141,0.000000000000000000,0.000459841783784998,0.000828072751578035,-0.000506131141998045,-0.000969459176948018
319.7478076,0.900367751,0.000000000000000000,-0.000353199796728987,0.000649852594852951,-0.001238057928555030,-0.001717205625918930
318.1478076,0.895862362,0.000000000000000000,-0.000669929270188052,0.000571819778424021,-0.001673606088439030,-0.001942918399786000
316.5478076,0.891356972,-0.000049439771326876,-0.000258541102916010,0.000616961137350991,-0.001475871840695970,-0.001761663728742090
314.9478076,0.886851583,-0.000000000000019984,0.010892168638907100,0.013719614181730000,0.046672435036052000,0.101937474803368000
313.3478076,0.882346193,-0.000000000000009992,-0.003220707399538060,-0.002199995159547050,-0.002083533575189980,-0.003095354657329020
311.7478076,0.877840804,-0.000000000000009992,-0.003220707400020010,-0.000798913302519022,-0.002083533575188980,0.002667291443232080
310.1478076,0.873335414,-0.000000000000019984,-0.002187688782039010,-0.001477883465816010,-0.001798381387401070,-0.002991529483197920
308.5478076,0.868830025,-0.000000000000019984,0.004890232725298980,0.005991708679142000,0.032263035005538000,0.081515891025257000
306.9478076,0.864324635,-0.000000000000009992,-0.003994324048090970,0.002743183581044970,0.014283352102690900,0.056093837322094100
305.3478076,0.859819246,-0.000378194389380915,-0.005236370130114020,-0.001232770698937010,-0.001653027057032070,0.001766304890820080
303.7478076,0.855313856,0.000000000000000000,-0.005109583149966010,-0.000947008495018942,-0.001468413864941010,0.002153180898824990
302.1478076,0.850808467,-0.000000000000019984,-0.004673940722301980,-0.004873503970174940,-0.008548221139678010,-0.000065148900104006
300.5478076,0.846303078,-0.000000000000029976,-0.004268984866351970,-0.004319338993592050,-0.006855963668574990,0.009972890416873990
298.9478076,0.841797688,-0.000000000000039968,-0.004380919867032040,-0.003824497107204010,-0.006246259429925960,0.008099934700789070
297.3478076,0.837292299,-0.000000000000019984,-0.005089118891814960,-0.003623300803845990,0.006461835575507950,0.001500052459791900
295.7478076,0.832786909,-0.000000000000019984,-0.005684161925656020,-0.004047907211038090,-0.007946838107653060,0.001477008667850940
294.1478076,0.82828152,-0.000000000000089928,-0.003134994394163980,-0.001457511947618010,-0.006518276126829980,0.003003890268363010
292.5478076,0.82377613,0.000000000000019984,0.008196103769931070,0.013110075489740000,0.025329994481235100,0.115831786335594000
290.9478076,0.819270741,-0.000000000000039968,-0.000941313806104072,0.000569997384900045,-0.002475879034532060,0.005762646101878040
289.3478076,0.814765351,-0.000000000000069944,-0.002539113209505060,-0.001015990202767990,0.001186795689024020,0.004105623835685020
287.7478076,0.810259962,0.000000000000039968,0.002058359016834040,-0.000843229501337972,0.015875073342843000,0.018878082231649000
286.1478076,0.805754572,-0.000000000000019984,-0.003037335531851040,-0.002683584464313940,0.003528994948752030,0.004168914455845000
284.5478076,0.801249183,-0.000000000000039968,-0.001664687586776960,-0.002234103853691050,-0.004505448859523980,0.003030205759228970
282.9478076,0.796743794,-0.000000000000029976,-0.005109980292923980,-0.006821811260198980,-0.003747531287391030,0.001425493088816010
281.3478076,0.792238404,-0.000000000000069944,-0.004993468663581970,-0.007718659741503990,0.009196733978270920,0.007770268794066950
279.7478076,0.787733015,-0.000000000000049960,-0.006694082503278080,-0.007484825681619010,0.004982297221709950,0.002227197640541020
278.1478076,0.783227625,-0.000000000000029976,-0.007112708165056940,-0.009442226826127050,0.007837372441730000,0.002227197640549020
276.5478076,0.778722236,-0.000000000000019984,-0.006032137438013010,-0.009564482499675010,0.011030072469738000,-0.002510461229507930
274.9478076,0.774216846,-0.000000000000029976,-0.004705564183346000,-0.010312655607879100,0.012462331738414900,0.005392600795880000
273.3478076,0.769711457,-0.000000000000029976,-0.006815905318991900,-0.008100251100451090,0.011806868415057000,-0.004306278935872990
271.7478076,0.765206067,0.000000000000000000,-0.008118782033049050,-0.017001754762680000,0.005227708100588920,-0.008468161639982990
270.1478076,0.760700678,-0.000000000000029976,-0.007135785286044970,-0.018440674182948000,0.006607214620441000,-0.005184541811614980
268.5478076,0.756195288,-0.000000000000009992,-0.006613172562314970,-0.016962184548634000,0.003700082748447020,-0.004069189227348000
266.9478076,0.751689899,-0.025288059308407900,0.009068608382613920,-0.009596463593136930,0.013286674634792900,0.047341391180075000
265.3478076,0.747184509,-0.022375705320819900,-0.000174705203519032,-0.010641427237414000,0.001403845004364970,-0.002264712288368000
263.7478076,0.74267912,0.000000000000039968,-0.008082416880684010,-0.004763910431729970,0.015545402056185000,0.040706413780551000
262.1478076,0.738173731,-0.022375705320836900,-0.010063152641747000,-0.001614177580650970,0.036637977095372000,0.032574077789154000
260.5478076,0.733668341,-0.022375705320818900,-0.022289994021337000,-0.016333839931110900,-0.001639203664458910,-0.008362898297387010
258.9478076,0.729162952,-0.037018102858258900,-0.027751021327219100,-0.011432074480388000,-0.002213574747359060,-0.007343452041511990
257.3478076,0.724657562,-0.037715245442620900,-0.028769321567388000,-0.018226835656667900,-0.002379593419862050,-0.011540223561602000
255.7478076,0.720152173,-0.052469872596603000,-0.027734134794184000,-0.008353347495071990,-0.013242828934843000,0.002943953654205080
254.1478076,0.715646783,-0.057481085175405000,-0.033898544072810900,-0.014421139114145000,-0.025754617164907000,-0.017788511956573900
252.5478076,0.711141394,-0.057481085175275900,-0.024051142987103000,-0.016618906231056000,-0.012128280011708100,0.016121557571097900
250.9478076,0.706636004,-0.059821885801541900,-0.030284256222872900,-0.011363575120570000,-0.027040713691580000,0.009268121699004040
249.3478076,0.702130615,-0.057481085175295900,-0.038482187835541900,-0.024444556969031900,-0.039752635901843100,-0.029848098777511000
247.7478076,0.697625225,-0.064993388373850900,-0.038801518554993000,-0.030163445634862100,-0.032997099634505000,-0.024107993035691000
246.1478076,0.693119836,-0.086385230508481900,-0.047162089477043000,-0.023303303931442100,-0.054497743667329000,-0.041829599455717000
244.5478076,0.688614447,-0.088801085483543900,-0.047531066570190000,-0.032659576726075000,-0.049108623922198100,-0.043834965227068000
242.9478076,0.684109057,-0.072235712329228900,-0.045425487328463000,-0.023977728435900000,-0.045972413484183000,-0.029610710747314000
241.3478076,0.679603668,-0.086385230508481900,-0.048999454165316000,-0.028311277395292900,-0.061078037213162000,-0.048938749450605100
239.7478076,0.675098278,-0.086385230508480900,-0.042584129269500100,-0.023625482783210000,-0.051234949582560000,-0.054028520456472000
238.1478076,0.670592889,-0.082534478893877900,-0.042193431494935900,-0.013116731033300000,-0.016949527341922000,-0.031537083746360000
236.5478076,0.666087499,-0.057481085175295900,-0.038682192300788100,-0.009670476722788980,-0.042587428275624000,-0.030188671486986000
234.9478076,0.66158211,-0.111136208995262000,-0.048061433387102000,-0.025951736574844000,-0.053823223792538000,-0.052588614138242000
233.3478076,0.65707672,-0.093081232990426900,-0.050769831524797100,-0.027682711745802900,-0.060601380670669000,-0.046923000422523100
231.7478076,0.652571331,-0.130194410130668000,-0.031736431941360000,-0.024754612192509000,-0.052628697778276100,-0.033708892934858000
230.1478076,0.648065941,-0.101663636804717000,-0.048572324824143000,-0.030051242530336000,-0.067629668618517000,-0.065190252907406100
228.5478076,0.643560552,-0.075998052252506900,-0.054181063296461000,-0.030047271595363000,-0.048417880046417000,-0.050778258380762000
226.9478076,0.639055162,-0.147989449612269000,-0.045935863732453100,-0.033465235926372100,-0.055849062440828000,-0.036953994774121000
225.3478076,0.634549773,-0.101167265468596000,-0.057838875942829000,-0.035038444950519000,-0.069682103870075000,-0.061541872887898900
223.7478076,0.630044384,-0.103142260886411000,-0.042394665379256000,-0.027307548947067000,-0.015358110288654100,-0.002716640084522990
222.1478076,0.625538994,-0.123209074131859000,-0.047625778534849000,-0.030846472899050000,-0.032582631971182900,-0.025068716670646000
220.5478076,0.621033605,-0.104847129223224000,-0.039928166261368000,-0.022006898930999100,-0.028343537948820900,-0.024231690812572900
218.9478076,0.616528215,-0.097244489760979900,-0.034174927512889000,-0.046502765538348100,-0.019107582423882000,-0.033293655130649000
217.3478076,0.612022826,-0.120003047507262000,-0.030028167509638000,-0.011965988353169100,-0.006001638264475970,-0.017967328480737000
215.7478076,0.607517436,-0.084184647512397000,-0.017540623805293000,-0.024125766972555100,-0.017640003787060000,-0.013815539065177100
214.1478076,0.603012047,-0.122746895740199000,-0.029519574363486100,-0.019544450247266000,-0.014329346057105000,-0.024294606957509000
212.5478076,0.598506657,-0.117426300626696000,-0.011613198829223000,-0.006137482831260920,0.000911077018233897,0.036368002235724000
210.9478076,0.594001268,-0.127061532648790000,-0.028376018871206000,-0.019395821962304000,-0.016727931145599000,0.011473771888180000
209.3478076,0.589495878,-0.085954727158523000,-0.010491708918070100,0.000402105581090995,0.027159270298790100,0.019651335179655000
207.7478076,0.584990489,-0.088441337911598000,-0.005568737807408960,0.010483946696234000,0.044257072423465000,0.151477903152642000
206.1478076,0.5804851,-0.061199990884527000,0.020750827845530100,0.019597198236403900,0.069343842511458000,0.101276435879577000
204.5478076,0.57597971,-0.050761730768327000,0.002982866048882980,0.015375848813491100,0.035192060640111900,0.083531101066038900
202.9478076,0.571474321,-0.054180546836209000,0.008888082135226070,0.027896552553969100,0.054490053901281900,0.127848607121474000
201.3478076,0.566968931,-0.076350358411371100,0.020411093384215000,0.024480060674061900,0.058992924529991900,0.125314969517527000
199.7478076,0.562463542,-0.052905253431409900,0.003874987175396920,0.004433477376366010,0.023093665051837100,0.070162633633989000
198.1478076,0.557958152,-0.029148079619501100,0.004087472134915000,0.008764932758428050,0.022169402166122100,0.068721654827466100
196.5478076,0.553452763,-0.044596705272034000,0.014142744490580000,0.012820241986500000,0.034330791239249000,0.122838761822543000
194.9478076,0.548947373,-0.066364102957947900,0.006008554410366960,-0.008338768731072090,-0.011560048745588900,0.046224416905411000
193.3478076,0.544441984,-0.035044903300326900,0.001994830037521990,-0.005667637196788980,0.006621074295885100,0.056718738655441100
191.7478076,0.539936594,-0.025406635725079000,0.012847281460958900,-0.010128717111384000,-0.000235151790212051,0.036943406963979900
190.1478076,0.535431205,-0.010372066322827100,0.021929998397677100,0.005332533597159020,0.039418386928354000,0.063830078523216000
188.5478076,0.530925815,0.005667873283958010,0.022118037041217000,0.004745165618781020,0.025896648622772000,0.036644992427467000
186.9478076,0.526420426,-0.015295832298736000,-0.023829526241098000,-0.021597626926874100,-0.020026622435643000,-0.023021386514327900
185.3478076,0.521915037,-0.044093908685483000,-0.023247503979437100,-0.028073369212410000,-0.032243600635200000,-0.026989836401740000


==> csvs/difference_maxEP_UEP.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
337.3478076,0.949927035,0.000000000000000000,-0.000424396499438928,0.000350303399652030,-0.000899085659257004,-0.001530566581947950
335.7478076,0.945421646,-0.000000000000339950,-0.000360367066441936,0.000439329923467069,-0.000911980661072009,-0.001365632753334010
334.1478076,0.940916256,0.000000000000000000,-0.000360367065659006,0.000439329923024090,-0.000882397733783069,-0.001365632754444010
332.5478076,0.936410867,-0.000000000000149880,-0.000468759062540958,0.000488962300138063,-0.000882397733680040,-0.001365632754605990
330.9478076,0.931905477,-0.000000000000109912,-0.000468759062515978,0.000488962300146056,-0.000882397733659057,-0.001365632754562920
329.3478076,0.927400088,-0.000000000000309974,0.000994033630033031,0.001890212879991030,-0.000882397733593998,-0.001365632754562920
327.7478076,0.922894698,0.000000000000000000,-0.000121127448723057,0.001252251548563010,-0.002118908682556040,-0.002907790322392970
326.1478076,0.918389309,0.000000000000000000,-0.000180358180937978,0.001171107007818970,-0.002170619100512970,-0.003045975171618980
324.5478076,0.913883919,0.000000000000000000,-0.000443866788320979,0.001180243529234070,-0.001990964828070040,-0.003027322099712020
322.9478076,0.90937853,-0.000488682926947925,-0.000182296828952100,0.002263599525848980,-0.001889496116160070,-0.002163752519111940
321.3478076,0.904873141,0.000000000000000000,0.000476816365264976,0.001327069255030010,-0.001418111801773090,-0.002335091932064940
319.7478076,0.900367751,0.000000000000000000,-0.000364182606813035,0.000649852594852951,-0.001267640854563100,-0.001717205625918930
318.1478076,0.895862362,0.000000000000000000,-0.000652954688708074,0.001070816281876000,-0.002585586748214070,-0.003412376329037010
316.5478076,0.891356972,-0.000049439771326876,-0.000241566521436032,0.001115957640802970,-0.002387852500471020,-0.003127296483859010
314.9478076,0.886851583,-0.000000000000019984,-0.003231690211649930,-0.002199995161785040,-0.002113116500896960,-0.003095354657332020
313.3478076,0.882346193,-0.000000000000009992,-0.003231690209622000,-0.002199995159547050,-0.002113116501196940,-0.003095354657329020
311.7478076,0.877840804,-0.000000000000009992,0.002002989819805070,0.009284936757955940,0.005855010988847000,-0.003095354657329020
310.1478076,0.873335414,-0.000000000000019984,0.002002989820077070,0.009030952618642950,0.005855010988920940,-0.003095354657332020
308.5478076,0.868830025,-0.000000000000019984,0.002002989818506990,0.009030952618127920,0.005855010988761960,-0.003095354657332020
306.9478076,0.864324635,-0.000000000000009992,0.000881391483358085,0.008356723121636930,0.005569858801092950,-0.003095354657329020
305.3478076,0.859819246,-0.000378194389380915,-0.000138233776733943,0.007779415156756950,0.005001705262014930,-0.003996341209740020
303.7478076,0.855313856,0.000000000000000000,-0.000011446796585934,0.007970916435914970,0.005186318454106000,-0.003505640027602010
302.1478076,0.850808467,-0.000000000000019984,0.000549756497522091,0.005210346090300020,-0.000609676575641926,-0.005723969826531010
300.5478076,0.846303078,-0.000000000000029976,0.000549756496998066,0.004957298795449930,-0.000609676576026952,-0.006060973971850010
298.9478076,0.841797688,-0.000000000000039968,0.000549756497022047,0.005206208369801010,-0.000609676576041940,-0.005723969826537000
297.3478076,0.837292299,-0.000000000000019984,0.000549756497006060,0.005210346090084970,-0.000609676576019957,-0.005723969825856100
295.7478076,0.832786909,-0.000000000000019984,-0.000087553642464044,0.005686390339674000,-0.001006953600891980,-0.004181812258576060
294.1478076,0.82828152,-0.000000000000089928,-0.000087553641125004,0.005686390340078010,-0.001006953600647950,-0.004518816403934030
292.5478076,0.82377613,-0.000000000000019984,-0.000087553642240001,0.005221152115101990,-0.001326007694559930,-0.004209402520219950
290.9478076,0.819270741,-0.000000000000039968,0.004293366223805940,0.010653847445375000,0.005462665529504030,0.000000000001317058
289.3478076,0.814765351,-0.000000000000069944,0.004293366223752980,0.010267065797990000,0.005457207341027060,0.000000000000640044
287.7478076,0.810259962,-0.000000000000059952,0.004688904458916010,0.006008064154796040,-0.000204350430381917,-0.002628615167205030
286.1478076,0.805754572,-0.000000000000019984,0.002840132902581010,0.006459768173641020,-0.001362515313777960,-0.002628615167193040
284.5478076,0.801249183,-0.000000000000039968,0.004337030528786980,0.007500193697021930,0.002434435647237000,-0.002628615167198030
282.9478076,0.796743794,-0.000000000000029976,0.000124699736985034,0.003262038800275980,0.004191013276644950,-0.004233327837610990
281.3478076,0.792238404,-0.000000000000069944,-0.001724071818621000,0.002082888753296990,0.002158074819209930,-0.004570331982498010
279.7478076,0.787733015,-0.000000000000049960,-0.001724071820110030,0.002008079466098930,0.001089447016453970,-0.004570331982497010
278.1478076,0.783227625,-0.000000000000029976,-0.002152704243097990,-0.000324777107328034,0.002480159806956930,-0.004570331982489020
276.5478076,0.778722236,-0.000000000000019984,-0.002227790194373020,0.000355440879133972,0.002607842929575940,-0.003649169926118970
274.9478076,0.774216846,-0.000000000000029976,-0.002152704242597060,-0.000417153977546048,0.002708336112122960,-0.004233327837834030
273.3478076,0.769711457,-0.000000000000029976,-0.002787208440918950,0.001425451783941930,0.001873627460290960,-0.005444987632484020
271.7478076,0.765206067,0.000000000000000000,-0.005264977692564070,-0.008185415874922940,-0.005554127181983000,-0.016795924231538000
270.1478076,0.760700678,-0.000000000000029976,-0.005813813880837020,-0.008338599196763940,-0.005829201877532000,-0.013983826636050000
268.5478076,0.756195288,-0.000000000000009992,-0.004133301337170050,-0.007615006501604960,-0.008156232778336990,-0.013646822491402000
266.9478076,0.751689899,-0.009948519186631980,-0.007155779623550070,-0.011764684988599900,-0.016645416057839000,-0.022836174209952000
265.3478076,0.747184509,-0.007036165199023950,-0.001537823013211040,-0.004738924090227030,-0.010451084941618900,-0.015625098058525000
263.7478076,0.74267912,0.015339540121795900,-0.013366479378552000,-0.005297681663845030,-0.012183876297742000,-0.016113594658909000
262.1478076,0.738173731,-0.007036165199050930,-0.013964620268365000,-0.000588837698489053,-0.008275612342714010,-0.009859464830633050
260.5478076,0.733668341,-0.007036165199022950,-0.018542403530997000,-0.009561466734350990,-0.019435251853057900,-0.018422458289403000
258.9478076,0.729162952,-0.021678562736463000,-0.025568334131520000,-0.008144880085084960,-0.008060603164136040,-0.016701129930266000
257.3478076,0.724657562,-0.022375705320825000,-0.024765267921225000,-0.010982613119825000,-0.006839450278012030,-0.021133044521919000
255.7478076,0.720152173,-0.037130332474807000,-0.024552400585623000,-0.011219959515612900,-0.019599986445412900,-0.021552157523048000
254.1478076,0.715646783,-0.040841818366452100,-0.018193979755429900,-0.013651122746628900,-0.034247411430789000,-0.020744648577412000
252.5478076,0.711141394,-0.040841818366343000,-0.025185287653615900,-0.025077778532281000,-0.046328174025050100,-0.028350512007468100
250.9478076,0.706636004,-0.043182618992629000,-0.025321664411285900,-0.025746986672846900,-0.046133483370734100,-0.033471212536184000
249.3478076,0.702130615,-0.040841818366343000,-0.027549329605667900,-0.028034766521164000,-0.034373999272219100,-0.034098794686876000
247.7478076,0.697625225,-0.048354121564898000,-0.032602700805344000,-0.032973361196118000,-0.041208063503480100,-0.038418118719988000
246.1478076,0.693119836,-0.069745963699529000,-0.029970924260118900,-0.033324451619769000,-0.045627199559238000,-0.053202762009310000
244.5478076,0.688614447,-0.072161818674591000,-0.036890385791350000,-0.035925125303813000,-0.049313347310281000,-0.055208127780661000
242.9478076,0.684109057,-0.055596445520276000,-0.028574774617617900,-0.033898579677889000,-0.036622555986481000,-0.040983873300907000
241.3478076,0.679603668,-0.069745963699529000,-0.031519977969161000,-0.039085023677407000,-0.052469673769745000,-0.060549227537973000
239.7478076,0.675098278,-0.069745963699528000,-0.032837820935683000,-0.034731687815472000,-0.050155118628038000,-0.065401683010065000
238.1478076,0.670592889,-0.065895212084925000,-0.033265519857305000,-0.013249704624686000,-0.019788509904200000,-0.039156302533331000
236.5478076,0.666087499,-0.040841818366343000,-0.031148231786779100,-0.020107379408493100,-0.047439713511395100,-0.039171090208995000
234.9478076,0.66158211,-0.094496942186309000,-0.039130349035239000,-0.032593541565732000,-0.067061838608738000,-0.061012462914306100
233.3478076,0.65707672,-0.076441966181474000,-0.043451836837381100,-0.034321125797943000,-0.071011625666723000,-0.060072480516919000
231.7478076,0.652571331,-0.113555143321735000,-0.035260284137023100,-0.041591127300762000,-0.071380714719182100,-0.068823096576304000
230.1478076,0.648065941,-0.085024369995764000,-0.045509855717125100,-0.045093079041047000,-0.081064053054925000,-0.078837945969284100
228.5478076,0.643560552,-0.059358785443554000,-0.050856153567674000,-0.043683115552047100,-0.063681734451354100,-0.066294671129258000
226.9478076,0.639055162,-0.105987254901296000,-0.052037156304014100,-0.045838118672046000,-0.081696418474781000,-0.078638270520395000
225.3478076,0.634549773,-0.059165070757603000,-0.059127514978529100,-0.041342020273980900,-0.083546867082038100,-0.081488040677654900
223.7478076,0.630044384,-0.038764360854604000,-0.046433451495017000,-0.049170502649007000,-0.065719507995923100,-0.078958613794391000
222.1478076,0.625538994,-0.058831174100042000,-0.062947042589275000,-0.053786723067269100,-0.081606207729513000,-0.095397684881200900
220.5478076,0.621033605,-0.040469229191447000,-0.063361073140484000,-0.043689379008387100,-0.059830585030043000,-0.073321171997583900
218.9478076,0.616528215,-0.032866589729173000,-0.053033622038138000,-0.061225967535149100,-0.052550329158207000,-0.089157649088414100
217.3478076,0.612022826,-0.056235628487702000,-0.052980746878364100,-0.063095170948316100,-0.064541339252346000,-0.095110674492459000
215.7478076,0.607517436,-0.019806747480600100,-0.052153411174066000,-0.048192675613755100,-0.060975511966744000,-0.079703277341738100
214.1478076,0.603012047,-0.058368995708652100,-0.048406869416809100,-0.050801280082125000,-0.068079450043041900,-0.081060857699290100
212.5478076,0.598506657,-0.053658881607146000,-0.045306051432482000,-0.055790005115041000,-0.064594614911458000,-0.075299400016913000
210.9478076,0.594001268,-0.063294113629243100,-0.065097662478678000,-0.066177677176216000,-0.080772220249961000,-0.089471465952964100
209.3478076,0.589495878,-0.047631290087796100,-0.061142113147812000,-0.047297524354064000,-0.049674864879525000,-0.072352637813715000
207.7478076,0.584990489,-0.050117900840866100,-0.067825877728801000,-0.053414510711383000,-0.057681282610945100,-0.068542567715211100
206.1478076,0.5804851,-0.022876553813798100,-0.055457146832669000,-0.045904663592724000,-0.032561677224157000,-0.048702153871381000
204.5478076,0.57597971,-0.023992682101927100,-0.055032141364854000,-0.040449411227844000,-0.042765621387642100,-0.050853943980829100
202.9478076,0.571474321,-0.015857109765469900,-0.059040090755257000,-0.035415204102943000,-0.039082380112100100,-0.023522592300440100
201.3478076,0.566968931,-0.042422415237690000,-0.059193327608742000,-0.047840607747335000,-0.051077310061919100,-0.049032950409430000
199.7478076,0.562463542,-0.039666572233457900,-0.072776916009712000,-0.054272624243916000,-0.063597284043180000,-0.048613949863078000
198.1478076,0.557958152,-0.007172756350197980,-0.064973264744811000,-0.063307211802440900,-0.081214362418516000,-0.042806747668484000
196.5478076,0.553452763,-0.020232676141400000,-0.082198793468890000,-0.054291976815381000,-0.085301445026391000,-0.072264180758325100
194.9478076,0.548947373,-0.059734051758723900,-0.082296918450914000,-0.056624725965584100,-0.100533286201750000,-0.077926317019803000
193.3478076,0.544441984,-0.028365412329783000,-0.088987274406031000,-0.054940966161668000,-0.093833539545069900,-0.080323141232087900
191.7478076,0.539936594,-0.039387132961103000,-0.067746265393604100,-0.061391494489138900,-0.103029561426935000,-0.102454052676614000
190.1478076,0.535431205,-0.057287034919748100,-0.049476957431270000,-0.064810870215819000,-0.087714171430229000,-0.122543070871883000
188.5478076,0.530925815,-0.029928228985924000,-0.047728883256861000,-0.051403722976512000,-0.074802988848821100,-0.089171657124748100
186.9478076,0.526420426,-0.045577365457622000,-0.091496523345822000,-0.065302187202735100,-0.105726887256879000,-0.147283346404693000
185.3478076,0.521915037,-0.062821053440020000,-0.102814875626765000,-0.075792984952513000,-0.120627043266657000,-0.097862704747110000


==> csvs/difference_maxP_UEP.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,-0.000000000012879919,-0.000010982999755993,-0.001467465009640010,-0.000029582996638022,-0.000000000007269962
337.3478076,0.949927035,-0.000000000012879919,-0.000240887765176945,-0.001162101090965930,-0.000189067996637982,-0.000357242007269942
335.7478076,0.945421646,-0.000000000012879919,-0.000010982765176970,-0.000000000090965901,-0.000029582996638022,-0.000000000007269962
334.1478076,0.940916256,-0.000000000012879919,-0.000010982765176970,-0.000000000090965901,-0.000029582996638022,-0.000000000007269962
332.5478076,0.936410867,-0.000000000012879919,-0.000209261765176993,-0.003330697090966010,-0.017487021996638000,-0.025675980007270000
330.9478076,0.931905477,-0.000000000012879919,-0.000010982765176970,-0.000000000090965901,-0.000029582996638022,-0.000000000007269962
329.3478076,0.927400088,-0.000000000012879919,0.000016974926614011,0.000288741031780004,-0.005245473996637990,-0.004761492007269940
327.7478076,0.922894698,-0.000000000012879919,0.001123313926614020,0.000337462031779978,-0.000365373996638052,-0.001717168007269950
326.1478076,0.918389309,-0.000000000012879919,0.001123313926614020,0.000337462031779978,-0.000365373996638052,-0.001717168007269950
324.5478076,0.913883919,-0.000000000012879919,-0.000803229073386036,-0.005307877968219970,-0.024942703996638000,-0.034257969007270000
322.9478076,0.90937853,-0.000000000012879919,-0.000022315381478011,-0.000007872457146063,-0.000243955431091014,0.000000000028907987
321.3478076,0.904873141,-0.000000000012879919,0.000016974618521903,0.000498996542854013,-0.000911980431091086,-0.001365632971091930
319.7478076,0.900367751,-0.000000000012879919,-0.000010982381478009,-0.000000000457145988,-0.000029582431091080,0.000000000028907987
318.1478076,0.895862362,-0.000000000012879919,0.000016974618521903,0.000498996542854013,-0.000911980431091086,-0.001469457971091990
316.5478076,0.891356972,-0.000000000012879919,0.000016974618521903,0.000498996542854013,-0.000911980431091086,-0.001365632971091930
314.9478076,0.886851583,-0.000000000012879919,-0.014123858773042000,-0.015919608960598000,-0.048785551697323000,-0.105032829215975000
313.3478076,0.882346193,-0.000000000012879919,-0.000010982773042012,0.000000000039402037,-0.000029582697323005,-0.000000000215975016
311.7478076,0.877840804,-0.000000000012879919,0.005223697256867000,0.010083849818880000,0.007938544792719940,-0.005762646215975000
310.1478076,0.873335414,-0.000000000012879919,0.004190678256867030,0.010508835818880000,0.007653392792719930,-0.000103825215975073
308.5478076,0.868830025,-0.000000000012879919,-0.002887242743132900,0.003039243818879990,-0.026408024207280100,-0.084611245215975100
306.9478076,0.864324635,-0.000000000012879919,0.004875715256867030,0.005613539818879910,-0.008713493207279990,-0.059189192215975100
305.3478076,0.859819246,-0.000000000012879919,0.005098136256867060,0.009012185818879970,0.006654732792720000,-0.005762646215975000
303.7478076,0.855313856,-0.000000000012879919,0.005098136256867060,0.008917924818879990,0.006654732792720000,-0.005658821215975050
302.1478076,0.850808467,-0.000000000012879919,0.005223696874575020,0.010083850513898900,0.007938544980434000,-0.005658821215975050
300.5478076,0.846303078,-0.000000000012879919,0.004818740874575010,0.009276637513898960,0.006246286980434060,-0.016033864215975100
298.9478076,0.841797688,-0.000000000012879919,0.004930675874575070,0.009030705513898950,0.005636582980434010,-0.013823904215975000
297.3478076,0.837292299,-0.000000000012879919,0.005638875874575010,0.008833646513898950,-0.007071512019565910,-0.007224022215975070
295.7478076,0.832786909,-0.000000000012879919,0.005596608291692950,0.009734297587606020,0.006939884931899010,-0.005658820648692050
294.1478076,0.82828152,-0.000000000012879919,0.003047440291693020,0.007143902587606000,0.005511322931899040,-0.007522706648692030
292.5478076,0.82377613,-0.000000000012879919,-0.008283657708307080,-0.007888923412394000,-0.026656002068100900,-0.120041188648692000
290.9478076,0.819270741,-0.000000000012879919,0.005234680319826990,0.010083849850622100,0.007938544555192050,-0.005762646557309960
289.3478076,0.814765351,-0.000000000012879919,0.006832479319827000,0.011283055850622100,0.004270411555192030,-0.004105623557310030
287.7478076,0.810259962,-0.000000000012879919,0.002630545319826980,0.006851293850622000,-0.016079423444807900,-0.021506697557309900
286.1478076,0.805754572,-0.000000000012879919,0.005877468319826940,0.009143352850621960,-0.004891510444807960,-0.006797529557309940
284.5478076,0.801249183,-0.000000000012879919,0.006001717944611020,0.009734297173355940,0.006939884090517930,-0.005658820557310040
282.9478076,0.796743794,-0.000000000012879919,0.005234679944611020,0.010083850173356000,0.007938544090517970,-0.005658820557310040
281.3478076,0.792238404,-0.000000000012879919,0.003269396944611040,0.009801548173355990,-0.007038658909482080,-0.012340600557310000
279.7478076,0.787733015,-0.000000000012879919,0.004970010944611030,0.009492905173355990,-0.003892849909482020,-0.006797529557309940
278.1478076,0.783227625,-0.000000000012879919,0.004960003944611050,0.009117450173355970,-0.005357212909481990,-0.006797529557309940
276.5478076,0.778722236,-0.000000000012879919,0.003804346944610960,0.009919922892357990,-0.008422229909482050,-0.001138708630882950
274.9478076,0.774216846,-0.000000000012879919,0.002552859944610960,0.009895501892357990,-0.009753995909482010,-0.009625928630882960
273.3478076,0.769711457,-0.000000000012879919,0.004028696944610940,0.009525702892357990,-0.009933240909482000,-0.001138708630882950
271.7478076,0.765206067,-0.000000000012879919,0.002853804500969950,0.008816338716595040,-0.010781834932770000,-0.008327762630882970
270.1478076,0.760700678,-0.000000000012879919,0.001321971500970020,0.010102074716595100,-0.012436416932770000,-0.008799284630882980
268.5478076,0.756195288,-0.000000000012879919,0.002479871500969950,0.009347177716594990,-0.011856315932769900,-0.009577633630883040
266.9478076,0.751689899,0.015339540108916000,-0.016224388189241000,-0.002168221631966950,-0.029932091060099000,-0.070177564948672000
265.3478076,0.747184509,0.015339540108916000,-0.001363118189241060,0.005902503368033000,-0.011854930060099000,-0.013360385948671900
263.7478076,0.74267912,0.015339540108916000,-0.005284062841784950,-0.000533770985443049,-0.027729278508142000,-0.056820008278697000
262.1478076,0.738173731,0.015339540108916000,-0.003901467841785020,0.001025340014557010,-0.044913589508141900,-0.042433542278697000
260.5478076,0.733668341,0.015339540108916000,0.003747590158215020,0.006772373014557020,-0.017796048508142000,-0.010059560278697000
258.9478076,0.729162952,0.015339540108916000,0.002182687302690000,0.003287194415374060,-0.005847028366150030,-0.009357677582084940
257.3478076,0.724657562,0.015339540108916000,0.004004053302689940,0.007244222415374040,-0.004459856366149980,-0.009592820582084990
255.7478076,0.720152173,0.015339540108916000,0.003181734302689980,-0.002866611584625980,-0.006357157366149950,-0.024496111582085000
254.1478076,0.715646783,0.016639266796073000,0.015704564647494000,0.000770016040373078,-0.008492793953237990,-0.002956136429424050
252.5478076,0.711141394,0.016639266796073000,-0.001134144352505920,-0.008458871959626910,-0.034199893953238100,-0.044472069429424100
250.9478076,0.706636004,0.016639266796073000,0.004962591647494020,-0.014383411959627000,-0.019092769953238100,-0.042739334429424000
249.3478076,0.702130615,0.016639266796073000,0.010932858515604000,-0.003590209221704050,0.005378636402728950,-0.004250695429424020
247.7478076,0.697625225,0.016639266796073000,0.006198817515604030,-0.002809915221704040,-0.008210963597271030,-0.014310125429424000
246.1478076,0.693119836,0.016639266796073000,0.017191165396144100,-0.010021147217426000,0.008870543950867950,-0.011373162702097000
244.5478076,0.688614447,0.016639266796073000,0.010640680396144100,-0.003265548217425970,-0.000204723049131994,-0.011373162702097000
242.9478076,0.684109057,0.016639266796073000,0.016850712396144000,-0.009920851217426030,0.009349857950867960,-0.011373162702097000
241.3478076,0.679603668,0.016639266796073000,0.017479476396144000,-0.010773746217426000,0.008608362950867980,-0.011610477702097000
239.7478076,0.675098278,0.016639266796073000,0.009746308396144100,-0.011106205217426000,0.001079830950867940,-0.011373162702097000
238.1478076,0.670592889,0.016639266796073000,0.008927911469073010,-0.000132973326577024,-0.002838982644021050,-0.007619218935475010
236.5478076,0.666087499,0.016639266796073000,0.007533960469072950,-0.010436902326577000,-0.004852285644021070,-0.008982418935475020
234.9478076,0.66158211,0.016639266796073000,0.008931084601565000,-0.006641805326576990,-0.013238614899001000,-0.008423848935474990
233.3478076,0.65707672,0.016639266796073000,0.007317994601565010,-0.006638414326576970,-0.010410244899001000,-0.013149479935475000
231.7478076,0.652571331,0.016639266796073000,-0.003523852398435000,-0.016836515326577000,-0.018752016899001000,-0.035114203935475000
230.1478076,0.648065941,0.016639266796073000,0.003062469601564980,-0.015041836326577100,-0.013434384899001100,-0.013647692935475000
228.5478076,0.643560552,0.016639266796073000,0.003324909601564950,-0.013635844326577100,-0.015263854899001100,-0.015516412935475000
226.9478076,0.639055162,0.042002194698112900,-0.006101292206813990,-0.012372883138430000,-0.025847356063085100,-0.041684275397014900
225.3478076,0.634549773,0.042002194698112900,-0.001288639206813990,-0.006303575138429940,-0.013864763063085000,-0.019946167397014900
223.7478076,0.630044384,0.064377900018937000,-0.004038786490658030,-0.021862953593780100,-0.050361397662024100,-0.076241973235959900
222.1478076,0.625538994,0.064377900018937000,-0.015321264490658000,-0.022940250593780000,-0.049023575662024000,-0.070328968235959900
220.5478076,0.621033605,0.064377900018937000,-0.023432906490658000,-0.021682479593780000,-0.031487046662024100,-0.049089481235959900
218.9478076,0.616528215,0.064377900018937000,-0.018858694444412000,-0.014723201531779100,-0.033442746847970000,-0.055863993856731000
217.3478076,0.612022826,0.063767419018936900,-0.022952579444412100,-0.051129182531779000,-0.058539700847970000,-0.077143345856731000
215.7478076,0.607517436,0.064377900018937000,-0.034612787444412000,-0.024066908531779100,-0.043335507847970000,-0.065887737856731100
214.1478076,0.603012047,0.064377900018937000,-0.018887295146414000,-0.031256829883956900,-0.053750103528248900,-0.056766250856731000
212.5478076,0.598506657,0.063767419018936900,-0.033692852146414000,-0.049652521883957000,-0.065505691528248900,-0.111667401856731000
210.9478076,0.594001268,0.063767419018936900,-0.036721643146414000,-0.046781854883957000,-0.064044289528248900,-0.100945237856731000
209.3478076,0.589495878,0.038323437018936900,-0.050650404146414000,-0.047699629445335000,-0.076834135203650000,-0.092003973309392000
207.7478076,0.584990489,0.038323437018936900,-0.062257140146414000,-0.063898457445335000,-0.101938355203650000,-0.220020471309392000
206.1478076,0.5804851,0.038323437018936900,-0.076207975146414000,-0.065501861445335000,-0.101905520203650000,-0.149978589309392000
204.5478076,0.57597971,0.026769049018937000,-0.058015007146414100,-0.055825260445335000,-0.077957682203650100,-0.134385045309392000
202.9478076,0.571474321,0.038323437423276000,-0.067928172394925000,-0.063311756574472000,-0.093572433682553100,-0.151371199521407000
201.3478076,0.566968931,0.033927943423276000,-0.079604421394925000,-0.072320668574471900,-0.110070234682553000,-0.174347919521407000
199.7478076,0.562463542,0.013238681423276000,-0.076651903394925000,-0.058706101574472000,-0.086690948682553000,-0.118776583521407000
198.1478076,0.557958152,0.021975323423276000,-0.069060736983824000,-0.072072144574472000,-0.103383764682553000,-0.111528402229560000
196.5478076,0.553452763,0.024364028965260000,-0.096341538120436000,-0.067112218940161100,-0.119632236208052000,-0.195102943024452000
194.9478076,0.548947373,0.006630051423276000,-0.088305473182982000,-0.048285957431925100,-0.088973237824934900,-0.124150733884380000
193.3478076,0.544441984,0.006679491423276060,-0.090982103964821100,-0.049273328729552900,-0.100454613660332000,-0.137041879637611000
191.7478076,0.539936594,-0.013980496783289900,-0.080593546423907000,-0.051262777841377000,-0.102794410021211000,-0.139397459828844000
190.1478076,0.535431205,-0.046914968187629100,-0.071406955619333100,-0.070143403473484000,-0.127132558524812000,-0.186373149573396000
188.5478076,0.530925815,-0.035596101783290000,-0.069846919894951000,-0.056148888841377000,-0.100699637021211000,-0.125816649327175000
186.9478076,0.526420426,-0.030281532981063100,-0.067666997505846000,-0.043704560484168000,-0.085700265171791100,-0.124261960235589000
185.3478076,0.521915037,-0.018727144576724000,-0.079567371675604000,-0.047719615980822000,-0.088383442873794100,-0.070872868502717000


==> csvs/difference_max_2.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0,-1.09828E-05,-0.001467465,-2.95829E-05,0
337.3478076,0.949927035,0,0.000183508,-0.001512404,0.000710018,0.001173325
335.7478076,0.945421646,3.3995E-13,0.000349384,-0.00043933,0.000882398,0.001365633
334.1478076,0.940916256,0,0.000349384,-0.00043933,0.000852815,0.001365633
332.5478076,0.936410867,1.4988E-13,0.000259497,-0.003819659,-0.016604625,-0.024310347
330.9478076,0.931905477,1.09912E-13,0.000457776,-0.000488962,0.000852815,0.001365633
329.3478076,0.927400088,3.09974E-13,-0.000977059,-0.001601472,-0.004363077,-0.003395859
327.7478076,0.922894698,0,0.001244442,-0.00091479,0.001753534,0.001190622
326.1478076,0.918389309,0,0.001303672,-0.000833645,0.001805245,0.001328807
324.5478076,0.913883919,0,-0.000359362,-0.006488122,-0.022951739,-0.031230647
322.9478076,0.90937853,0.000488683,0.000159982,-0.002271472,0.001645541,0.002163753
321.3478076,0.904873141,0,-0.000459842,-0.000828073,0.000506131,0.000969459
319.7478076,0.900367751,0,0.0003532,-0.000649853,0.001238058,0.001717206
318.1478076,0.895862362,0,0.000669929,-0.00057182,0.001673606,0.001942918
316.5478076,0.891356972,4.94398E-05,0.000258541,-0.000616961,0.001475872,0.001761664
314.9478076,0.886851583,1.9984E-14,-0.010892169,-0.013719614,-0.046672435,-0.101937475
313.3478076,0.882346193,9.992E-15,0.003220707,0.002199995,0.002083534,0.003095355
311.7478076,0.877840804,9.992E-15,0.003220707,0.000798913,0.002083534,-0.002667291
310.1478076,0.873335414,1.9984E-14,0.002187689,0.001477883,0.001798381,0.002991529
308.5478076,0.868830025,1.9984E-14,-0.004890233,-0.005991709,-0.032263035,-0.081515891
306.9478076,0.864324635,9.992E-15,0.003994324,-0.002743184,-0.014283352,-0.056093837
305.3478076,0.859819246,0.000378194,0.00523637,0.001232771,0.001653027,-0.001766305
303.7478076,0.855313856,0,0.005109583,0.000947008,0.001468414,-0.002153181
302.1478076,0.850808467,1.9984E-14,0.004673941,0.004873504,0.008548221,6.51489E-05
300.5478076,0.846303078,2.9976E-14,0.004268985,0.004319339,0.006855964,-0.00997289
298.9478076,0.841797688,3.9968E-14,0.00438092,0.003824497,0.006246259,-0.008099935
297.3478076,0.837292299,1.9984E-14,0.005089119,0.003623301,-0.006461836,-0.001500052
295.7478076,0.832786909,1.9984E-14,0.005684162,0.004047907,0.007946838,-0.001477009
294.1478076,0.82828152,8.9928E-14,0.003134994,0.001457512,0.006518276,-0.00300389
292.5478076,0.82377613,-1.9984E-14,-0.008196104,-0.013110075,-0.025329994,-0.115831786
290.9478076,0.819270741,3.9968E-14,0.000941314,-0.000569997,0.002475879,-0.005762646
289.3478076,0.814765351,6.9944E-14,0.002539113,0.00101599,-0.001186796,-0.004105624
287.7478076,0.810259962,-3.9968E-14,-0.002058359,0.00084323,-0.015875073,-0.018878082
286.1478076,0.805754572,1.9984E-14,0.003037336,0.002683584,-0.003528995,-0.004168914
284.5478076,0.801249183,3.9968E-14,0.001664688,0.002234104,0.004505449,-0.003030206
282.9478076,0.796743794,2.9976E-14,0.00510998,0.006821811,0.003747531,-0.001425493
281.3478076,0.792238404,6.9944E-14,0.004993469,0.00771866,-0.009196734,-0.007770269
279.7478076,0.787733015,4.996E-14,0.006694083,0.007484826,-0.004982297,-0.002227198
278.1478076,0.783227625,2.9976E-14,0.007112708,0.009442227,-0.007837372,-0.002227198
276.5478076,0.778722236,1.9984E-14,0.006032137,0.009564482,-0.011030072,0.002510461
274.9478076,0.774216846,2.9976E-14,0.004705564,0.010312656,-0.012462332,-0.005392601
273.3478076,0.769711457,2.9976E-14,0.006815905,0.008100251,-0.011806868,0.004306279
271.7478076,0.765206067,0,0.008118782,0.017001755,-0.005227708,0.008468162
270.1478076,0.760700678,2.9976E-14,0.007135785,0.018440674,-0.006607215,0.005184542
268.5478076,0.756195288,9.992E-15,0.006613173,0.016962185,-0.003700083,0.004069189
266.9478076,0.751689899,0.025288059,-0.009068608,0.009596464,-0.013286675,-0.047341391
265.3478076,0.747184509,0.022375705,0.000174705,0.010641427,-0.001403845,0.002264712
263.7478076,0.74267912,-3.9968E-14,0.008082417,0.00476391,-0.015545402,-0.040706414
262.1478076,0.738173731,0.022375705,0.010063153,0.001614178,-0.036637977,-0.032574078
260.5478076,0.733668341,0.022375705,0.022289994,0.01633384,0.001639204,0.008362898
258.9478076,0.729162952,0.037018103,0.027751021,0.011432074,0.002213575,0.007343452
257.3478076,0.724657562,0.037715245,0.028769322,0.018226836,0.002379593,0.011540224
255.7478076,0.720152173,0.052469873,0.027734135,0.008353347,0.013242829,-0.002943954
254.1478076,0.715646783,0.057481085,0.033898544,0.014421139,0.025754617,0.017788512
252.5478076,0.711141394,0.057481085,0.024051143,0.016618906,0.01212828,-0.016121558
250.9478076,0.706636004,0.059821886,0.030284256,0.011363575,0.027040714,-0.009268122
249.3478076,0.702130615,0.057481085,0.038482188,0.024444557,0.039752636,0.029848099
247.7478076,0.697625225,0.064993388,0.038801519,0.030163446,0.0329971,0.024107993
246.1478076,0.693119836,0.086385231,0.047162089,0.023303304,0.054497744,0.041829599
244.5478076,0.688614447,0.088801085,0.047531067,0.032659577,0.049108624,0.043834965
242.9478076,0.684109057,0.072235712,0.045425487,0.023977728,0.045972413,0.029610711
241.3478076,0.679603668,0.086385231,0.048999454,0.028311277,0.061078037,0.048938749
239.7478076,0.675098278,0.086385231,0.042584129,0.023625483,0.05123495,0.05402852
238.1478076,0.670592889,0.082534479,0.042193431,0.013116731,0.016949527,0.031537084
236.5478076,0.666087499,0.057481085,0.038682192,0.009670477,0.042587428,0.030188671
234.9478076,0.66158211,0.111136209,0.048061433,0.025951737,0.053823224,0.052588614
233.3478076,0.65707672,0.093081233,0.050769832,0.027682712,0.060601381,0.046923
231.7478076,0.652571331,0.13019441,0.031736432,0.024754612,0.052628698,0.033708893
230.1478076,0.648065941,0.101663637,0.048572325,0.030051243,0.067629669,0.065190253
228.5478076,0.643560552,0.075998052,0.054181063,0.030047272,0.04841788,0.050778258
226.9478076,0.639055162,0.14798945,0.045935864,0.033465236,0.055849062,0.036953995
225.3478076,0.634549773,0.101167265,0.057838876,0.035038445,0.069682104,0.061541873
223.7478076,0.630044384,0.103142261,0.042394665,0.027307549,0.01535811,0.00271664
222.1478076,0.625538994,0.123209074,0.047625779,0.030846473,0.032582632,0.025068717
220.5478076,0.621033605,0.104847129,0.039928166,0.022006899,0.028343538,0.024231691
218.9478076,0.616528215,0.09724449,0.034174928,0.046502766,0.019107582,0.033293655
217.3478076,0.612022826,0.120003048,0.030028168,0.011965988,0.006001638,0.017967328
215.7478076,0.607517436,0.084184648,0.017540624,0.024125767,0.017640004,0.013815539
214.1478076,0.603012047,0.122746896,0.029519574,0.01954445,0.014329346,0.024294607
212.5478076,0.598506657,0.117426301,0.011613199,0.006137483,-0.000911077,-0.036368002
210.9478076,0.594001268,0.127061533,0.028376019,0.019395822,0.016727931,-0.011473772
209.3478076,0.589495878,0.085954727,0.010491709,-0.000402106,-0.02715927,-0.019651335
207.7478076,0.584990489,0.088441338,0.005568738,-0.010483947,-0.044257072,-0.151477903
206.1478076,0.5804851,0.061199991,-0.020750828,-0.019597198,-0.069343843,-0.101276436
204.5478076,0.57597971,0.050761731,-0.002982866,-0.015375849,-0.035192061,-0.083531101
202.9478076,0.571474321,0.054180547,-0.008888082,-0.027896553,-0.054490054,-0.127848607
201.3478076,0.566968931,0.076350358,-0.020411093,-0.024480061,-0.058992925,-0.12531497
199.7478076,0.562463542,0.052905253,-0.003874987,-0.004433477,-0.023093665,-0.070162634
198.1478076,0.557958152,0.02914808,-0.004087472,-0.008764933,-0.022169402,-0.068721655
196.5478076,0.553452763,0.044596705,-0.014142744,-0.012820242,-0.034330791,-0.122838762
194.9478076,0.548947373,0.066364103,-0.006008554,0.008338769,0.011560049,-0.046224417
193.3478076,0.544441984,0.035044903,-0.00199483,0.005667637,-0.006621074,-0.056718739
191.7478076,0.539936594,0.025406636,-0.012847281,0.010128717,0.000235152,-0.036943407
190.1478076,0.535431205,0.010372066,-0.021929998,-0.005332534,-0.039418387,-0.063830079
188.5478076,0.530925815,-0.005667873,-0.022118037,-0.004745166,-0.025896649,-0.036644992
186.9478076,0.526420426,0.015295832,0.023829526,0.021597627,0.020026622,0.023021387
185.3478076,0.521915037,0.044093909,0.023247504,0.028073369,0.032243601,0.026989836


==> csvs/difference_u.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
337.3478076,0.949927035,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
335.7478076,0.945421646,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
334.1478076,0.940916256,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
332.5478076,0.936410867,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
330.9478076,0.931905477,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
329.3478076,0.927400088,0.000000000000000000,-0.001134296999883990,-0.000337461611672030,0.000335791565546972,0.001613343036177990
327.7478076,0.922894698,0.000000000000000000,-0.001134296999883990,-0.000337461611672030,0.000335791565546972,0.001613343036177990
326.1478076,0.918389309,0.000000000000000000,-0.001134296999883990,-0.000337461611672030,0.000335791565546972,0.001613343036177990
324.5478076,0.913883919,0.000000000000000000,-0.001134296999883990,-0.000337461611672030,0.000335791565546972,0.001613343036177990
322.9478076,0.90937853,0.000000000000000000,-0.000027957391563915,-0.000498996503451976,0.000882397733768081,0.001365632755116920
321.3478076,0.904873141,0.000000000000000000,-0.000027957391563915,-0.000498996503451976,0.000882397733768081,0.001365632755116920
319.7478076,0.900367751,0.000000000000000000,-0.000027957391563915,-0.000498996503451976,0.000882397733768081,0.001365632755116920
318.1478076,0.895862362,0.000000000000000000,-0.000027957391563915,-0.000498996503451976,0.000882397733768081,0.001365632755116920
316.5478076,0.891356972,0.000000000000000000,-0.000027957391563915,-0.000498996503451976,0.000882397733768081,0.001365632755116920
314.9478076,0.886851583,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
313.3478076,0.882346193,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
311.7478076,0.877840804,0.000000000000000000,-0.006142137781173010,-0.009734297550712980,-0.006939884506760970,0.005658820926427000
310.1478076,0.873335414,0.000000000000000000,-0.006142137781173010,-0.009734297550712980,-0.006939884506760970,0.005658820926427000
308.5478076,0.868830025,0.000000000000000000,-0.006142137781173010,-0.009734297550712980,-0.006939884506760970,0.005658820926427000
306.9478076,0.864324635,0.000000000000000000,-0.006142137781173010,-0.009734297550712980,-0.006939884506760970,0.005658820926427000
305.3478076,0.859819246,0.000000000000000000,0.000000000000000000,0.001147097719002010,0.000000000000000000,0.005658820926427000
303.7478076,0.855313856,0.000000000000000000,0.000000000000000000,0.001147097719002010,0.000000000000000000,0.005658820926427000
302.1478076,0.850808467,0.000000000000000000,-0.001033018617707990,0.000424986023982998,-0.000285152187714077,0.005658820926427000
300.5478076,0.846303078,0.000000000000000000,-0.001033018617707990,0.000424986023982998,-0.000285152187714077,0.005658820926427000
298.9478076,0.841797688,0.000000000000000000,-0.001033018617707990,0.000424986023982998,-0.000285152187714077,0.005658820926427000
297.3478076,0.837292299,0.000000000000000000,0.000000000000000000,0.001147097719003010,0.000000000000000000,0.005658820926427000
295.7478076,0.832786909,0.000000000000000000,-0.001211461417117920,0.000443505645295938,-0.001079941951464990,0.004116663359143960
294.1478076,0.82828152,0.000000000000000000,-0.001211461417117920,0.000443505645295938,-0.001079941951464990,0.004116663359143960
292.5478076,0.82377613,0.000000000000000000,-0.001211461417117920,0.000443505645295938,-0.001079941951464990,0.004116663359143960
290.9478076,0.819270741,0.000000000000000000,-0.003094697028134030,-0.001443297544012960,-0.001003591623293000,0.004105623835044980
289.3478076,0.814765351,0.000000000000000000,-0.003094697028134030,-0.001443297544012960,-0.001003591623293000,0.004105623835044980
287.7478076,0.810259962,0.000000000000000000,-0.003094697028134030,-0.001443297544012960,-0.001003591623293000,0.004105623835044980
286.1478076,0.805754572,0.000000000000000000,0.000000000000000000,0.001147097719003010,0.000000000000000000,0.005658820926427000
284.5478076,0.801249183,0.000000000000000000,-0.001496897624784000,-0.000244091603730956,-0.004671724535325940,0.005658820926427000
282.9478076,0.796743794,0.000000000000000000,-0.001496897624784000,-0.000244091603730956,-0.004671724535325940,0.005658820926427000
281.3478076,0.792238404,0.000000000000000000,-0.001496897624784000,-0.000244091603730956,-0.004671724535325940,0.005658820926427000
279.7478076,0.787733015,0.000000000000000000,-0.001496897624784000,-0.000244091603730956,-0.004671724535325940,0.005658820926427000
278.1478076,0.783227625,0.000000000000000000,0.000000000000000000,0.001147097719002010,0.000000000000000000,0.005658820926427000
276.5478076,0.778722236,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
274.9478076,0.774216846,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
273.3478076,0.769711457,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
271.7478076,0.765206067,0.000000000000000000,-0.001584102209618020,0.000363397088519957,0.010354175792580000,0.001138708696612030
270.1478076,0.760700678,0.000000000000000000,-0.001584102209618020,0.000363397088519957,0.010354175792580000,0.001138708696612030
268.5478076,0.756195288,0.000000000000000000,0.001439561884329030,0.000425703231135000,0.002932115986259980,0.008223937417421000
266.9478076,0.751689899,-0.015339540121795900,-0.001819905425459960,0.000133210163707043,0.013665955097258000,0.008015102735210000
265.3478076,0.747184509,-0.015339540121795900,-0.001819905425459960,0.000133210163707043,0.013665955097258000,0.008015102735210000
263.7478076,0.74267912,-0.015339540121795900,-0.006032236216557020,-0.003943081504667930,0.016918263618651000,0.006410390065235030
262.1478076,0.738173731,-0.015339540121795900,-0.006032236216557020,-0.003943081504667930,0.016918263618651000,0.006410390065235030
260.5478076,0.733668341,-0.015339540121795900,-0.006032236216557020,-0.003943081504667930,0.016918263618651000,0.006410390065235030
258.9478076,0.729162952,-0.015339540121795900,0.000427974462533065,-0.000230186924813025,0.003869146627640040,0.006876394038597970
257.3478076,0.724657562,-0.015339540121795900,0.000427974462533065,-0.000230186924813025,0.003869146627640040,0.006876394038597970
255.7478076,0.720152173,-0.015339540121795900,0.000427974462533065,-0.000230186924813025,0.003869146627640040,0.006876394038597970
254.1478076,0.715646783,-0.015339540121800900,-0.001871538441679090,-0.000149513913515031,0.014498238483296000,-0.000208834682210002
252.5478076,0.711141394,-0.015339540121800900,-0.001871538441679090,-0.000149513913515031,0.014498238483296000,-0.000208834682210002
250.9478076,0.706636004,-0.015339540121800900,-0.001871538441679090,-0.000149513913515031,0.014498238483296000,-0.000208834682210002
249.3478076,0.702130615,-0.015339540121800900,0.004716759570750910,0.002767137352839070,0.005626402675467990,0.002262780045116040
247.7478076,0.697625225,-0.015339540121800900,0.004716759570750910,0.002767137352839070,0.005626402675467990,0.002262780045116040
246.1478076,0.693119836,-0.015339540121800900,-0.003259467309789100,-0.000625135651438957,-0.000339287872671012,-0.000208834682211001
244.5478076,0.688614447,-0.015339540121800900,-0.003259467309789100,-0.000625135651438957,-0.000339287872671012,-0.000208834682211001
242.9478076,0.684109057,-0.015339540121800900,-0.003259467309789100,-0.000625135651438957,-0.000339287872671012,-0.000208834682211001
241.3478076,0.679603668,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
239.7478076,0.675098278,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
238.1478076,0.670592889,0.000000000000000000,0.001517640927071070,-0.001382205452228000,0.005457723919488070,0.004234270780716030
236.5478076,0.666087499,0.000000000000000000,0.001517640927071070,-0.001382205452228000,0.005457723919488070,0.004234270780716030
234.9478076,0.66158211,0.000000000000000000,-0.001636933205420910,-0.001382205452228000,0.001473660174468040,0.004234270780716030
233.3478076,0.65707672,0.000000000000000000,0.000000000000000000,0.009614732438620990,0.001876454324599040,0.007988214547339000
231.7478076,0.652571331,0.000000000000000000,-0.003154574132491980,0.009614732438620990,-0.002107609420420990,0.007988214547339000
230.1478076,0.648065941,0.000000000000000000,0.000000000000000000,0.009614732438620990,0.001876454324599040,0.007988214547339000
228.5478076,0.643560552,0.000000000000000000,0.000000000000000000,0.009614732438620990,0.001876454324599040,0.007988214547339000
226.9478076,0.639055162,-0.025362927902040000,-0.000505260191621004,0.002458926250473950,0.000080216488683060,0.007752885008878940
225.3478076,0.634549773,-0.025362927902040000,-0.000505260191621004,0.002458926250473950,0.000080216488683060,0.007752885008878940
223.7478076,0.630044384,-0.047738633222864000,-0.001500415907777050,0.001179376705824020,-0.003859662912377940,0.004981616847823940
222.1478076,0.625538994,-0.040702468023839900,-0.003579594720240050,0.003404910912201080,0.001172073282487030,0.007544050326667940
220.5478076,0.621033605,-0.063078173344664900,-0.002336570492081020,0.004475760511411080,0.002811583495933020,0.007643980269025910
218.9478076,0.616528215,-0.015339540121800900,-0.005577923115433920,0.004485059480400010,-0.005464789054074990,0.007323165227835050
217.3478076,0.612022826,-0.037715245442625900,-0.004252140646633930,0.007158538529722040,-0.002289834629058960,0.007856121925192030
215.7478076,0.607517436,0.000000000000000000,-0.003188099046245950,0.005887033282082070,-0.005407867489454990,0.004803561168110090
214.1478076,0.603012047,-0.015339540121800900,-0.010195261687946900,0.007750456412717990,-0.005827057092814060,0.010194363331247000
212.5478076,0.598506657,-0.037715245442625900,-0.002757206845842020,0.009798896227698030,0.000585696910125999,0.007856121925192030
210.9478076,0.594001268,0.000000000000000000,-0.003188099046245950,0.005887033282080960,-0.005407867489454990,0.004803561168110090
209.3478076,0.589495878,0.000000000000000000,-0.007040651297998020,-0.000798462742360950,-0.007372802319719930,0.000000000000000000
207.7478076,0.584990489,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
206.1478076,0.5804851,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
204.5478076,0.57597971,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
202.9478076,0.571474321,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
201.3478076,0.566968931,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
199.7478076,0.562463542,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
198.1478076,0.557958152,0.000000000000000000,-0.011721460466332900,0.008024641181010980,0.009825222172096030,0.007836907389348060
196.5478076,0.553452763,-0.015844225541983900,0.004724427670279030,-0.008224715453299950,0.006454461697595000,0.010855061184240100
194.9478076,0.548947373,0.015844225541983900,0.000559410007313965,0.004270384164826060,0.013118086200822000,0.011479401541122000
193.3478076,0.544441984,0.015844225541983900,0.000627762789152997,-0.000308705537546028,0.009102126036218960,0.005580711294353000
191.7478076,0.539936594,0.002374234021779940,-0.011533624247472000,0.007594098094989010,0.020371062923365100,0.022560373869504900
190.1478076,0.535431205,0.048058602152889000,-0.029381152052045900,0.013738347702809000,0.016027511426966000,0.041803996614057000
188.5478076,0.530925815,0.036504213748550000,-0.027751809776428000,0.010627874070702000,0.020371062923365100,0.013297666367836000
186.9478076,0.526420426,0.027398613946323000,-0.008694888913328040,0.004106113619920080,0.033549356361195000,0.034865939948155000
185.3478076,0.521915037,0.000000000000000000,-0.006465811239561030,0.004811270831239000,0.012388347963367100,-0.025645442394567000


==> csvs/difference_u_2.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.9478076,0.954432425,0,0,0,0,0
337.3478076,0.949927035,0,0,0,0,0
335.7478076,0.945421646,0,0,0,0,0
334.1478076,0.940916256,0,0,0,0,0
332.5478076,0.936410867,0,0,0,0,0
330.9478076,0.931905477,0,0,0,0,0
329.3478076,0.927400088,0,0.001134297,0.000337462,-0.000335792,-0.001613343
327.7478076,0.922894698,0,0.001134297,0.000337462,-0.000335792,-0.001613343
326.1478076,0.918389309,0,0.001134297,0.000337462,-0.000335792,-0.001613343
324.5478076,0.913883919,0,0.001134297,0.000337462,-0.000335792,-0.001613343
322.9478076,0.90937853,0,2.79574E-05,0.000498997,-0.000882398,-0.001365633
321.3478076,0.904873141,0,2.79574E-05,0.000498997,-0.000882398,-0.001365633
319.7478076,0.900367751,0,2.79574E-05,0.000498997,-0.000882398,-0.001365633
318.1478076,0.895862362,0,2.79574E-05,0.000498997,-0.000882398,-0.001365633
316.5478076,0.891356972,0,2.79574E-05,0.000498997,-0.000882398,-0.001365633
314.9478076,0.886851583,0,0,0,0,0
313.3478076,0.882346193,0,0,0,0,0
311.7478076,0.877840804,0,0.006142138,0.009734298,0.006939885,-0.005658821
310.1478076,0.873335414,0,0.006142138,0.009734298,0.006939885,-0.005658821
308.5478076,0.868830025,0,0.006142138,0.009734298,0.006939885,-0.005658821
306.9478076,0.864324635,0,0.006142138,0.009734298,0.006939885,-0.005658821
305.3478076,0.859819246,0,0,-0.001147098,0,-0.005658821
303.7478076,0.855313856,0,0,-0.001147098,0,-0.005658821
302.1478076,0.850808467,0,0.001033019,-0.000424986,0.000285152,-0.005658821
300.5478076,0.846303078,0,0.001033019,-0.000424986,0.000285152,-0.005658821
298.9478076,0.841797688,0,0.001033019,-0.000424986,0.000285152,-0.005658821
297.3478076,0.837292299,0,0,-0.001147098,0,-0.005658821
295.7478076,0.832786909,0,0.001211461,-0.000443506,0.001079942,-0.004116663
294.1478076,0.82828152,0,0.001211461,-0.000443506,0.001079942,-0.004116663
292.5478076,0.82377613,0,0.001211461,-0.000443506,0.001079942,-0.004116663
290.9478076,0.819270741,0,0.003094697,0.001443298,0.001003592,-0.004105624
289.3478076,0.814765351,0,0.003094697,0.001443298,0.001003592,-0.004105624
287.7478076,0.810259962,0,0.003094697,0.001443298,0.001003592,-0.004105624
286.1478076,0.805754572,0,0,-0.001147098,0,-0.005658821
284.5478076,0.801249183,0,0.001496898,0.000244092,0.004671725,-0.005658821
282.9478076,0.796743794,0,0.001496898,0.000244092,0.004671725,-0.005658821
281.3478076,0.792238404,0,0.001496898,0.000244092,0.004671725,-0.005658821
279.7478076,0.787733015,0,0.001496898,0.000244092,0.004671725,-0.005658821
278.1478076,0.783227625,0,0,-0.001147098,0,-0.005658821
276.5478076,0.778722236,0,0,0,0,0
274.9478076,0.774216846,0,0,0,0,0
273.3478076,0.769711457,0,0,0,0,0
271.7478076,0.765206067,0,0.001584102,-0.000363397,-0.010354176,-0.001138709
270.1478076,0.760700678,0,0.001584102,-0.000363397,-0.010354176,-0.001138709
268.5478076,0.756195288,0,-0.001439562,-0.000425703,-0.002932116,-0.008223937
266.9478076,0.751689899,0.01533954,0.001819905,-0.00013321,-0.013665955,-0.008015103
265.3478076,0.747184509,0.01533954,0.001819905,-0.00013321,-0.013665955,-0.008015103
263.7478076,0.74267912,0.01533954,0.006032236,0.003943082,-0.016918264,-0.00641039
262.1478076,0.738173731,0.01533954,0.006032236,0.003943082,-0.016918264,-0.00641039
260.5478076,0.733668341,0.01533954,0.006032236,0.003943082,-0.016918264,-0.00641039
258.9478076,0.729162952,0.01533954,-0.000427974,0.000230187,-0.003869147,-0.006876394
257.3478076,0.724657562,0.01533954,-0.000427974,0.000230187,-0.003869147,-0.006876394
255.7478076,0.720152173,0.01533954,-0.000427974,0.000230187,-0.003869147,-0.006876394
254.1478076,0.715646783,0.01533954,0.001871538,0.000149514,-0.014498238,0.000208835
252.5478076,0.711141394,0.01533954,0.001871538,0.000149514,-0.014498238,0.000208835
250.9478076,0.706636004,0.01533954,0.001871538,0.000149514,-0.014498238,0.000208835
249.3478076,0.702130615,0.01533954,-0.00471676,-0.002767137,-0.005626403,-0.00226278
247.7478076,0.697625225,0.01533954,-0.00471676,-0.002767137,-0.005626403,-0.00226278
246.1478076,0.693119836,0.01533954,0.003259467,0.000625136,0.000339288,0.000208835
244.5478076,0.688614447,0.01533954,0.003259467,0.000625136,0.000339288,0.000208835
242.9478076,0.684109057,0.01533954,0.003259467,0.000625136,0.000339288,0.000208835
241.3478076,0.679603668,0,0,0,0,0
239.7478076,0.675098278,0,0,0,0,0
238.1478076,0.670592889,0,-0.001517641,0.001382205,-0.005457724,-0.004234271
236.5478076,0.666087499,0,-0.001517641,0.001382205,-0.005457724,-0.004234271
234.9478076,0.66158211,0,0.001636933,0.001382205,-0.00147366,-0.004234271
233.3478076,0.65707672,0,0,-0.009614732,-0.001876454,-0.007988215
231.7478076,0.652571331,0,0.003154574,-0.009614732,0.002107609,-0.007988215
230.1478076,0.648065941,0,0,-0.009614732,-0.001876454,-0.007988215
228.5478076,0.643560552,0,0,-0.009614732,-0.001876454,-0.007988215
226.9478076,0.639055162,0.025362928,0.00050526,-0.002458926,-8.02165E-05,-0.007752885
225.3478076,0.634549773,0.025362928,0.00050526,-0.002458926,-8.02165E-05,-0.007752885
223.7478076,0.630044384,0.047738633,0.001500416,-0.001179377,0.003859663,-0.004981617
222.1478076,0.625538994,0.040702468,0.003579595,-0.003404911,-0.001172073,-0.00754405
220.5478076,0.621033605,0.063078173,0.00233657,-0.004475761,-0.002811583,-0.00764398
218.9478076,0.616528215,0.01533954,0.005577923,-0.004485059,0.005464789,-0.007323165
217.3478076,0.612022826,0.037715245,0.004252141,-0.007158539,0.002289835,-0.007856122
215.7478076,0.607517436,0,0.003188099,-0.005887033,0.005407867,-0.004803561
214.1478076,0.603012047,0.01533954,0.010195262,-0.007750456,0.005827057,-0.010194363
212.5478076,0.598506657,0.037715245,0.002757207,-0.009798896,-0.000585697,-0.007856122
210.9478076,0.594001268,0,0.003188099,-0.005887033,0.005407867,-0.004803561
209.3478076,0.589495878,0,0.007040651,0.000798463,0.007372802,0
207.7478076,0.584990489,0,0,0,0,0
206.1478076,0.5804851,0,0,0,0,0
204.5478076,0.57597971,0,0,0,0,0
202.9478076,0.571474321,0,0,0,0,0
201.3478076,0.566968931,0,0,0,0,0
199.7478076,0.562463542,0,0,0,0,0
198.1478076,0.557958152,0,0.01172146,-0.008024641,-0.009825222,-0.007836907
196.5478076,0.553452763,0.015844226,-0.004724428,0.008224715,-0.006454462,-0.010855061
194.9478076,0.548947373,-0.015844226,-0.00055941,-0.004270384,-0.013118086,-0.011479402
193.3478076,0.544441984,-0.015844226,-0.000627763,0.000308706,-0.009102126,-0.005580711
191.7478076,0.539936594,-0.002374234,0.011533624,-0.007594098,-0.020371063,-0.022560374
190.1478076,0.535431205,-0.048058602,0.029381152,-0.013738348,-0.016027511,-0.041803997
188.5478076,0.530925815,-0.036504214,0.02775181,-0.010627874,-0.020371063,-0.013297666
186.9478076,0.526420426,-0.027398614,0.008694889,-0.004106114,-0.033549356,-0.03486594
185.3478076,0.521915037,0,0.006465811,-0.004811271,-0.012388348,0.025645442


==> csvs/difference_u_frank.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.6462531,0.73764205,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
865.1462531,0.732982258,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
859.6462531,0.728322465,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
854.1462531,0.723662672,0.001599259136232050,0.000387453957848005,0.000000000000000000,-0.001184243025710960,0.000773255975935028
848.6462531,0.719002879,0.001599259136232050,0.000387453957848005,0.000000000000000000,-0.001184243025710960,0.000773255975935028
843.1462531,0.714343086,0.001599259136232050,0.000387453957848005,0.000000000000000000,-0.001184243025710960,0.000773255975935028
837.6462531,0.709683293,0.001599259136232050,0.000387453957848005,0.000000000000000000,-0.001184243025710960,0.000773255975935028
832.1462531,0.7050235,0.001599259136232050,0.000387453957848005,0.000000000000000000,0.000000000000000000,0.002781320236924010
826.6462531,0.700363707,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
821.1462531,0.695703914,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
815.6462531,0.691044121,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
810.1462531,0.686384328,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
804.6462531,0.681724535,-0.001126284938723020,-0.000379637047845049,-0.001011472039038060,-0.000233508061798005,-0.001368412287658050
799.1462531,0.677064742,-0.001126284938723020,-0.000379637047845049,-0.001011472039038060,-0.000233508061798005,-0.001368412287658050
793.6462531,0.672404949,0.000373010880104996,0.000056415718197922,0.000020598938283989,0.000140284346195063,0.000136245463682960
788.1462531,0.667745156,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
782.6462531,0.663085363,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
777.1462531,0.65842557,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
771.6462531,0.653765777,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
766.1462531,0.649105984,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
760.6462531,0.644446191,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
755.1462531,0.639786398,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
749.6462531,0.635126605,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
744.1462531,0.630466812,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
738.6462531,0.62580702,0.000000000000000000,-0.000460853116234006,0.000011815201641063,-0.004974447942080020,-0.005566966950549030
733.1462531,0.621147227,0.000000000000000000,0.001647241737585010,0.000356470582173030,-0.004974447942080020,-0.005566966950549030
727.6462531,0.616487434,0.000000000000000000,0.001477822231175980,-0.000520698563518995,-0.004974447942080020,-0.006801961209465970
722.1462531,0.611827641,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
716.6462531,0.607167848,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
711.1462531,0.602508055,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
705.6462531,0.597848262,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
700.1462531,0.593188469,0.000947022561849975,0.000654828968951970,-0.001159269010970960,0.000068337770668059,-0.003096224999396990
694.6462531,0.588528676,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
689.1462531,0.583868883,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
683.6462531,0.57920909,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
678.1462531,0.574549297,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
672.6462531,0.569889504,0.000000000000000000,-0.003689189221898980,-0.001977775540070060,-0.000848474643209030,-0.024835355434180000
667.1462531,0.565229711,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
661.6462531,0.560569918,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
656.1462531,0.555910125,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
650.6462531,0.551250332,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
645.1462531,0.546590539,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000,0.000000000000000000
639.6462531,0.541930746,0.008249096819223920,-0.003001922751376010,0.001508853107561990,-0.004673197009960050,0.000000000000000000
634.1462531,0.537270953,0.008249096819223920,-0.004243717513504050,-0.001486497816413080,-0.005041567233142090,-0.001336855546396950
628.6462531,0.53261116,0.009338289810712940,-0.008127182654243060,-0.001337768435096030,-0.018272835342228000,-0.001336855546396950
623.1462531,0.527951367,0.010747456856164000,-0.005125259902867050,-0.001337768435096030,0.000034347054849060,-0.001336855546396950
617.6462531,0.523291574,0.010747456856164000,-0.003883465140739010,0.001858720275300980,0.000963309895852027,0.000000000000000000
612.1462531,0.518631782,0.010747456856164000,-0.003883465140739010,0.001858720275300980,0.000963309895852027,0.000000000000000000
606.6462531,0.513971989,0.010747456856164000,-0.003423012665712990,0.004992255501594990,0.002101724831351070,0.001823646447783990
601.1462531,0.509312196,0.001089192991490020,-0.003423012665712990,0.003282264607611050,-0.012092853173588000,0.001823646447783990
595.6462531,0.504652403,0.001089192991490020,-0.003423012665712990,0.003748454738636050,-0.011066193225275000,-0.001777532513104970
590.1462531,0.49999261,0.001089192991490020,-0.003423012665712990,0.003748454738636050,-0.011066193225275000,-0.001777532513104970
584.6462531,0.495332817,0.001089192991490020,0.002431805539015010,0.005203720097318070,-0.012204608160774000,0.007715294963650090
579.1462531,0.490673024,0.001089192991490020,0.002431805539015010,0.005203720097318070,-0.012204608160774000,0.007715294963650090
573.6462531,0.486013231,0.001089192991490020,0.002431805539015010,0.004737529966293060,-0.013231268109087000,0.011316473924539000
568.1462531,0.481353438,0.001089192991490020,0.002431805539015010,0.004737529966293060,-0.013231268109087000,0.011316473924539000
562.6462531,0.476693645,0.004607053479062980,0.003623074965954040,0.002525096936848990,0.019461614267966000,-0.019693080742262900
557.1462531,0.472033852,0.004607053479062980,0.003623074965954040,0.002525096936848990,0.019461614267966000,-0.019693080742262900
551.6462531,0.467374059,0.003517860487572970,0.002999819964733970,0.002376367555532060,0.019461614267966000,-0.019693080742262900
546.1462531,0.462714266,0.000000000000000000,0.000633869070102988,0.000487954272162971,-0.017181517705182100,-0.022477330642362000
540.6462531,0.458054473,0.000000000000000000,0.000755949622592955,0.004588800584975020,-0.013231268109087000,0.004352261912451970
535.1462531,0.45339468,0.000000000000000000,0.000755949622592955,0.004588800584975020,-0.013231268109087000,0.004352261912451970
529.6462531,0.448734887,0.000000000000000000,0.011809066921054000,0.004588800584975020,-0.006421475014884990,0.004352261912451970
524.1462531,0.444075094,0.000000000000000000,0.004366812227074020,0.000000000000000000,-0.012820512820512000,0.000000000000000000
518.6462531,0.439415301,0.000000000000000000,0.004366812227074020,0.000000000000000000,-0.012820512820512000,0.000000000000000000
513.1462531,0.434755508,0.000000000000000000,0.004366812227074020,0.000000000000000000,-0.012820512820512000,0.000000000000000000
507.6462531,0.430095715,0.000000000000000000,0.008733624454149050,0.000000000000000000,0.000000000000000000,0.000000000000000000
502.1462531,0.425435922,0.000000000000000000,0.000826898223636019,-0.001060193611123970,-0.018676730350175000,0.000000000000000000
496.6462531,0.420776129,0.000000000000000000,0.000826898223636019,-0.001060193611123970,-0.018676730350175000,0.000000000000000000
491.1462531,0.416116336,0.000000000000000000,0.000826898223636019,-0.001906184418487000,-0.019068177558321000,-0.000504953961491972
485.6462531,0.411456544,0.006409131857620040,0.003039739212205910,0.001814104766483910,0.021701618863951900,-0.000504953961491972
480.1462531,0.406796751,0.006409131857620040,0.003039739212205910,0.001814104766483910,0.021701618863951900,-0.000504953961491972
474.6462531,0.402136958,0.006409131857620040,-0.001327073014869010,0.002660095573846940,0.009272553251583940,0.000000000000000000
469.1462531,0.397477165,0.009317251023132080,0.018090927160165000,0.004075130158420980,-0.016937250869704000,0.000000000000000000
463.6462531,0.392817372,0.003852716924293900,0.010860361533027900,0.002869931491774950,-0.064100355303712900,0.000000000000000000
458.1462531,0.388157579,0.003852716924293900,0.009978723435791980,-0.002549876664885040,-0.066369355106040000,-0.003096224999395990
452.6462531,0.383497786,0.002807854752654990,0.005097985890374020,-0.006620328469443050,-0.130392432345934000,-0.036791042625233000
447.1462531,0.378837993,-0.000090392824337093,-0.011932118840405900,-0.026019664688504000,-0.035930043845861000,-0.016786554312502100
441.6462531,0.3741782,0.002807854752654990,0.026471009701856000,0.018930427237463000,-0.118558334919502000,-0.036791042625233000
436.1462531,0.369518407,-0.001044862171639020,-0.006305272509807950,0.017222206340548100,-0.025630523225232000,-0.015051912190450100
430.6462531,0.364858614,-0.001044862171639020,0.027506731690693100,0.008743097037485990,-0.114310662681362000,-0.015051912190450100
425.1462531,0.360198821,-0.001044862171639020,-0.003160204094939000,0.007581386442625960,-0.064979957835755900,-0.036791042625233000
419.6462531,0.355539028,-0.001044862171639020,-0.005423634412571990,-0.002908741209697970,-0.047940838518426000,-0.011955687191053000
414.1462531,0.350879235,0.052194418114396000,0.007621657700167980,0.008103166065041020,-0.059378081128722000,-0.024925192113677900
408.6462531,0.346219442,0.078353264854023900,0.001250065886375000,0.009821180057237980,-0.084063117351295000,-0.017501001127456000
403.1462531,0.341559649,0.041757738975401000,0.007554490902363040,0.001699579616739940,-0.028785801190635000,-0.009254199089107070
397.6462531,0.336899856,0.002908119165511040,0.002704063372490070,-0.000895899484999019,0.055702248545500000,0.000000000000000000
392.1462531,0.332240063,0.035980259869850100,-0.001337604240257970,0.004162949548079940,-0.035181919895100000,0.002701488101946040
386.6462531,0.32758027,0.035980259869850000,-0.001337604240258080,0.004162949548080050,-0.035181919895100000,0.002701488101945930
381.1462531,0.322920477,0.035980259869850100,-0.001337604240258080,0.004162949548080050,-0.035181919895100000,0.002701488101945930
375.6462531,0.318260684,-0.012289387410034900,-0.008392964657646940,-0.000988276921350062,-0.116627954044360000,0.020316358618185000
370.1462531,0.313600891,0.010846910080179000,0.004385430842126060,0.005973560894534930,-0.058351749754055000,0.024482699536752000
364.6462531,0.308941098,0.013755029245690100,0.021898921135188100,0.006226884884247050,-0.137459548470246000,0.002401967246076000
359.1462531,0.304281306,0.017598035401630000,-0.002549560147406040,0.005499883415539090,-0.008650970925653920,-0.006974889177546960
353.6462531,0.299621513,0.093052446130066000,0.029458005716654000,0.005036374381073960,-0.041217174661678000,-0.027275930242986900
348.1462531,0.29496172,0.087170124370768000,-0.026772216440471000,0.000933673369877042,-0.074737917487815000,-0.012081401031940000
342.6462531,0.290301927,0.097470336546129900,-0.020722935123474000,0.015223307562352000,-0.077043371112800000,0.001734642122051990
337.1462531,0.285642134,0.082072088969138000,-0.023698271981161000,-0.012864904630261000,-0.070191168097909000,-0.016064199371174000
331.6462531,0.280982341,0.114567157875766000,0.020018184937060000,-0.023114587023356000,-0.054599129706113000,-0.083641148625721000


==> csvs/frank_center_MaxMin_EP.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,0.9999999999999997,1.0000000000000002,1.0000000000000004,1.0000000000000002,1.0
865.14625307,0.732982257516211,0.999980057692605,0.9999607938228963,0.9999914699816582,1.0,1.0000000000000002
859.64625307,0.728322464559779,0.9999800576926056,0.9999607938228966,0.9999914699816586,1.0000000000000007,1.0000000000000007
854.14625307,0.723662671603347,0.9999800576926049,0.9998727349667778,0.9996752275124516,0.9997684308572923,0.9997582848071354
848.64625307,0.7190028786469149,0.9996070468124998,0.9998881095782935,0.9999581702839151,0.9998322157874688,0.9998637545363169
843.14625307,0.7143430856904829,0.9996070468124998,0.9998239605835068,0.9996409073308418,0.999636246367944,0.9996220393434522
837.64625307,0.7096832927340508,0.9985178538210248,0.999213260201012,0.9995113677371182,0.9996362463679332,0.9996220393434505
832.14625307,0.7050234997776188,0.9983597235220303,0.9980890670019659,0.9993670930707282,0.9992282255108776,0.9996220393434475
826.64625307,0.7003637068211868,0.9975585300364121,0.9979255377113436,0.999321790677952,0.999567908597262,0.9996220393434178
821.14625307,0.6957039138647547,0.9982349932311511,0.9989524507739966,0.998556226340392,0.999636246367944,0.9996220393434523
815.64625307,0.6910441209083227,0.9986651631666774,0.9976257297350103,0.9982588753574791,0.9988975036122648,0.9996220393434523
810.14625307,0.6863843279518906,0.9964122888082075,0.9971337125818018,0.9980255868619291,0.9995129021786214,0.9996220393434522
804.64625307,0.6817245349954586,0.9986651631666774,0.9980540780473862,0.9974977690794253,0.999397703101466,0.9983870450845356
799.14625307,0.6770647420390266,0.996927373869845,0.9967692502151378,0.9974028361923251,0.9986206041443177,0.9983870450845352
793.64625307,0.6724049490825945,0.9961348331680663,0.9963828381266224,0.9969678272546496,0.999268262765622,0.9981478686665387
788.14625307,0.6677451561261625,0.994334403143277,0.9977684919045201,0.9978461114897847,0.9994011907620203,0.9956057248475689
782.64625307,0.6630853631697304,0.9932452101517864,0.9971674560049633,0.9976973821084802,0.9994011907620239,0.9956057248475807
777.14625307,0.6584255702132983,0.9932452101517377,0.9971674560049452,0.9973454821154147,0.9994011907620097,0.9956057248475695
771.64625307,0.6537657772568662,0.9865643277512521,0.997019000224617,0.9967052030198752,0.9980682219229146,0.9937525454915
766.14625307,0.6491059843004342,0.9866066312269801,0.9962932376305449,0.9966383138854082,0.9977221739192479,0.9937525454915002
760.64625307,0.6444461913440022,0.9859053046952619,0.9958318889160409,0.9965156259606803,0.9979998841521771,0.9937525454914694
755.14625307,0.6397863983875701,0.9859053046952961,0.9958318889160466,0.9961637259676849,0.9979998841522507,0.9937525454914998
749.64625307,0.6351266054311381,0.9932452101517958,0.9971674560049649,0.9973454821154388,0.9982169477363265,0.9935976605866156
744.14625307,0.630466812474706,0.9865840811413393,0.9960947545542866,0.9975415244877207,0.9959767384693962,0.9929794754894449
738.64625307,0.625807019518274,0.9855690547442473,0.9949820908906482,0.9961731521585173,0.99578645336394,0.9895660583021287
733.14625307,0.621147226561842,0.9859053046953024,0.9956891570364421,0.9965156259607126,0.9961306567987921,0.9911709678666867
727.64625307,0.6164874336054099,0.985161243772932,0.9946922056704298,0.9954570555513459,0.9959946055533431,0.988425660665075
722.14625307,0.6118276406489779,0.9859053046953038,0.994596605663541,0.9931714793234115,0.9964472709033684,0.990407625684131
716.64625307,0.6071678476925458,0.9856173051894113,0.9936572930379035,0.9926905014454147,0.9950090300119934,0.9904076256841303
711.14625307,0.6025080547361138,0.9856173051893868,0.993040076077899,0.9926002925679556,0.9963812730362662,0.9904076256841217
705.64625307,0.5978482617796818,0.9854471416535718,0.9919814926236318,0.9921383589642216,0.9950733946695741,0.9904076256841254
700.14625307,0.5931884688232497,0.9840701100125642,0.9902570957108046,0.9894863234138872,0.9906463763352915,0.9889029679327842
694.64625307,0.5885286758668177,0.9778001812473096,0.9919767215917867,0.990806770617181,0.994775714096573,0.9870944044122654
689.14625307,0.5838688829103856,0.9776141244654525,0.9866871015509797,0.9931457753574608,0.9950744813395803,0.9884312599587415
683.64625307,0.5792090899539536,0.9785145112409277,0.9884590827463785,0.9879586025148372,0.9911131312858026,0.9835037244163332
678.14625307,0.5745492969975216,0.9731179701440581,0.9887198712990438,0.9886161474053501,0.9935934180495016,0.9870944044123564
672.64625307,0.5698895040410895,0.9769697464859162,0.9915653343344503,0.9903494064194946,0.9937623652458996,0.9849084776867503
667.14625307,0.5652297110846575,0.9743914964375964,0.9883588854760181,0.9887335754950224,0.9857056864240812,0.9870944044123564
661.64625307,0.5605699181282254,0.9753278427658163,0.9909803357831175,0.9884782932682789,0.9943922409904388,0.9856419298830394
656.14625307,0.5559101251717934,0.979898844110058,0.9922624864796175,0.9919680764053969,0.9915921632667649,0.9882757676488123
650.64625307,0.5512503322153613,0.9823158907679203,0.9909618957568607,0.9898869033755945,0.9912836988100645,0.9825724243458419
645.14625307,0.5465905392589293,0.981423700254101,0.9920798980580071,0.9887779376978083,0.9941869382231653,0.9870944044123565
639.64625307,0.5419307463024973,0.9820064225205908,0.9894225250230461,0.9903999925655198,0.9890152463662789,0.9847615215955012
634.14625307,0.5372709533460652,0.9823158907675416,0.9885671557581746,0.9893281964226878,0.9922002397738982,0.9857338808662124
628.64625307,0.5326111603896332,0.981546923783546,0.9882447789257699,0.988189534976651,0.9930487144173913,0.984209817338846
623.14625307,0.527951367433201,0.9784631738434199,0.9870717796867964,0.9857992456071455,0.9891881227250482,0.9839981794127535
617.64625307,0.523291574476769,0.9765893991934682,0.9856553128968983,0.9832561481224894,0.9875121795710533,0.9801759297701702
612.14625307,0.518631781520337,0.9770381236123523,0.9878549669225279,0.987960307503981,0.9841930053682202,0.9763828297629172
606.64625307,0.5139719885639049,0.9760242970951909,0.9858372996083624,0.9863913313577813,0.9790394256348427,0.9782178778236433
601.14625307,0.5093121956074729,0.9770150198938679,0.9860796987045592,0.9822165369700285,0.9834199305132154,0.9779928275106612
595.64625307,0.5046524026510408,0.9781628731150691,0.9810418587311291,0.9748974009275301,0.9773629942634523,0.9711264276171896
590.14625307,0.49999260969460885,0.9677269020172317,0.9727306807729051,0.9604494114865683,0.9768057720931227,0.9700006401722716
584.64625307,0.4953328167381768,0.9622849956596247,0.9644780832399362,0.9643564796247119,0.9765279983524575,0.969544259411686
579.14625307,0.4906730237817447,0.9471671065496572,0.9633893744935881,0.9635540611912243,0.9806687701242953,0.9687572492296554
573.64625307,0.48601323082531267,0.947860896999203,0.9580670725885216,0.9666780543920444,0.9815729761161115,0.962343877962967
568.14625307,0.48135343786888063,0.9570125551387086,0.9728169561006361,0.9741550628768195,0.9813048683616711,0.9677640599302257
562.64625307,0.4766936449124486,0.9600865947493784,0.9659742776471156,0.9639392241313358,0.9793488977073207,0.9645348835106964
557.14625307,0.47203385195601655,0.9526287870872749,0.9613602688451227,0.9614012240327554,0.970355211442214,0.9619467512086872
551.64625307,0.4673740589995845,0.9565602930968605,0.9593504201426782,0.9548388010799123,0.9709080943469357,0.952536582870794
546.14625307,0.46271426604315247,0.9471787841936452,0.9487726257288234,0.9599194715907937,0.9714002175219543,0.9569080910614783
540.64625307,0.4580544730867204,0.9482738449041281,0.9419767582538978,0.9431403584513273,0.9704002774143243,0.9473499237166341
535.14625307,0.4533946801302884,0.9521027602876784,0.9356684114063775,0.9398776778394604,0.9655100371658327,0.9414654999214318
529.64625307,0.44873488717385634,0.9525311799866607,0.9341938162569473,0.9479616684382395,0.9718470940444939,0.9508930927946381
524.14625307,0.4440750942174243,0.9496754099279532,0.930672816191215,0.9381101417611384,0.966653574174351,0.9467683905366959
518.64625307,0.43941530126099226,0.9067478551556425,0.9328467324100703,0.9412243802041034,0.9675843046358923,0.9449327349421367
513.14625307,0.4347555083045602,0.9101243757685215,0.9343817873244182,0.9476720686045792,0.9710808304649668,0.9465742478833308
507.64625306999994,0.4300957153481282,0.9111759335847862,0.9301190574287883,0.9411868028007812,0.9683366505374084,0.9462739463689702
502.14625306999994,0.4254359223916961,0.9188333930403338,0.9280295630694476,0.9307902911097069,0.9666186183502444,0.9378007019989659
496.64625306999994,0.42077612943526405,0.915664717572582,0.9174495157855992,0.9287792980860939,0.9636669611394092,0.9407952714075032
491.14625306999994,0.416116336478832,0.9030921887672857,0.9175356230343175,0.9237841335166718,0.9595514392299179,0.9280455290266107
485.64625306999994,0.41145654352239996,0.9068086396604842,0.9063038019697324,0.9210192501080892,0.9573886537530695,0.918548589740098
480.14625306999994,0.4067967505659679,0.9090925028165078,0.9001515768207292,0.9145281136251193,0.9461339641561313,0.9289777067500143
474.64625306999994,0.4021369576095359,0.8990725136124806,0.8996520848047859,0.9160425246206686,0.9545632364144938,0.9054326244289491
469.14625306999994,0.39747716465310384,0.8987679409138527,0.8937694309741878,0.9082513002131043,0.952150183044537,0.9130624560805248
463.64625306999994,0.3928173716966718,0.902938850511011,0.8930823742382976,0.9034758417200065,0.9424173956254314,0.9093735225759191
458.14625306999994,0.38815757874023976,0.9001110869622213,0.880661019843733,0.9012920054693767,0.9244049870232232,0.9077408508635085
452.64625306999994,0.3834977857838077,0.8852379567069655,0.8848078410934905,0.8882620880401554,0.9118546986114426,0.920419547221265
447.14625306999994,0.3788379928273757,0.886892833056424,0.8769196007091368,0.8794462512444198,0.8943040034173142,0.8702998728578276
441.64625306999994,0.37417819987094364,0.8795831700577329,0.8540683094292673,0.8853180367763767,0.929458353296543,0.9001254016396144
436.14625306999994,0.3695184069145116,0.8564145480417528,0.8984535866421461,0.8956309486657003,0.9382522566234502,0.9115164151498754
430.64625306999994,0.36485861395807956,0.8813169830317668,0.8854763376617584,0.8913841016565592,0.9378412668792416,0.9071600290155722
425.14625306999994,0.36019882100164746,0.8886226580659929,0.8770490871205865,0.8872467536417693,0.9356143791092032,0.9104799267651831
419.64625306999994,0.3555390280452154,0.8424373223092448,0.8757452788669003,0.8840371524658395,0.9166595026511363,0.9026167981978087
414.14625306999994,0.3508792350887834,0.8393079237223784,0.8663617672214468,0.8786310306440795,0.9002014464688063,0.8940195284588791
408.64625306999994,0.34621944213235134,0.8429633362323141,0.8592589187621178,0.8666147226128386,0.906230397822789,0.8878134194389402
403.14625306999994,0.3415596491759193,0.8386803324173014,0.8419962623563307,0.8804172397627825,0.9107550025498088,0.9148494891614785
397.64625306999994,0.33689985621948726,0.8274278232662182,0.8849720384307046,0.8842997972435133,0.9058913978829051,0.9235784812021857
392.14625306999994,0.3322400632630552,0.8434547690580351,0.861583345622589,0.8732191957998013,0.8908623904752141,0.9100928279670886
386.64625306999994,0.3275802703066232,0.7932132342619993,0.8238954464990697,0.8592051750766857,0.8445991947162127,0.8953261805669809
381.14625306999994,0.32292047735019114,0.8027892333964,0.8296673972091437,0.8648994912124979,0.8808409692314415,0.8995920156439847
375.64625306999994,0.3182606843937591,0.8104206121604826,0.8366035799147603,0.8514771413683929,0.8813213739770919,0.8772933405077891
370.14625306999994,0.31360089143732706,0.7664855601800963,0.8000819980150543,0.826635246633151,0.8808338919191606,0.8650335052955598
364.64625306999994,0.308941098480895,0.8325125076528834,0.8462916204075007,0.8579712252371288,0.8983535505997946,0.8892977927056368
359.14625306999994,0.304281305524463,0.7953924189958965,0.7983246002890231,0.8261689055811323,0.859233901390152,0.8301627800449708
353.64625306999994,0.29962151256803093,0.8013133733555422,0.8324544823079668,0.8440645869025698,0.8800416965979355,0.8703562724125268
348.14625306999994,0.2949617196115989,0.7745055928214981,0.7972065734572583,0.8112408763702647,0.8523096759519933,0.7938137341365068
342.64625306999994,0.2903019266551668,0.7484487460042809,0.7813052610495994,0.7914930438354464,0.8616730764015028,0.8483779150046776
337.14625306999994,0.28564213369873476,0.7991031930098315,0.8225582368063064,0.8221077807131373,0.8497419458670566,0.8120426103479271


==> csvs/frank_center_MaxMin_P.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,0.9657437467048837,0.9741878056268979,0.9815646137645583,0.9767308343195231,0.9504608068754049
865.14625307,0.732982257516211,0.9964819655598338,0.9976829244326774,0.9759903005888846,0.9434316142429339,0.8513319903074559
859.64625307,0.728322464559779,0.984742386132516,0.9733366027677277,0.9817776269030944,0.9586427633371218,0.844607822108556
854.14625307,0.723662671603347,0.9730743875353532,0.9749754351225621,0.9626198283053282,0.9594094210200549,0.8604191495887186
848.64625307,0.7190028786469149,0.977364680411465,0.9699391447522172,0.9517337301327875,0.9194991435554899,0.8421045554798351
843.14625307,0.7143430856904829,0.9833374485545775,0.9701957499443873,0.9565074163876265,0.8907049848397776,0.8874397803590454
837.64625307,0.7096832927340508,0.9869843894762959,0.9725853692872433,0.9540096628460921,0.9097334514363743,0.9075451984831934
832.14625307,0.7050234997776188,0.9806216688523129,0.9639450604167366,0.951245933910075,0.9204057129818548,0.8636313061920305
826.64625307,0.7003637068211868,0.9760423849668365,0.965505673638458,0.9502491690680884,0.9426253281159015,0.9095597891695713
821.14625307,0.6957039138647547,0.9806824697270182,0.9702129969964117,0.9607451164302905,0.9242703428430838,0.8714277433230223
815.64625307,0.6910441209083227,0.9768962323165225,0.9670307280481352,0.9607027539635742,0.9377021713880083,0.8882749159548764
810.14625307,0.6863843279518906,0.9691417133588953,0.9630726509183046,0.9509798975341683,0.890728561471301,0.8884256443233894
804.64625307,0.6817245349954586,0.9847486235542011,0.9709661346838117,0.9550947258226321,0.8856256397459035,0.8657268461806926
799.14625307,0.6770647420390266,0.9956685347975462,0.9829321428465212,0.952792606591377,0.9334198031196956,0.872983920694387
793.64625307,0.6724049490825945,0.9832018039017345,0.9712300027735772,0.9648722182252428,0.9283516652810465,0.9007701045078561
788.14625307,0.6677451561261625,0.981787036569256,0.9582070480377846,0.9517992209218363,0.9240217920437035,0.8740321425390493
782.64625307,0.6630853631697304,0.9801981302979881,0.9701061692759504,0.9763429824395181,0.9175250093272288,0.8571111029738188
777.14625307,0.6584255702132983,0.9870019154911643,0.9814835063951388,0.974906567316812,0.911436378565366,0.9222659746668996
771.64625307,0.6537657772568662,0.9884118276866731,0.9824534371179402,0.9672747610885767,0.8984970975551422,0.8800687551584216
766.14625307,0.6491059843004342,0.9802394293141032,0.9720264711167992,0.9405364924951465,0.9318118818418105,0.8676773438423109
760.64625307,0.6444461913440022,0.9855553025736157,0.9675799702800985,0.958677383809292,0.9177570997503947,0.915939728984291
755.14625307,0.6397863983875701,0.9776972437494751,0.9803803319902644,0.9817743916404532,0.9330209809652305,0.8701196696509155
749.64625307,0.6351266054311381,0.9817896949691747,0.9861562617078948,0.9578482775090196,0.9678353265882916,0.8873887187202164
744.14625307,0.630466812474706,0.9654651440908694,0.9716315661656699,0.9633648583519813,0.9215656005903636,0.8829707234806693
738.64625307,0.625807019518274,0.975612389716557,0.9645082121715876,0.9583018898039002,0.9122496343994658,0.8319790779984315
733.14625307,0.621147226561842,0.9889277119444992,0.9908095871176446,0.9846813822297008,0.9301231986007722,0.8844847661734442
727.64625307,0.6164874336054099,0.9695344920074753,0.9838426406906512,0.9559377294852734,0.9559354242403606,0.8884214707472183
722.14625307,0.6118276406489779,0.9873348145205689,0.9813443853955262,0.9763394495689651,0.9442629075625217,0.8870366546079493
716.64625307,0.6071678476925458,0.9837138970116946,0.9723971666443637,0.9822519310261877,0.9213606063402339,0.8865101760962638
711.14625307,0.6025080547361138,0.9708244143158764,0.9566523583610558,0.9693449867794053,0.9175795060800876,0.8942793995151207
705.64625307,0.5978482617796818,0.9767747060058476,0.9744639120281556,0.968207905584927,0.9088099386406082,0.8405007388871325
700.14625307,0.5931884688232497,0.9604680375978131,0.9720471673537097,0.9711394165736844,0.9055742438164006,0.8991747465595712
694.64625307,0.5885286758668177,0.9571891227268295,0.9667241281986759,0.947152843471982,0.8995866192934804,0.8949684373407285
689.14625307,0.5838688829103856,0.9759994639660367,0.9829170505975039,0.9711176196866509,0.9186884264186812,0.8493407621954754
683.64625307,0.5792090899539536,0.9668303135020381,0.9653524228071272,0.9654576162756,0.9238002916295586,0.8925928921879398
678.14625307,0.5745492969975216,0.9619750578458159,0.951676070559866,0.9582539428756967,0.8910849370788668,0.8637488462904347
672.64625307,0.5698895040410895,0.9609977425686322,0.9662550610905547,0.9574772957077019,0.8973239730124939,0.8018926764142058
667.14625307,0.5652297110846575,0.9769704024712516,0.9667812052409042,0.9678081018353836,0.8603429117181255,0.872197759828147
661.64625307,0.5605699181282254,0.9603463446321052,0.9623653995497695,0.9522953632759676,0.9018823853664972,0.8384387117727077
656.14625307,0.5559101251717934,0.9642916616003158,0.9660802851364494,0.9503828812309669,0.915488599484635,0.8689525819032918
650.64625307,0.5512503322153613,0.9579387473338947,0.9519468711938144,0.9669697305462728,0.9100099095431073,0.8501380869441095
645.14625307,0.5465905392589293,0.9704726893345841,0.9765901345182132,0.9663937223004567,0.9135280159029093,0.8565955683704856
639.64625307,0.5419307463024973,0.961252988265735,0.9524408318179565,0.9554563805928087,0.900050371428365,0.8812619356558097
634.14625307,0.5372709533460652,0.9552338110650478,0.9748258532505939,0.960933438695033,0.9076835420307122,0.834408174864669
628.64625307,0.5326111603896332,0.9609557763621593,0.9765522586231252,0.9629280213717425,0.8877083265267308,0.8555891269745143
623.14625307,0.527951367433201,0.9613679002586906,0.9623643228956941,0.9652451440402836,0.9135440865532848,0.8843740628553591
617.64625307,0.523291574476769,0.9677596443720737,0.9446499604183483,0.9693025328418162,0.9051881809770731,0.8148226083048344
612.14625307,0.518631781520337,0.9643638160731574,0.9570493780523404,0.9575095709263669,0.8895642114694303,0.8841510791615808
606.64625307,0.5139719885639049,0.9603407156713963,0.9535691897155572,0.9580961699563403,0.9135405610468184,0.813929990893292
601.14625307,0.5093121956074729,0.9703100969450655,0.9815400087749552,0.9570446905012989,0.905920330087889,0.8686727053725534
595.64625307,0.5046524026510408,0.9689949317876229,0.9546151373910553,0.9581698864559486,0.9144765140737886,0.8500742629202712
590.14625307,0.49999260969460885,0.9602394920119837,0.9613910094448257,0.9568313949811993,0.913572482187094,0.8492978997454301
584.64625307,0.4953328167381768,0.9642262889764325,0.9581713486118407,0.9549861097774004,0.8997065484617417,0.8604454734384943
579.14625307,0.4906730237817447,0.9520878497142242,0.9481027871991015,0.9542442616386362,0.8925810950127916,0.8568206887020068
573.64625307,0.48601323082531267,0.9598033707760403,0.9331094002095062,0.9479997224644894,0.9260602549495669,0.8523164832814095
568.14625307,0.48135343786888063,0.9600416169153169,0.9578003446561967,0.9518684449384178,0.9244150506928395,0.8452672560289831
562.64625307,0.4766936449124486,0.9552438651055526,0.9522903392130653,0.954375904421154,0.9197379188878165,0.8708183789936479
557.14625307,0.47203385195601655,0.9512232757192253,0.9327763186747298,0.9532276535298827,0.9146495311110797,0.845897714474125
551.64625307,0.4673740589995845,0.9643050889558022,0.9527644779763956,0.9539117863209932,0.9169101423742018,0.8688914003773315
546.14625307,0.46271426604315247,0.9288339531237394,0.9366018759796418,0.9443989529431283,0.905697417034459,0.8444618926741083
540.64625307,0.4580544730867204,0.9240507650221044,0.9419324664847935,0.9432463264585988,0.886951117585701,0.8314794447835779
535.14625307,0.4533946801302884,0.9262253387141788,0.9360864847574168,0.940822741712117,0.8908213649908976,0.8831119137886233
529.64625307,0.44873488717385634,0.9262011299937235,0.9330026352751517,0.9446900355867244,0.9112256451275987,0.8692275872755758
524.14625307,0.4440750942174243,0.9129291319707573,0.90781380094331,0.9351948888999685,0.8770727626003819,0.8205206515782267
518.64625307,0.43941530126099226,0.9410382215075066,0.9055298307446137,0.9441235788684499,0.8956342212343705,0.8612566093907893
513.14625307,0.4347555083045602,0.9227922617042179,0.9161663833298537,0.9385647118404218,0.8957479944827256,0.8602132753743118
507.64625306999994,0.4300957153481282,0.9208473254393779,0.9102080142181898,0.938063364368202,0.9145215459961877,0.8657283285844702
502.14625306999994,0.4254359223916961,0.9162594907971109,0.9112412698765564,0.9230998601577768,0.9162000217686,0.8794813941148376
496.64625306999994,0.42077612943526405,0.9038751629902564,0.8998036070270163,0.9131188380153632,0.9098967163723575,0.869203101333918
491.14625306999994,0.416116336478832,0.897704329431925,0.8924337275339671,0.912757758169328,0.9039398790778025,0.8609773778638726
485.64625306999994,0.41145654352239996,0.9102657389150532,0.901679723752712,0.9180490943088159,0.8965214294282944,0.8881297130417557
480.14625306999994,0.4067967505659679,0.8946727291126756,0.8822926481375855,0.9117959121844832,0.8845759388882488,0.8803320408623007
474.64625306999994,0.4021369576095359,0.8709226253644706,0.8730585446810726,0.8768137911676458,0.8792502181611462,0.8375078337170557
469.14625306999994,0.39747716465310384,0.8939473214821996,0.8849214276391033,0.8871459939497727,0.8730354602851762,0.87583319577143
463.64625306999994,0.3928173716966718,0.892097632054879,0.8798068013250472,0.8821728935666049,0.8904418791173023,0.80450353671823
458.14625306999994,0.38815757874023976,0.8847181049674407,0.8868181347560602,0.8661005835860294,0.8939638571088602,0.806842465531172
452.64625306999994,0.3834977857838077,0.889753177986272,0.8949297161387334,0.8636618978317095,0.8337014739492827,0.6922832382843964
447.14625306999994,0.3788379928273757,0.8658419966861934,0.8561882067649387,0.8531945639203232,0.8089750100545368,0.7932126159399402
441.64625306999994,0.37417819987094364,0.8797868755034484,0.8628567494098727,0.8521355482145909,0.8657033528405983,0.7939230466500544
436.14625306999994,0.3695184069145116,0.8814647206161913,0.8629391444353925,0.8536009991185561,0.8760587800365749,0.8645577721369954
430.64625306999994,0.36485861395807956,0.8884732914388515,0.8569476323905499,0.8489936070987534,0.8384779678620364,0.8640795591741953
425.14625306999994,0.36019882100164746,0.8674090865072042,0.8256056477928098,0.8246692112380496,0.8267502414038248,0.8154314244137215
419.64625306999994,0.3555390280452154,0.8477629273634648,0.846705423178016,0.8348808121498578,0.8594143444779482,0.850167284524559
414.14625306999994,0.3508792350887834,0.9053641823542311,0.8871763218173452,0.8978323705581245,0.8919251568818186,0.8953096514313799
408.64625306999994,0.34621944213235134,0.8903382320062777,0.8809109805371875,0.8834738740037442,0.882296467124161,0.8747712211529083
403.14625306999994,0.3415596491759193,0.8720499027381523,0.8709446449399781,0.8740998240186773,0.8765303073528585,0.860442878632201
397.64625306999994,0.33689985621948726,0.8848965095870696,0.8539436428092428,0.8518558847830576,0.8670176859237788,0.8336522561957472
392.14625306999994,0.3322400632630552,0.8432946972632189,0.8506556140269375,0.8476067687226593,0.8107242070401581,0.7853168708053103
386.64625306999994,0.3275802703066232,0.8699498125877513,0.8278496735264885,0.8328284266903185,0.8218303440974182,0.8103009599998473
381.14625306999994,0.32292047735019114,0.9027102994774963,0.876474697872308,0.8800118132352125,0.8832415981341828,0.8394538764647305
375.64625306999994,0.3182606843937591,0.9230138922527363,0.8607778355906901,0.8735625602156605,0.8583589099829064,0.8701893546265345
370.14625306999994,0.31360089143732706,0.9084767427698193,0.8513297879202595,0.8596381739921178,0.8233597440655449,0.8322356129933104
364.64625306999994,0.308941098480895,0.8788196420541684,0.8581306181873087,0.8549966035813943,0.8469245655834883,0.8143523090594116
359.14625306999994,0.304281305524463,0.8725496761821285,0.8019443699135251,0.8077586804359049,0.7917337598659722,0.7616274423684605
353.64625306999994,0.29962151256803093,0.8684767992114718,0.8593420834786502,0.8343443824601185,0.8675232991489699,0.8318648320553071
348.14625306999994,0.2949617196115989,0.8591520967880666,0.7773765050594652,0.7847625934595529,0.7693715683492195,0.7575025120071167
342.64625306999994,0.2903019266551668,0.83158051951952,0.7820772020806579,0.7794805075987328,0.8415625177050149,0.7803112417107559
337.14625306999994,0.28564213369873476,0.7946456395066687,0.8188511087503416,0.8116124798414999,0.8419187811901124,0.7687450087098293


==> csvs/frank_center_Utilitarian_EP.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,1.0,1.0,1.0,1.0,1.0
865.14625307,0.732982257516211,0.9999800576926049,0.9999607938228963,0.9999914699816582,1.0,1.0
859.64625307,0.728322464559779,0.9999800576926049,0.9999607938228963,0.9999914699816582,1.0,1.0
854.14625307,0.723662671603347,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9998332821647659,0.9972186797630759
848.64625307,0.7190028786469149,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9998332821647659,0.9972186797630759
843.14625307,0.7143430856904829,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9998332821647659,0.9972186797630759
837.64625307,0.7096832927340508,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9998332821647659,0.9972186797630759
832.14625307,0.7050234997776188,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
826.64625307,0.7003637068211868,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
821.14625307,0.6957039138647547,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
815.64625307,0.6910441209083227,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
810.14625307,0.6863843279518906,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
804.64625307,0.6817245349954586,0.9978831007301465,0.9995169241468513,0.9999708710433742,0.9985087547928595,0.9950743700384033
799.14625307,0.6770647420390266,0.9978831007301465,0.9995169241468513,0.9999708710433742,0.9985087547928595,0.9950743700384033
793.64625307,0.6724049490825945,0.9963838049113187,0.9990808713808088,0.9989388000660525,0.9981349623848669,0.9935697122870621
788.14625307,0.6677451561261625,0.9963838049113187,0.9990808713808088,0.9989388000660525,0.9981349623848669,0.9935697122870621
782.64625307,0.6630853631697304,0.9963838049113187,0.9990808713808088,0.9989388000660525,0.9981349623848669,0.9935697122870621
777.14625307,0.6584255702132983,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
771.64625307,0.6537657772568662,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
766.14625307,0.6491059843004342,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
760.64625307,0.6444461913440022,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
755.14625307,0.6397863983875701,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
749.64625307,0.6351266054311381,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
744.14625307,0.630466812474706,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
738.64625307,0.625807019518274,0.9916920117778094,0.9980855071974879,0.9960738662552606,0.9976856726292993,0.9905261545077065
733.14625307,0.621147226561842,0.9916920117778094,0.9959774123436681,0.9957292108747281,0.9976856726292993,0.9905261545077065
727.64625307,0.6164874336054099,0.9916920117778094,0.9959774123436681,0.9957292108747281,0.9976856726292993,0.9905261545077065
722.14625307,0.6118276406489779,0.9916920117778094,0.9953471397210247,0.9948638569306774,0.9927112246872195,0.9837241932982401
716.64625307,0.6071678476925458,0.9916920117778094,0.9953471397210247,0.9948638569306774,0.9927112246872195,0.9837241932982401
711.14625307,0.6025080547361138,0.9916920117778094,0.9952792768185704,0.9945695641426385,0.9925340293626014,0.9834824781053755
705.64625307,0.5978482617796818,0.9907449892159595,0.9954705052471029,0.9946325299765091,0.9924656915919332,0.9834824781053755
700.14625307,0.5931884688232497,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
694.64625307,0.5885286758668177,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
689.14625307,0.5838688829103856,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
683.64625307,0.5792090899539536,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
678.14625307,0.5745492969975216,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
672.64625307,0.5698895040410895,0.9907449892159595,0.9954705052471029,0.9934713657926763,0.9924656915919332,0.9834824781053755
667.14625307,0.5652297110846575,0.9907449892159595,0.9946437307781993,0.9920304072350434,0.9916172169487242,0.9798812991444867
661.64625307,0.5605699181282254,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
656.14625307,0.5559101251717934,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
650.64625307,0.5512503322153613,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
645.14625307,0.5465905392589293,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
639.64625307,0.5419307463024973,0.9722782741351109,0.9927951346029269,0.9893397979797157,0.9765819249518304,0.9780281197883987
634.14625307,0.5372709533460652,0.9722782741351109,0.9927951346029269,0.9893397979797157,0.9765819249518304,0.9780281197883987
628.64625307,0.5326111603896332,0.9711890811436211,0.9921718796017066,0.9891910685983987,0.9765819249518304,0.9780281197883987
623.14625307,0.527951367433201,0.9697799140981704,0.9891699568503305,0.9891910685983987,0.958274742554753,0.9780281197883987
617.64625307,0.523291574476769,0.9697799140981704,0.9879281620882027,0.9859945798880015,0.9573457797137507,0.9766912642420011
612.14625307,0.518631781520337,0.9697799140981704,0.9879281620882027,0.9859945798880015,0.9573457797137507,0.9766912642420011
606.64625307,0.5139719885639049,0.9697799140981704,0.9874677096131768,0.9828610446617075,0.9562073647782514,0.9748676177942179
601.14625307,0.5093121956074729,0.9697799140981704,0.9874677096131768,0.9828610446617075,0.9562073647782514,0.9748676177942179
595.64625307,0.5046524026510408,0.9697799140981704,0.9874677096131768,0.9823948545306823,0.9551807048299383,0.9784687967551069
590.14625307,0.49999260969460885,0.9697799140981704,0.9874677096131768,0.9823948545306823,0.9551807048299383,0.9784687967551069
584.64625307,0.4953328167381768,0.9697799140981704,0.9811524389334227,0.9778060539457065,0.9551807048299383,0.967152322830567
579.14625307,0.4906730237817447,0.9697799140981704,0.9811524389334227,0.9778060539457065,0.9551807048299383,0.967152322830567
573.64625307,0.48601323082531267,0.9697799140981704,0.9811524389334227,0.9778060539457065,0.9551807048299383,0.967152322830567
568.14625307,0.48135343786888063,0.9697799140981704,0.9811524389334227,0.9778060539457065,0.9551807048299383,0.967152322830567
562.64625307,0.4766936449124486,0.9662620536105978,0.9787864880387914,0.9759176406623382,0.9185375728567903,0.9643680729304682
557.14625307,0.47203385195601655,0.9662620536105978,0.9787864880387914,0.9759176406623382,0.9185375728567903,0.9643680729304682
551.64625307,0.4673740589995845,0.9662620536105978,0.9787864880387914,0.9759176406623382,0.9185375728567903,0.9643680729304682
546.14625307,0.46271426604315247,0.9662620536105978,0.9787864880387914,0.9759176406623382,0.9185375728567903,0.9643680729304682
540.64625307,0.4580544730867204,0.9662620536105978,0.9786644074863017,0.971816794349526,0.9145873232606954,0.9375384803756547
535.14625307,0.4533946801302884,0.9662620536105978,0.9786644074863017,0.971816794349526,0.9145873232606954,0.9375384803756547
529.64625307,0.44873488717385634,0.9662620536105978,0.9676112901878401,0.971816794349526,0.9077775301664938,0.9375384803756547
524.14625307,0.4440750942174243,0.9662620536105978,0.9676112901878401,0.971816794349526,0.9077775301664938,0.9375384803756547
518.64625307,0.43941530126099226,0.9662620536105978,0.9676112901878401,0.971816794349526,0.9077775301664938,0.9375384803756547
513.14625307,0.4347555083045602,0.9662620536105978,0.9676112901878401,0.971816794349526,0.9077775301664938,0.9375384803756547
507.64625306999994,0.4300957153481282,0.9662620536105978,0.9632444779607658,0.971816794349526,0.894957017345981,0.9375384803756547
502.14625306999994,0.4254359223916961,0.9662620536105978,0.9632444779607658,0.971816794349526,0.894957017345981,0.9375384803756547
496.64625306999994,0.42077612943526405,0.9662620536105978,0.9632444779607658,0.971816794349526,0.894957017345981,0.9375384803756547
491.14625306999994,0.416116336478832,0.9662620536105978,0.9632444779607658,0.971816794349526,0.894957017345981,0.9375384803756547
485.64625306999994,0.41145654352239996,0.9598529217529774,0.9566648247451216,0.9680965051645554,0.8670077337442219,0.9375384803756547
480.14625306999994,0.4067967505659679,0.9598529217529774,0.9566648247451216,0.9680965051645554,0.8670077337442219,0.9375384803756547
474.64625306999994,0.4021369576095359,0.9598529217529774,0.9566648247451216,0.9672505143571921,0.8666162865360767,0.9370335264141628
469.14625306999994,0.39747716465310384,0.9569448025874658,0.9372468245700879,0.9658354797726189,0.8928260906573647,0.9370335264141628
463.64625306999994,0.3928173716966718,0.9530920856631715,0.9351374781440558,0.9629655482808432,0.8890058634086012,0.9370335264141628
458.14625306999994,0.38815757874023976,0.9530920856631715,0.9351374781440558,0.9629655482808432,0.8890058634086012,0.9370335264141628
452.64625306999994,0.3834977857838077,0.9530920856631715,0.9351374781440558,0.9629655482808432,0.8890058634086012,0.9370335264141628
447.14625306999994,0.3788379928273757,0.9530920856631715,0.9438884932510511,0.9629655482808432,0.8085420008409427,0.9370335264141628
441.64625306999994,0.37417819987094364,0.9501938380861794,0.9054853647087893,0.9168537457600159,0.8750880531931161,0.9352988842921108
436.14625306999994,0.3695184069145116,0.9501938380861794,0.9361523004944216,0.9168537457600159,0.7946241906254575,0.9352988842921108
430.64625306999994,0.36485861395807956,0.9501938380861794,0.9023402962939204,0.9253328550630777,0.8833043300815876,0.9352988842921108
425.14625306999994,0.36019882100164746,0.9501938380861794,0.9330072320795527,0.9253328550630777,0.8178913865145144,0.9352988842921108
419.64625306999994,0.3555390280452154,0.9501938380861794,0.9321255939823165,0.9369846933102615,0.8156223867121871,0.9322026592927137
414.14625306999994,0.3508792350887834,0.8969545578001442,0.9190803018695767,0.9248110754406628,0.810977390601015,0.9234330337805554
408.64625306999994,0.34621944213235134,0.873703830226027,0.9281559570558594,0.9221971619634651,0.851679936228619,0.9160088427943339
403.14625306999994,0.3415596491759193,0.8643865792028954,0.9188160450026897,0.9181220318050447,0.8088465071268774,0.9160088427943339
397.64625306999994,0.33689985621948726,0.9032361990127852,0.9236664725325624,0.9195558003119239,0.7082762186692754,0.8850155132704439
392.14625306999994,0.3322400632630552,0.8633417170312561,0.9133924105901177,0.914051580000486,0.7399419513957931,0.8823140251684976
386.64625306999994,0.3275802703066232,0.8546847231871955,0.9032565521980241,0.9080174208636573,0.7399419513957931,0.8739408991682112
381.14625306999994,0.32292047735019114,0.8421847231871954,0.9032565521980241,0.9034512108179952,0.7399419513957931,0.8739408991682112
375.64625306999994,0.3182606843937591,0.8884651952324084,0.9049594008221429,0.9026120571814039,0.7603188059440347,0.8598196417087106
370.14625306999994,0.31360089143732706,0.8653288977421949,0.8921810053223695,0.8956502193655189,0.7297302174631777,0.8556533007901438
364.64625306999994,0.308941098480895,0.8624207785766836,0.8746675150293071,0.8942351847809455,0.7927557774579019,0.8556533007901438
359.14625306999994,0.304281305524463,0.8499207785766835,0.886418823733468,0.8896689747352834,0.6639471999133091,0.8556533007901438
353.64625306999994,0.29962151256803093,0.7619663678482471,0.8544112578694082,0.8855662737240864,0.6965134036493335,0.8759543418555831
348.14625306999994,0.2949617196115989,0.7619663678482471,0.8544112578694082,0.8844045631292258,0.6854906956250637,0.8542152114208005
342.64625306999994,0.2903019266551668,0.7494663678482472,0.8544112578694082,0.8798383530835636,0.6854906956250637,0.8542152114208005
337.14625306999994,0.28564213369873476,0.7648646154252393,0.8573865947270957,0.8950616606459153,0.6745342710744254,0.8559498535428528
331.64625306999994,0.2809823407423027,0.7523646154252394,0.8573865947270957,0.8904954506002533,0.6745342710744254,0.8559498535428528


==> csvs/frank_center_Utilitarian_P.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,1.0,1.0,1.0,1.0,1.0
865.14625307,0.732982257516211,0.9999800576926049,0.9999607938228963,0.9999914699816582,1.0,1.0
859.64625307,0.728322464559779,0.9999800576926049,0.9999607938228963,0.9999914699816582,1.0,1.0
854.14625307,0.723662671603347,0.9998553707464832,0.9999607938228963,0.9999914699816582,0.9986490391390541,0.9979919357390107
848.64625307,0.7190028786469149,0.9998553707464832,0.9999607938228963,0.9999914699816582,0.9986490391390541,0.9979919357390107
843.14625307,0.7143430856904829,0.9998553707464832,0.9999607938228963,0.9999914699816582,0.9986490391390541,0.9979919357390107
837.64625307,0.7096832927340508,0.9998553707464832,0.9999607938228963,0.9999914699816582,0.9986490391390541,0.9979919357390107
832.14625307,0.7050234997776188,0.9998553707464832,0.9999607938228963,0.9999914699816582,0.9986490391390541,0.9979919357390107
826.64625307,0.7003637068211868,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
821.14625307,0.6957039138647547,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
815.64625307,0.6910441209083227,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
810.14625307,0.6863843279518906,0.9982561116102519,0.9995733398650489,0.9999914699816582,0.9986490391390541,0.9952106155020866
804.64625307,0.6817245349954586,0.9967568157914238,0.9991372870990064,0.9989593990043365,0.9982752467310613,0.9937059577507454
799.14625307,0.6770647420390266,0.9967568157914238,0.9991372870990064,0.9989593990043365,0.9982752467310613,0.9937059577507454
793.64625307,0.6724049490825945,0.9967568157914238,0.9991372870990064,0.9989593990043365,0.9982752467310613,0.9937059577507454
788.14625307,0.6677451561261625,0.9963838049113187,0.9990808713808088,0.9989388000660525,0.9981349623848669,0.9935697122870621
782.64625307,0.6630853631697304,0.9963838049113187,0.9990808713808088,0.9989388000660525,0.9981349623848669,0.9935697122870621
777.14625307,0.6584255702132983,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
771.64625307,0.6537657772568662,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
766.14625307,0.6491059843004342,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
760.64625307,0.6444461913440022,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
755.14625307,0.6397863983875701,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
749.64625307,0.6351266054311381,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
744.14625307,0.630466812474706,0.9916920117778094,0.9982549267038969,0.9969510354009522,0.9976856726292993,0.9917611487666235
738.64625307,0.625807019518274,0.9916920117778094,0.9976246540812536,0.9960856814569014,0.9927112246872195,0.9849591875571571
733.14625307,0.621147226561842,0.9916920117778094,0.9976246540812536,0.9960856814569014,0.9927112246872195,0.9849591875571571
727.64625307,0.6164874336054099,0.9916920117778094,0.9974552345748444,0.9952085123112098,0.9927112246872195,0.9837241932982401
722.14625307,0.6118276406489779,0.9916920117778094,0.9953471397210247,0.9948638569306774,0.9927112246872195,0.9837241932982401
716.64625307,0.6071678476925458,0.9916920117778094,0.9953471397210247,0.9948638569306774,0.9927112246872195,0.9837241932982401
711.14625307,0.6025080547361138,0.9916920117778094,0.9952792768185704,0.9945695641426385,0.9925340293626014,0.9834824781053755
705.64625307,0.5978482617796818,0.9907449892159595,0.9954705052471029,0.9946325299765091,0.9924656915919332,0.9834824781053755
700.14625307,0.5931884688232497,0.9916920117778094,0.996125334216054,0.9926639967747363,0.9925340293626014,0.9803862531059784
694.64625307,0.5885286758668177,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
689.14625307,0.5838688829103856,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
683.64625307,0.5792090899539536,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
678.14625307,0.5745492969975216,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919332,0.9834824781053755
672.64625307,0.5698895040410895,0.9907449892159595,0.9917813160252033,0.991493590252606,0.9916172169487242,0.9586471226711958
667.14625307,0.5652297110846575,0.9907449892159595,0.9946437307781993,0.9920304072350434,0.9916172169487242,0.9798812991444867
661.64625307,0.5605699181282254,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
656.14625307,0.5559101251717934,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
650.64625307,0.5512503322153613,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
645.14625307,0.5465905392589293,0.9834050837594607,0.9933081636892762,0.990848651087277,0.9902159103389477,0.9780281197883987
639.64625307,0.5419307463024973,0.9805273709543348,0.9897932118515507,0.990848651087277,0.9719087279418707,0.9780281197883987
634.14625307,0.5372709533460652,0.9805273709543348,0.9885514170894228,0.9878533001633024,0.9715403577186889,0.9766912642420011
628.64625307,0.5326111603896332,0.9805273709543348,0.9840446969474632,0.9878533001633024,0.9583090896096021,0.9766912642420011
623.14625307,0.527951367433201,0.9805273709543348,0.9840446969474632,0.9878533001633024,0.9583090896096021,0.9766912642420011
617.64625307,0.523291574476769,0.9805273709543348,0.9840446969474632,0.9878533001633024,0.9583090896096021,0.9766912642420011
612.14625307,0.518631781520337,0.9805273709543348,0.9840446969474632,0.9878533001633024,0.9583090896096021,0.9766912642420011
606.64625307,0.5139719885639049,0.9805273709543348,0.9840446969474632,0.9878533001633024,0.9583090896096021,0.9766912642420011
601.14625307,0.5093121956074729,0.9708691070896602,0.9840446969474632,0.9861433092693189,0.9441145116046636,0.9766912642420011
595.64625307,0.5046524026510408,0.9708691070896602,0.9840446969474632,0.9861433092693189,0.9441145116046636,0.9766912642420011
590.14625307,0.49999260969460885,0.9708691070896602,0.9840446969474632,0.9861433092693189,0.9441145116046636,0.9766912642420011
584.64625307,0.4953328167381768,0.9708691070896602,0.9835842444724373,0.9830097740430248,0.9429760966691644,0.9748676177942179
579.14625307,0.4906730237817447,0.9708691070896602,0.9835842444724373,0.9830097740430248,0.9429760966691644,0.9748676177942179
573.64625307,0.48601323082531267,0.9708691070896602,0.9835842444724373,0.9825435839119995,0.9419494367208514,0.9784687967551069
568.14625307,0.48135343786888063,0.9708691070896602,0.9835842444724373,0.9825435839119995,0.9419494367208514,0.9784687967551069
562.64625307,0.4766936449124486,0.9708691070896602,0.9824095630047457,0.9784427375991873,0.9379991871247566,0.9446749921882052
557.14625307,0.47203385195601655,0.9708691070896602,0.9824095630047457,0.9784427375991873,0.9379991871247566,0.9446749921882052
551.64625307,0.4673740589995845,0.9697799140981704,0.9817863080035255,0.97829400821787,0.9379991871247566,0.9446749921882052
546.14625307,0.46271426604315247,0.9662620536105978,0.9794203571088942,0.9764055949345017,0.9013560551516085,0.9418907422881063
540.64625307,0.4580544730867204,0.9662620536105978,0.9794203571088942,0.9764055949345017,0.9013560551516085,0.9418907422881063
535.14625307,0.4533946801302884,0.9662620536105978,0.9794203571088942,0.9764055949345017,0.9013560551516085,0.9418907422881063
529.64625307,0.44873488717385634,0.9662620536105978,0.9794203571088942,0.9764055949345017,0.9013560551516085,0.9418907422881063
524.14625307,0.4440750942174243,0.9662620536105978,0.9719781024149142,0.971816794349526,0.894957017345981,0.9375384803756547
518.64625307,0.43941530126099226,0.9662620536105978,0.9719781024149142,0.971816794349526,0.894957017345981,0.9375384803756547
513.14625307,0.4347555083045602,0.9662620536105978,0.9719781024149142,0.971816794349526,0.894957017345981,0.9375384803756547
507.64625306999994,0.4300957153481282,0.9662620536105978,0.9719781024149142,0.971816794349526,0.894957017345981,0.9375384803756547
502.14625306999994,0.4254359223916961,0.9662620536105978,0.9640713761844013,0.9707566007384024,0.876280286995806,0.9375384803756547
496.64625306999994,0.42077612943526405,0.9662620536105978,0.9640713761844013,0.9707566007384024,0.876280286995806,0.9375384803756547
491.14625306999994,0.416116336478832,0.9662620536105978,0.9640713761844013,0.9699106099310392,0.8758888397876609,0.9370335264141628
485.64625306999994,0.41145654352239996,0.9662620536105978,0.9597045639573271,0.9699106099310392,0.8887093526081736,0.9370335264141628
480.14625306999994,0.4067967505659679,0.9662620536105978,0.9597045639573271,0.9699106099310392,0.8887093526081736,0.9370335264141628
474.64625306999994,0.4021369576095359,0.9662620536105978,0.9553377517302528,0.9699106099310392,0.8758888397876609,0.9370335264141628
469.14625306999994,0.39747716465310384,0.9662620536105978,0.9553377517302528,0.9699106099310392,0.8758888397876609,0.9370335264141628
463.64625306999994,0.3928173716966718,0.9569448025874658,0.9459978396770832,0.9658354797726189,0.8249055081048883,0.9370335264141628
458.14625306999994,0.38815757874023976,0.9569448025874658,0.9451162015798471,0.9604156716159585,0.8226365083025612,0.933937301414766
452.64625306999994,0.3834977857838077,0.9558999404158266,0.9402354640344298,0.9563452198114,0.7586134310626677,0.9002424837889297
447.14625306999994,0.3788379928273757,0.9530016928388344,0.9319563744106454,0.9369458835923391,0.7726119569950815,0.92024697210166
441.64625306999994,0.37417819987094364,0.9530016928388344,0.9319563744106454,0.9357841729974786,0.7565297182736141,0.8985078416668774
436.14625306999994,0.3695184069145116,0.9491489759145402,0.9298470279846133,0.9340759521005635,0.7689936674002252,0.92024697210166
430.64625306999994,0.36485861395807956,0.9491489759145402,0.9298470279846133,0.9340759521005635,0.7689936674002252,0.92024697210166
425.14625306999994,0.36019882100164746,0.9491489759145402,0.9298470279846133,0.932914241505703,0.752911428678758,0.8985078416668774
419.64625306999994,0.3555390280452154,0.9491489759145402,0.9267019595697443,0.9340759521005635,0.7676815481937612,0.92024697210166
414.14625306999994,0.3508792350887834,0.9491489759145402,0.9267019595697443,0.932914241505703,0.7515993094722939,0.8985078416668774
408.64625306999994,0.34621944213235134,0.9520570950800517,0.9294060229422345,0.9320183420207032,0.7676168188773247,0.8985078416668774
403.14625306999994,0.3415596491759193,0.9061443181782967,0.9263705359050526,0.9198216114217845,0.7800607059362422,0.9067546437052268
397.64625306999994,0.33689985621948726,0.9061443181782967,0.9263705359050526,0.9186599008269241,0.763978467214775,0.8850155132704439
392.14625306999994,0.3322400632630552,0.8993219769011063,0.9120548063498599,0.918214529548566,0.704760031500693,0.8850155132704439
386.64625306999994,0.3275802703066232,0.8906649830570457,0.9019189479577664,0.9121803704117373,0.704760031500693,0.8766423872701579
381.14625306999994,0.32292047735019114,0.8781649830570457,0.9019189479577664,0.9076141603660752,0.704760031500693,0.8766423872701579
375.64625306999994,0.3182606843937591,0.8761758078223737,0.8965664361644957,0.9016237802600534,0.6436908518996749,0.8801360003268953
370.14625306999994,0.31360089143732706,0.8761758078223737,0.8965664361644957,0.9016237802600534,0.6713784677091228,0.8801360003268953
364.64625306999994,0.308941098480895,0.8761758078223737,0.8965664361644957,0.9004620696651929,0.6552962289876556,0.8580552680362196
359.14625306999994,0.304281305524463,0.8675188139783131,0.883869263586062,0.8951688581508226,0.6552962289876556,0.8486784116125964
353.64625306999994,0.29962151256803093,0.8550188139783131,0.883869263586062,0.8906026481051605,0.6552962289876556,0.8486784116125964
348.14625306999994,0.2949617196115989,0.8491364922190152,0.8276390414289376,0.8853382364991028,0.6107527781372482,0.8421338103888608
342.64625306999994,0.2903019266551668,0.8469367043943778,0.8336883227459346,0.8950616606459153,0.6084473245122635,0.8559498535428528
337.14625306999994,0.28564213369873476,0.8469367043943778,0.8336883227459346,0.8821967560156542,0.6043431029765169,0.8398856541716789
331.64625306999994,0.2809823407423027,0.8669317733010058,0.8774047796641551,0.8673808635768976,0.6199351413683123,0.7723087049171319


==> csvs/frank_center_lc_EP_1.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,1.0,0.9999999999999998,1.0000000000000002,1.0,0.9999999999999999
865.14625307,0.732982257516211,0.999980057692605,0.9999607938228963,0.9999914699816582,1.0,1.0
859.64625307,0.728322464559779,0.999980057692605,0.9999607938228963,0.9999914699816582,1.0,1.0
854.14625307,0.723662671603347,0.999980057692605,0.9998895860793904,0.9996806960567383,0.9997682985584123,0.9997582848071354
848.64625307,0.7190028786469149,0.9996070468124649,0.9999043781046323,0.999970871043318,0.9998134416925066,0.9998637545361693
843.14625307,0.7143430856904829,0.9996070468124068,0.999836515202167,0.9996600971183793,0.9994534823020589,0.9996220393433701
837.64625307,0.7096832927340508,0.9985178538210053,0.9992132602010223,0.9995113677371315,0.9996362463679404,0.9996220393434411
832.14625307,0.7050234997776188,0.998948023756529,0.9986494038936659,0.9994705200592807,0.9995679085972723,0.9996220393434398
826.64625307,0.7003637068211868,0.9978588307650424,0.9980261488924485,0.9993217906779632,0.9995679085972718,0.9996220393434391
821.14625307,0.6957039138647547,0.9986651631666634,0.998490821537049,0.9988424931021733,0.9997913778831284,0.9998637545362928
815.64625307,0.6910441209083227,0.9986651631666671,0.9984229586345972,0.9985317191772702,0.9995679085972708,0.9996220393434395
810.14625307,0.6863843279518906,0.9975759701751876,0.9977997036333663,0.9983829897959521,0.9995679085972758,0.9996220393434522
804.64625307,0.6817245349954586,0.9986651631666665,0.9982535391281804,0.9976545500315607,0.9995679085972665,0.9983870450845168
799.14625307,0.6770647420390266,0.9975759701751876,0.9976302841269667,0.9975058206502582,0.9995679085972758,0.998387045084531
793.64625307,0.6724049490825945,0.9975759701751759,0.9976302841269681,0.9971539206572254,0.9995679085972713,0.998387045084523
788.14625307,0.6677451561261625,0.9943344031432936,0.9977907110061888,0.9978461114898037,0.9994011907620399,0.9956057248476027
782.64625307,0.6630853631697304,0.9932452101517969,0.9971674560049602,0.9976973821084822,0.9994011907620362,0.9956057248475885
777.14625307,0.6584255702132983,0.9932452101518006,0.9971674560049674,0.9973454821154533,0.9994011907620389,0.9956057248475968
771.64625307,0.6537657772568662,0.9868744707972498,0.9963417043839237,0.9966643553418719,0.9979998841521467,0.9937525454913768
766.14625307,0.6491059843004342,0.9869457592849573,0.9964329248156084,0.9966643553420442,0.9979998841522655,0.9937525454915215
760.64625307,0.6444461913440022,0.9859053046951287,0.9958318889159822,0.9965156259605691,0.9979998841521632,0.9937525454914448
755.14625307,0.6397863983875701,0.9859053046953088,0.9958318889160567,0.9961637259676956,0.997999884152261,0.9937525454915139
749.64625307,0.6351266054311381,0.9932452101518008,0.9971674560049777,0.9973454821154558,0.9982169477363269,0.9935976605866096
744.14625307,0.630466812474706,0.9869944976868016,0.9964697269697249,0.9969751292669659,0.9969290183598736,0.9919861964233967
738.64625307,0.625807019518274,0.986994497686787,0.9962277640022699,0.9966643553420232,0.9967991768150781,0.9917444812305007
733.14625307,0.621147226561842,0.985905304695294,0.9958318889160392,0.9965156259607181,0.996815641126548,0.9917444812305223
727.64625307,0.6164874336054099,0.9859053046953118,0.9958318889160489,0.9961637259676956,0.9968156411265537,0.9917444812305325
722.14625307,0.6118276406489779,0.9845089925051308,0.9945966056635412,0.9931714793234174,0.996447270903372,0.9904076256841172
716.64625307,0.6071678476925458,0.9849376575557214,0.9941598113219944,0.9926263340246906,0.996447270903372,0.9904076256841333
711.14625307,0.6025080547361138,0.9845091655642131,0.9930400760779323,0.9926002925680736,0.996381273036279,0.9904076256841362
705.64625307,0.5978482617796818,0.9852181376692066,0.9934774916935473,0.9924261249313433,0.9965156086736784,0.9904076256835962
700.14625307,0.5931884688232497,0.9879547064631987,0.9934384586747289,0.9913692904282433,0.9936720527381866,0.9889029679326162
694.64625307,0.5885286758668177,0.9798269027888908,0.9934794487810109,0.9928167050682252,0.995194915753234,0.987893092040624
689.14625307,0.5838688829103856,0.9792079507747289,0.9927870572776586,0.9931457753568853,0.9960608967333215,0.9875725253930662
683.64625307,0.5792090899539536,0.9771660797039272,0.9920759257753837,0.9900821058721184,0.994565259662345,0.9870944044121105
678.14625307,0.5745492969975216,0.9766111957783503,0.9889664902937386,0.9890694459173629,0.9946401132488243,0.9870944044118516
672.64625307,0.5698895040410895,0.9785023698062343,0.9924863247701703,0.9928410420759747,0.9951358521640409,0.9871440579511396
667.14625307,0.5652297110846575,0.9775605056565331,0.9905438779756575,0.9897277227916217,0.9911961011693382,0.9870944044123564
661.64625307,0.5605699181282254,0.9785251936273497,0.9921111684358784,0.9887779376977037,0.9950354128660848,0.9870944044120173
656.14625307,0.5559101251717934,0.9753444612974015,0.9908540367178258,0.9884026765462631,0.9943340327022175,0.9869389121024376
650.64625307,0.5512503322153613,0.9823158907679709,0.9924119102194147,0.9899975064264801,0.9956241887398122,0.987094404412334
645.14625307,0.5465905392589293,0.9823158907675988,0.9929066725266854,0.9887779376975457,0.9950354128660762,0.9870944044117382
639.64625307,0.5419307463024973,0.9823158907679709,0.9904125538881519,0.9914985565440526,0.993157385870818,0.9845855957531299
634.14625307,0.5372709533460652,0.9823158907675728,0.989177270635324,0.989997506426102,0.9927890156473163,0.987094404411857
628.64625307,0.5326111603896332,0.9823158907679579,0.9900040451045405,0.9887779376980955,0.9930487144174742,0.9870944044123425
623.14625307,0.527951367433201,0.9795523668348389,0.9873243865856135,0.9858872141321883,0.9888001876116785,0.9839981794127357
617.64625307,0.523291574476769,0.9776942068593092,0.9868031449325368,0.9857992456073164,0.988341705106374,0.9839981794129592
612.14625307,0.518631781520337,0.9784631738436766,0.9879598754740067,0.9886114451969272,0.9847911102910165,0.9780281197883989
606.64625307,0.5139719885639049,0.9784631738436677,0.9861990660719295,0.9863913313577831,0.9835481668565405,0.9797874892413982
601.14625307,0.5093121956074729,0.9776942068593092,0.9866170358171802,0.9851717626294093,0.9829845574179891,0.9797874892413985
595.64625307,0.5046524026510408,0.9784631738430996,0.9822470376274296,0.9757576856349307,0.9782542353980906,0.9735166076620267
590.14625307,0.49999260969460885,0.9706677142395618,0.9759426598051109,0.9637341143656905,0.9780836373222765,0.9708934020775432
584.64625307,0.4953328167381768,0.9652771124021522,0.9710289837455547,0.9685697078482847,0.9806058538490819,0.9701177727755268
579.14625307,0.4906730237817447,0.9485047692099057,0.9656405335852548,0.9653022125156511,0.9805236278966952,0.9683239058925149
573.64625307,0.48601323082531267,0.9566903885341626,0.9658461129503333,0.9595769767060837,0.980132336931842,0.9631696768646643
568.14625307,0.48135343786888063,0.9569441570177457,0.9737097609157987,0.9742414569699032,0.9813184526857567,0.9687160540529206
562.64625307,0.4766936449124486,0.9607767890944261,0.969522976431661,0.9639105474329921,0.9791660240634743,0.9648130551868561
557.14625307,0.47203385195601655,0.9554937939366873,0.9627229337126146,0.9584339104649932,0.9768468290271429,0.9566841280125022
551.64625307,0.4673740589995845,0.9607767890946397,0.96317187543338,0.9553180028247783,0.9736632943902231,0.9534941433919958
546.14625307,0.46271426604315247,0.9496223360548719,0.9536671694237969,0.9620797397505852,0.9744124216403094,0.9611337859015743
540.64625307,0.4580544730867204,0.9537921409568426,0.9463670792954457,0.9460010700035565,0.9707235444991841,0.9496256659938156
535.14625307,0.4533946801302884,0.9461184685211286,0.9392601968443415,0.949333591701024,0.9717357614642866,0.9528535974181233
529.64625307,0.44873488717385634,0.9238641826717965,0.9476031969131642,0.9567948867477836,0.9782025339931937,0.951779316399267
524.14625307,0.4440750942174243,0.9257534889680139,0.94388668766148,0.9467688546748897,0.9753389235229668,0.948610998848192
518.64625307,0.43941530126099226,0.9226897095511599,0.9367128993918663,0.9427640179450266,0.9689784327988666,0.9545018289336119
513.14625307,0.4347555083045602,0.9137993226817445,0.9344553211629271,0.9502373733759145,0.9783844746322711,0.9510007434740863
507.64625306999994,0.4300957153481282,0.9130987642036121,0.9270143923204454,0.9445037381538475,0.9740898698977511,0.9489485965469747
502.14625306999994,0.4254359223916961,0.9182440354752492,0.9237816174005632,0.9362317591297307,0.9709009232076548,0.9405045990236596
496.64625306999994,0.42077612943526405,0.9205143308924535,0.9215638423757125,0.9304995783694948,0.9678983689853897,0.9379920374031334
491.14625306999994,0.416116336478832,0.9127335133994162,0.9245211417922851,0.9345607602842791,0.9680468681956469,0.9355246275059868
485.64625306999994,0.41145654352239996,0.9173899881984683,0.9098667779955986,0.9257366288234765,0.9586831774691184,0.9261184273776744
480.14625306999994,0.4067967505659679,0.9143478594161781,0.9058086630300639,0.9197369127103889,0.9577542421656241,0.9297271459562555
474.64625306999994,0.4021369576095359,0.8990822098328319,0.9006000379888884,0.9166604340841477,0.9569576753971112,0.9230283048315521
469.14625306999994,0.39747716465310384,0.9064481552451626,0.903586090531739,0.9088015487609405,0.9538476440718306,0.907986538811924
463.64625306999994,0.3928173716966718,0.9064481552453627,0.8955672465787546,0.9051151912473953,0.9513395093279028,0.9073946455192189
458.14625306999994,0.38815757874023976,0.8999032245324499,0.8858555250920046,0.9116076725341279,0.9500164388718381,0.909848366431271
452.64625306999994,0.3834977857838077,0.8993677984033426,0.8976078806506148,0.901394930382371,0.9511097958916642,0.9316929295997681
447.14625306999994,0.3788379928273757,0.8963903218908824,0.8876677205247637,0.8955302927834792,0.9506403648826387,0.9275447341614229
441.64625306999994,0.37417819987094364,0.8895803338699197,0.863597173403003,0.8911859645639619,0.9410866143536816,0.9060426340439978
436.14625306999994,0.3695184069145116,0.8896799362257974,0.8973679446391678,0.9060279118517338,0.9460715463554749,0.9063816523100141
430.64625306999994,0.36485861395807956,0.899298662886989,0.8912091456102543,0.8967188542787716,0.9511097958916699,0.9161872771579725
425.14625306999994,0.36019882100164746,0.8964555823175975,0.8815868894766158,0.8908542166798017,0.9506403648825423,0.9120390817194756
419.64625306999994,0.3555390280452154,0.851766540124701,0.8785134203974203,0.8857448589356066,0.9295656798190252,0.9090088573318482
414.14625306999994,0.3508792350887834,0.842828654144343,0.8713153455154734,0.8854294140578668,0.9304760244486863,0.9072727985150782
408.64625306999994,0.34621944213235134,0.8445770983260521,0.8653000318849897,0.869694963237869,0.9184005097309162,0.9047374590520082
403.14625306999994,0.3415596491759193,0.8414883731853973,0.8472901323676295,0.8804172397627827,0.9139292020779924,0.9173342678146305
397.64625306999994,0.33689985621948726,0.8296160092579179,0.8861857317326413,0.8866089084222563,0.907741779962879,0.9256416128336523
392.14625306999994,0.3322400632630552,0.8487646910995552,0.8685970512701935,0.8776503293172052,0.9053473506716162,0.9211724919336938
386.64625306999994,0.3275802703066232,0.8358619056408744,0.8428695136822619,0.8771420130418901,0.8968757787696273,0.9157930999720884
381.14625306999994,0.32292047735019114,0.8160367221803886,0.8439438511119539,0.8737184824012056,0.8971097394922143,0.9132439237757665
375.64625306999994,0.3182606843937591,0.8157115499515714,0.8433354574385763,0.857345857174508,0.8997809124465009,0.8971797244045924
370.14625306999994,0.31360089143732706,0.7906954562445213,0.8171113058884308,0.8358135032886544,0.8933227207060963,0.8825282548255333
364.64625306999994,0.308941098480895,0.8363926406830551,0.8490395118279151,0.863100766248346,0.903348819999457,0.8947585244635382
359.14625306999994,0.304281305524463,0.8021336580050662,0.8216601375703791,0.8411002259536814,0.891077050836352,0.8741546012017867
353.64625306999994,0.29962151256803093,0.8101371843745122,0.8392428804421372,0.8533467812088843,0.9019975151052047,0.8938693055688371


==> csvs/frank_center_lc_EP_5.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,0.9999999999999993,0.9999999999999987,0.9999999999999994,0.9999999999999994,0.9999999999999983
865.14625307,0.732982257516211,0.999980057692605,0.9999607938228963,0.9999914699816582,1.0,1.0
859.64625307,0.728322464559779,0.999980057692605,0.9999607938228963,0.9999914699816582,1.0,1.0
854.14625307,0.723662671603347,0.999980057692605,0.999892930920442,0.9996806960567383,0.9997684308572923,0.9997582848071354
848.64625307,0.7190028786469149,0.9996070468124998,0.9998310734647629,0.9999708710433742,0.9998514834980795,0.9998637545363169
843.14625307,0.7143430856904829,0.9996070468124998,0.9998365152022443,0.9996600971184543,0.9996362463679438,0.9996220393434522
837.64625307,0.7096832927340508,0.99851785382101,0.9992132602010203,0.999511367737137,0.9996281465110979,0.9996220393434522
832.14625307,0.7050234997776188,0.9989480237565364,0.998649403893671,0.9994705200592869,0.9995679085972758,0.9996220393434522
826.64625307,0.7003637068211868,0.9978588307650466,0.9980261488924509,0.9993217906779698,0.999567908597276,0.9996220393434522
821.14625307,0.6957039138647547,0.9986651631666772,0.9984908215370571,0.9988424931021975,0.9997913778831375,0.9998637545363169
815.64625307,0.6910441209083227,0.9986651631666774,0.9984229586346043,0.9985317191772776,0.999567908597276,0.9996220393434522
810.14625307,0.6863843279518906,0.9975759701751876,0.9977997036333842,0.9983829897959603,0.9995679085972758,0.9996220393434522
804.64625307,0.6817245349954586,0.998665163166676,0.9982535391281944,0.9976545500315838,0.9995679085972758,0.9983870450845308
799.14625307,0.6770647420390266,0.9975759701751862,0.9976302841269747,0.9975058206502665,0.9995679085972758,0.9983870450845309
793.64625307,0.6724049490825945,0.9975759701751876,0.9976302841269753,0.997153920657238,0.9995679085972758,0.9983870450845352
788.14625307,0.6677451561261625,0.9943344031432526,0.9977907110061363,0.9978461114896964,0.9994011907620416,0.9956057248475163
782.64625307,0.6630853631697304,0.9932452101518081,0.9971674560049723,0.9976973821084677,0.9994011907620416,0.9956057248475685
777.14625307,0.6584255702132983,0.9932452101518081,0.997167456004972,0.997345482115432,0.9994011907620416,0.99560572484756
771.64625307,0.6537657772568662,0.9869944976868016,0.9967997092549699,0.9975003984196301,0.9973748787949179,0.9952292549433047
766.14625307,0.6491059843004342,0.9869944976867991,0.9964551439172551,0.9966643553420264,0.9979998841522655,0.9937525454914724
760.64625307,0.6444461913440022,0.9859053046953093,0.9958318889160568,0.9965156259607297,0.9979998841522655,0.9937525454915194
755.14625307,0.6397863983875701,0.9859053046953081,0.9958318889160542,0.996163725967696,0.9979998841522633,0.993752545491515
749.64625307,0.6351266054311381,0.987653520742765,0.9976422552258513,0.9968539324012166,0.9968839788972218,0.991744481230534
744.14625307,0.630466812474706,0.9869944976868016,0.9965230068197325,0.9969751292669694,0.9970391104124153,0.9919861964233985
738.64625307,0.625807019518274,0.9869944976867198,0.996455143917226,0.9966643553419525,0.9968156411265537,0.9917444812304912
733.14625307,0.621147226561842,0.9859053046952926,0.9958318889160371,0.9965156259607211,0.9968156411265212,0.9917444812304892
727.64625307,0.6164874336054099,0.9859053046953118,0.9958318889160579,0.9961637259677014,0.996815641126554,0.9917444812305338
722.14625307,0.6118276406489779,0.9859053046953118,0.9945966056635502,0.9931714793234213,0.9964472709033725,0.9904076256841362
716.64625307,0.6071678476925458,0.9867064981809153,0.9944901055480563,0.9927490219493955,0.9964472709033725,0.9904076256841362
711.14625307,0.6025080547361138,0.9856173051894256,0.9930400760779291,0.9926002925680785,0.996381273036279,0.9904076256841365
705.64625307,0.5978482617796818,0.9865643277512752,0.9936756221183036,0.9924261249318389,0.9965156086740402,0.9904076256841362
700.14625307,0.5931884688232497,0.9879547064633295,0.9935413887754745,0.9917027127080988,0.9955530403926759,0.9889029679327951
694.64625307,0.5885286758668177,0.9805641718033092,0.9938045335633227,0.9932945047387859,0.9960608967336617,0.9884312599587541
689.14625307,0.5838688829103856,0.979665030241972,0.9933112090280827,0.9931457753574697,0.9960608967336615,0.9884312599587082
683.64625307,0.5792090899539536,0.9796650302419729,0.9920759257755822,0.9901535287131966,0.99569252651048,0.9870944044123565
678.14625307,0.5745492969975216,0.976611195779074,0.9889664902942088,0.9890694459178666,0.9946401132493053,0.9870944044123567
672.64625307,0.5698895040410895,0.9788673540423151,0.9926756629877186,0.9929897530707622,0.9951440843197842,0.9884312599587538
667.14625307,0.5652297110846575,0.9788673540423151,0.9922671542041147,0.9899975064264824,0.995624188739812,0.9870944044123565
661.64625307,0.5605699181282254,0.9788673540423151,0.9922671542041146,0.9887779376981077,0.9950354128664404,0.9870944044123564
656.14625307,0.5559101251717934,0.9823158907679709,0.9933151813106994,0.9929897530707622,0.9951440843197841,0.9884312599587538
650.64625307,0.5512503322153613,0.982315890767971,0.9929066725270945,0.9899975064264738,0.995624188739812,0.9870944044123564
645.14625307,0.5465905392589293,0.9823158907679709,0.9929066725270956,0.9887779376981078,0.9950354128664406,0.987094404412357
639.64625307,0.5419307463024973,0.9823158907679692,0.9904125538881474,0.9915487945131245,0.9931573858708166,0.9853350349593459
634.14625307,0.5372709533460652,0.982315890767971,0.989177270635621,0.9899975064264043,0.9927890156476107,0.9870944044123562
628.64625307,0.5326111603896332,0.9823158907679709,0.9900040451045476,0.9887779376981078,0.9930487144174742,0.9870944044123564
623.14625307,0.527951367433201,0.9795523668351155,0.9876950346881026,0.9859479749885675,0.9891881227250888,0.9839981794129171
617.64625307,0.523291574476769,0.9784631738436765,0.9870717796869009,0.9857992456073205,0.9891881227250888,0.9839981794129592
612.14625307,0.518631781520337,0.9784631738436754,0.9879598754740021,0.9886114451969246,0.9847911102910135,0.9780281197883989
606.64625307,0.5139719885639049,0.9784631738436758,0.9861990660719363,0.9863913313577816,0.9835481668565376,0.9797874892413982
601.14625307,0.5093121956074729,0.9784631738436765,0.98702584054084,0.9851717626294094,0.9838078656263781,0.9797874892413982
595.64625307,0.5046524026510408,0.9696985481377522,0.9757943272560177,0.9759169271295335,0.9829593909831689,0.9659003809452479
590.14625307,0.49999260969460885,0.9707877411292414,0.9761524795057405,0.9638319752366887,0.9783857352401327,0.9708934020777514
584.64625307,0.4953328167381768,0.9652771124021602,0.9719138002992692,0.9686635179873153,0.9810551422457123,0.9701177727755268
579.14625307,0.4906730237817447,0.9784631738436591,0.9857386135969105,0.9831004290216669,0.9820183047128961,0.9779638427936154
573.64625307,0.48601323082531267,0.9698061799996152,0.9756027552048119,0.977120567674629,0.9820183047128961,0.9713903513271408
568.14625307,0.48135343786888063,0.9607767890946397,0.9744005829818803,0.9748071027263209,0.9820183047128961,0.9700298277813518
562.64625307,0.4766936449124486,0.9607767890946368,0.9698691601286357,0.9643826057369009,0.9793488977073209,0.9657560291446714
557.14625307,0.47203385195601655,0.9566903885341687,0.9633764755672254,0.9601023919486719,0.9793488977073207,0.9602336616831326
551.64625307,0.4673740589995845,0.9607767890946397,0.963209675767148,0.9566784941381381,0.9745213247595987,0.9534941433919957
546.14625307,0.46271426604315247,0.9502048690818107,0.954880090652284,0.9621314008691023,0.97499935518658,0.9619467512086869
540.64625307,0.4580544730867204,0.9537921409571781,0.9474017828420025,0.9466799108144909,0.9712869051333514,0.950631945708205
535.14625307,0.4533946801302884,0.9343521087544021,0.951047501876267,0.9599540282690404,0.9787081825556541,0.9540360640852495
529.64625307,0.44873488717385634,0.9242204296431915,0.9479671521388785,0.9570020914875693,0.9788240877275766,0.9530930901274246
518.64625307,0.43941530126099226,0.9247896246150115,0.9406727784360687,0.947775121357059,0.9739026565740304,0.9557210010877377
507.64625306999994,0.4300957153481282,0.9137993226817447,0.9270520527816829,0.9445037381544108,0.9761639239579539,0.9489485965475081
485.64625306999994,0.41145654352239996,0.9180539581671097,0.9114343186659921,0.9263698911492351,0.9595045893065011,0.9290073406526267
474.64625306999994,0.4021369576095359,0.9028231336534163,0.901069222913079,0.9168156703857837,0.9575241725775745,0.923813653774077
463.64625306999994,0.3928173716966718,0.9064481552453618,0.895767995811224,0.905115191247395,0.9521460505234273,0.9106807869557534
458.14625306999994,0.38815757874023976,0.8999032245326897,0.8858555250924742,0.9117726316731123,0.9505198533875124,0.9098483664316307
436.14625306999994,0.3695184069145116,0.852754405408011,0.9137926677370483,0.9101474062857269,0.9485137639399175,0.9152572994917236
430.64625306999994,0.36485861395807956,0.8623404434496061,0.9083905312617143,0.9002824391610623,0.9479494682781067,0.9138702455557098
425.14625306999994,0.36019882100164746,0.8570505094123607,0.9017938439509259,0.9034102126759537,0.9476867672241546,0.9172876032764795
419.64625306999994,0.3555390280452154,0.845876594536945,0.8814886290734592,0.8913614606576068,0.9315007014980429,0.9119225504983782
414.14625306999994,0.3508792350887834,0.8429643784515031,0.8718663729401596,0.8854968230589753,0.9310312704892866,0.907774355060236
408.64625306999994,0.34621944213235134,0.8383460960378321,0.908812962249536,0.899183734397396,0.9243466685012646,0.9307426906717847
403.14625306999994,0.3415596491759193,0.8623404434496035,0.8972483128187535,0.8929618637135548,0.920665753101045,0.9283696182833581
397.64625306999994,0.33689985621948726,0.8296160092580969,0.8866490038269129,0.8866089084224043,0.9077417799631144,0.9256416128338509
364.64625306999994,0.308941098480895,0.8365903979078564,0.8490395118279147,0.8631007662483459,0.9033488199994567,0.8947585244635381


==> csvs/frank_center_lc_EP_7.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,1.0,1.0,1.0,1.0,1.0
865.14625307,0.732982257516211,0.999980057692605,0.9999607938228963,0.9999914699816582,1.0,1.0
859.64625307,0.728322464559779,0.999980057692605,0.9999607938228963,0.9999914699816582,1.0,1.0
854.14625307,0.723662671603347,0.999980057692605,0.999892930920442,0.9996806960567383,0.9997765307141384,0.9997582848071354
848.64625307,0.7190028786469149,0.9996070468124998,0.9999010332636471,0.9999708710433742,0.9998597156538056,0.9998637545363169
843.14625307,0.7143430856904829,0.9996070468124998,0.9998141459416685,0.9996600971184543,0.9996280142122179,0.9996220393434522
837.64625307,0.7096832927340508,0.99851785382101,0.999177247740921,0.9995045129344398,0.999548872189234,0.9996220393434522
832.14625307,0.7050234997776188,0.9989480237565364,0.998649403893671,0.9994705200592869,0.9995679085972758,0.9996220393434522
826.64625307,0.7003637068211868,0.9978588307650466,0.9980261488924509,0.9993217906779697,0.9995679085972758,0.9996220393434522
821.14625307,0.6957039138647547,0.9986651631664871,0.9984908215369491,0.9988424931020399,0.9997913778831164,0.9998637545363169
815.64625307,0.6910441209083227,0.9986651631666774,0.9984229586346043,0.9985317191772776,0.9995679085972758,0.9996220393434522
810.14625307,0.6863843279518906,0.9975759701751876,0.9977997036333842,0.9983829897959603,0.9995679085972758,0.9996220393434522
804.64625307,0.6817245349954586,0.9986651631666774,0.9982535391281955,0.9976545500315861,0.9995679085972758,0.9983870450845352
799.14625307,0.6770647420390266,0.9975759701751876,0.9976302841269754,0.9975058206502688,0.9995679085972758,0.9983870450845352
793.64625307,0.6724049490825945,0.9975759701751876,0.9976302841269754,0.997153920657238,0.9995679085972758,0.9983870450845352
788.14625307,0.6677451561261625,0.9943344031433006,0.9977907110062011,0.9978461114898157,0.9994011907620416,0.9956057248476111
782.64625307,0.6630853631697304,0.9932452101518108,0.997167456004981,0.9976973821084985,0.9994011907620416,0.9956057248476111
777.14625307,0.6584255702132983,0.9932452101518108,0.997167456004981,0.9973454821154677,0.9994011907620416,0.9956057248476111
771.64625307,0.6537657772568662,0.994993426199264,0.9989778223147743,0.998035688548983,0.9982852855069979,0.9935976605866218
766.14625307,0.6491059843004342,0.9943344031433006,0.9978585739086554,0.9981568854147357,0.9984404170221917,0.9938393757794869
760.64625307,0.6444461913440022,0.9943344031432636,0.9977907110061762,0.9978461114898022,0.99821694773628,0.9935976605866219
755.14625307,0.6397863983875701,0.9932452101518108,0.997167456004981,0.9976973821084985,0.99821694773633,0.9935976605866218
749.64625307,0.6351266054311381,0.9875334938534353,0.9976422552258439,0.9968539324012121,0.996883978897222,0.9917444812305074
744.14625307,0.630466812474706,0.9869944976867779,0.9965230068197306,0.9969751292669611,0.9970391104124156,0.9919861964233986
738.64625307,0.625807019518274,0.9869944976868016,0.9964551439172782,0.9966643553420322,0.996815641126554,0.991744481230534
733.14625307,0.621147226561842,0.9859053046953118,0.9958318889160579,0.9965156259607321,0.9968156411265537,0.9917444812305338
727.64625307,0.6164874336054099,0.9859053046953118,0.9958318889160579,0.9961637259677012,0.9968156411265537,0.9917444812305338
722.14625307,0.6118276406489779,0.9859053046953118,0.9945966056635501,0.9931714793234213,0.9964472709033723,0.9904076256841362
716.64625307,0.6071678476925458,0.9859053046953118,0.9945270302322107,0.9931714793234213,0.9955987962601631,0.9904076256841362
711.14625307,0.6025080547361138,0.9856173051894255,0.9930400760779323,0.9926002925680784,0.996381273036279,0.9904076256841365
705.64625307,0.5978482617796818,0.9865643277512752,0.9936756221183038,0.992426124931839,0.9965156086740404,0.9904076256841362
700.14625307,0.5931884688232497,0.9879547064633298,0.9935413887754737,0.991702712708099,0.9955530403926759,0.9889029679327952
694.64625307,0.5885286758668177,0.9805641718033098,0.9938045335633088,0.9932945047387813,0.9960608967336617,0.9884312599587541
689.14625307,0.5838688829103856,0.9796650302419732,0.99331120902809,0.9931457753574766,0.9960608967336617,0.988431259958754
683.64625307,0.5792090899539536,0.9796650302419729,0.9920759257755821,0.9901535287131967,0.9956925265104802,0.9870944044123564
678.14625307,0.5745492969975216,0.9766111957790766,0.9889664902942092,0.9890694459178895,0.9946401132493053,0.9870944044123564
672.64625307,0.5698895040410895,0.9788673540423151,0.9926756629877187,0.9929897530707622,0.9951440843197844,0.9884312599587545
667.14625307,0.5652297110846575,0.9788673540423151,0.9922671542041147,0.9899975064264824,0.995624188739812,0.9870944044123567
661.64625307,0.5605699181282254,0.9788673540423153,0.9922671542041147,0.9887779376981078,0.9950354128664406,0.9870944044123569
656.14625307,0.5559101251717934,0.9823158907679709,0.9933151813106994,0.9929897530707621,0.9951440843197842,0.988431259958754
650.64625307,0.5512503322153613,0.9823158907679709,0.9929066725270955,0.9899975064264822,0.995624188739812,0.9870944044123564
645.14625307,0.5465905392589293,0.9823158907679709,0.9920798980581916,0.9885565478688495,0.9947757140966027,0.9839981794129594
639.64625307,0.5419307463024973,0.9823158907679709,0.9904125538881517,0.9915487945131293,0.9931573858708179,0.985335034959357
634.14625307,0.5372709533460652,0.9823158907679709,0.989177270635644,0.9899975064264822,0.9927890156476363,0.9870944044123564
628.64625307,0.5326111603896332,0.9823158907679709,0.9900040451045478,0.9887779376981077,0.993048714417474,0.9870944044123564
623.14625307,0.527951367433201,0.9795523668351664,0.9876950346881213,0.9859479749886377,0.9891881227250888,0.9839981794129594
617.64625307,0.523291574476769,0.9784631738436766,0.9870717796869009,0.9857992456073204,0.9891881227250888,0.9839981794129594
612.14625307,0.518631781520337,0.9784631738436766,0.9879598754740067,0.9886114451969271,0.9847911102910163,0.9780281197883989
606.64625307,0.5139719885639049,0.9784631738436607,0.9861990660719353,0.9863913313577798,0.9835481668565405,0.9797874892413982
601.14625307,0.5093121956074729,0.9784631738436766,0.9870258405408399,0.9851717626293994,0.9838078656263781,0.9797874892413768
595.64625307,0.5046524026510408,0.9696985481377522,0.9757943272560173,0.9759169271295319,0.9829593909831692,0.9659003809452479
590.14625307,0.49999260969460885,0.9707877411290651,0.9761524795056329,0.9638319752365109,0.9783857352401107,0.9708934020776394
584.64625307,0.4953328167381768,0.9784631738436769,0.9835369251464953,0.9814391275351396,0.9814989971447746,0.978468796755107
579.14625307,0.4906730237817447,0.9784631738436765,0.9857386135969104,0.983100429021673,0.9820183047128961,0.9779638427936151
573.64625307,0.48601323082531267,0.969806179999616,0.9756027552048159,0.977120567674623,0.9820183047128961,0.9713903513271408
568.14625307,0.48135343786888063,0.9607767890946397,0.9744005829818804,0.9748071027263209,0.9820183047128961,0.9700298277813519
562.64625307,0.4766936449124486,0.9607767890946397,0.9698691601286359,0.9643826057369017,0.9793488977073207,0.9657560291446711
557.14625307,0.47203385195601655,0.9566903885341704,0.9633764755672167,0.9601023919486634,0.9793488977073209,0.9602336616831108
551.64625307,0.4673740589995845,0.9607767890946397,0.963209675767148,0.9566784941381381,0.9745213247595986,0.9534941433919957
546.14625307,0.46271426604315247,0.9502048690818107,0.954880090652284,0.9621314008691023,0.97499935518658,0.9619467512086869
540.64625307,0.4580544730867204,0.934518686267485,0.9599656636201602,0.9640452997655249,0.9787081825556541,0.960609555551724
535.14625307,0.4533946801302884,0.9343521087544021,0.951047501876267,0.9599540282690404,0.9787081825556541,0.9540360640852495
529.64625307,0.44873488717385634,0.9242204296433849,0.9479671521390113,0.9570020914876531,0.9788240877277005,0.9530930901276592
518.64625307,0.43941530126099226,0.9247896246150112,0.9406727784360688,0.947775121357059,0.9739026565740306,0.9557210010877377
507.64625306999994,0.4300957153481282,0.9137993226817432,0.9270520527816752,0.9445037381544099,0.9761639239579537,0.9489485965475078
485.64625306999994,0.41145654352239996,0.9156088203866799,0.9189951981162965,0.9253752727217461,0.9609022355240063,0.9446122798507354
474.64625306999994,0.4021369576095359,0.9028231336535459,0.9010692229131735,0.9168156703858407,0.9575241725775956,0.9238136537740773
463.64625306999994,0.3928173716966718,0.9064481552453625,0.8957679958112239,0.905115191247395,0.9521460505234268,0.9106807869557533
458.14625306999994,0.38815757874023976,0.898871931419662,0.889021316533176,0.914613775892051,0.9563134004663724,0.9156869623873015
436.14625306999994,0.3695184069145116,0.852754405408011,0.9137926677370486,0.910147406285728,0.948513763939917,0.9152572994917234
430.64625306999994,0.36485861395807956,0.8623404434496059,0.9083905312617144,0.9002824391610622,0.9479494682781066,0.9138702455557097
425.14625306999994,0.36019882100164746,0.8570505094123606,0.9017938439509257,0.9034102126759536,0.9476867672241546,0.9172876032764792
419.64625306999994,0.3555390280452154,0.8397922071292593,0.908812962249536,0.9031342529665409,0.9243466685012649,0.9397181886914511
414.14625306999994,0.3508792350887834,0.8409961708544331,0.9170899823654995,0.9010695687842413,0.9264065493416968,0.930742690671785
408.64625306999994,0.34621944213235134,0.8383460960378318,0.908812962249536,0.8991837343973943,0.9243466685012646,0.9307426906717851
403.14625306999994,0.3415596491759193,0.8623404434496061,0.8972483128187548,0.8929618637135553,0.920665753101045,0.928369618283407
397.64625306999994,0.33689985621948726,0.8296160092580968,0.886649003826913,0.8866089084224043,0.9077417799631144,0.9256416128338509
392.14625306999994,0.3322400632630552,0.8492990848526747,0.8689619839402826,0.8776503293174147,0.9053473506718165,0.921172491933909
386.64625306999994,0.3275802703066232,0.8146027467266789,0.8467995062354837,0.8751816106315565,0.9019443157090776,0.914799073944331
381.14625306999994,0.32292047735019114,0.8189944734329376,0.8467995062354818,0.8740183351580356,0.9019443157090776,0.9132439237757665
375.64625306999994,0.3182606843937591,0.8157115499515708,0.8439242549671834,0.8573458571745077,0.8997809124465004,0.8971797244045921
370.14625306999994,0.31360089143732706,0.847614312532604,0.868155910742168,0.8756631460445098,0.9197930387037214,0.9005807988879637
359.14625306999994,0.304281305524463,0.8071991172981944,0.8401759236474627,0.8629832136576248,0.8981646971929845,0.866821258338546
353.64625306999994,0.29962151256803093,0.7656140494938397,0.8623536722187843,0.8900031477574291,0.7631372160843175,0.8893481184159802
348.14625306999994,0.2949617196115989,0.7619663678482473,0.8517026502492541,0.8995233123904882,0.6854906956250637,0.8542152114208013


==> csvs/frank_center_lc_P_1.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,0.9984170328076036,0.9944325336501499,0.9996333180348936,0.9902177982048389,0.9617495219188126
865.14625307,0.732982257516211,0.9980014923854947,0.9998436743714413,0.9958308057346293,0.9864862449722279,0.9301324090967086
859.64625307,0.728322464559779,0.9993694289819265,0.9997271756591005,0.9996835015843272,0.9956847996777248,0.9669619500710326
854.14625307,0.723662671603347,0.9993703959359049,0.9999680720983836,1.0,0.9963620205596576,0.9532777008116915
848.64625307,0.7190028786469149,0.9985272290729237,0.9996706915709485,0.9999623431353261,0.9963969724656351,0.9564767574904478
843.14625307,0.7143430856904829,0.9990052594083199,0.9987970363933253,0.996795514871546,0.9919927412913508,0.9592251995329731
837.64625307,0.7096832927340508,0.9974443328945632,0.9989252252446043,0.9932835673397159,0.9914046023592724,0.939519642655961
832.14625307,0.7050234997776188,0.9961240099713333,0.9965460117713524,0.9907695543573461,0.9942532884314537,0.9767534461939562
826.64625307,0.7003637068211868,0.9965751758218164,0.9961593253797825,0.990100013206968,0.9836720578669818,0.956838715314408
821.14625307,0.6957039138647547,0.9974350546234915,0.9996084430209808,0.9988335408335605,0.9919117931479016,0.9189714481610768
815.64625307,0.6910441209083227,0.998774173404191,0.9958832821963458,0.9959500201709736,0.9925246238461009,0.9403387626765941
810.14625307,0.6863843279518906,0.9988577128517738,0.9982302957801936,0.9980463252446324,0.991401010071705,0.9210312156495601
804.64625307,0.6817245349954586,0.9984361307828943,0.9941699997883502,0.9970345353172595,0.9926215507362784,0.9283616550689703
799.14625307,0.6770647420390266,0.9977417837261535,0.998385188809968,0.9979899576729435,0.9898623816186145,0.9562628441775559
793.64625307,0.6724049490825945,0.9928832136238078,0.998044864160657,0.9974168121962598,0.9942125566797666,0.9637096822029759
788.14625307,0.6677451561261625,0.995764981671026,0.9954156405856046,0.9955895265690682,0.9837177239526462,0.9442261020519412
782.64625307,0.6630853631697304,0.9960380628616992,0.9982704732743627,0.9958930020238438,0.9831592887580671,0.9365850334341886
777.14625307,0.6584255702132983,0.9944686748461959,0.9979963111185347,0.9958038031422677,0.9803036287455749,0.9395903275005305
771.64625307,0.6537657772568662,0.9948279262053082,0.9980457982923121,0.9955796032906914,0.9886739208243247,0.9520327166653562
766.14625307,0.6491059843004342,0.9941776729686984,0.9955403828411294,0.9942032712218175,0.9788441701436325,0.9423528948606478
760.64625307,0.6444461913440022,0.9937463576920047,0.9959856226391554,0.9950864975608108,0.9769309451776778,0.9257124839264023
755.14625307,0.6397863983875701,0.9945695171020239,0.993175560282998,0.9903912025779812,0.9845583258506135,0.9658435645898409
749.64625307,0.6351266054311381,0.993129476548398,0.994442755978611,0.9940536645308883,0.980802635673644,0.9344216719564803
744.14625307,0.630466812474706,0.9939029320655453,0.9964057753619446,0.9928309655334131,0.9838390384278276,0.9381361495719176
738.64625307,0.625807019518274,0.9950622742619151,0.9954473366274436,0.9943173849922425,0.9839748578873514,0.9199794404881618
733.14625307,0.621147226561842,0.9948733351656497,0.995693239921702,0.9920665632982739,0.9898722150132061,0.9628730532926556
727.64625307,0.6164874336054099,0.9942476975095064,0.9910433233854498,0.988564131937262,0.9822128854761039,0.9297218730772674
722.14625307,0.6118276406489779,0.9911585578524494,0.9901791326687573,0.9922892907017656,0.9703689754391834,0.9414181086365797
716.64625307,0.6071678476925458,0.9886281328643923,0.9951579150882849,0.9916578762371917,0.9850963908572816,0.9157590188768434
711.14625307,0.6025080547361138,0.9886768712662368,0.9925481267584605,0.9905570046931541,0.9818391478991493,0.9219620052493052
705.64625307,0.5978482617796818,0.9886981574052001,0.99253128666537,0.9908792464931335,0.977304755702784,0.9611823633184471
700.14625307,0.5931884688232497,0.9858204446000741,0.9888625657865426,0.9914394562079811,0.9662713912457109,0.9529108660806078
694.64625307,0.5885286758668177,0.9858204446000742,0.9917517910626599,0.9882211986151581,0.9553904948551756,0.9030449192356691
689.14625307,0.5838688829103856,0.9848200188949393,0.9881271379736041,0.9869779757512487,0.9561099845110957,0.9329675128793113
683.64625307,0.5792090899539536,0.9806095329978597,0.9862689333275094,0.9878533185035658,0.9586775384867179,0.9218547666398097
678.14625307,0.5745492969975216,0.9858691830019188,0.9868547900842436,0.9859437244543511,0.958543886228082,0.9147668721944079
672.64625307,0.5698895040410895,0.983803676240599,0.9863868173017392,0.9857145336575466,0.9548563325164263,0.9528060881704249
667.14625307,0.5652297110846575,0.9849238252228014,0.9806974085219039,0.9851275643946525,0.9587179873216999,0.9425060050430997
661.64625307,0.5605699181282254,0.9855473634094011,0.9800249561580621,0.9853044208793615,0.9635728369870551,0.9133676153896064
656.14625307,0.5559101251717934,0.9741493774287011,0.9804523508849197,0.9833175594705718,0.9480915328996281,0.9510097801420632
650.64625307,0.5512503322153613,0.9840284700310014,0.9807720160007063,0.9845491738237011,0.9469411193735896,0.907314435868355
645.14625307,0.5465905392589293,0.9758403611428822,0.9841570417178899,0.984348296652576,0.9235777041780449,0.954777047874796
639.64625307,0.5419307463024973,0.9858691830019188,0.9796054264424029,0.9830648484654811,0.9503380289831662,0.9272911394849842
634.14625307,0.5372709533460652,0.9858204446000742,0.9746230795902081,0.9815418911064293,0.9460428625137686,0.9317677975341209
628.64625307,0.5326111603896332,0.9839037314463199,0.9743942450182693,0.982413073719106,0.9387665195331791,0.9276554778171019
623.14625307,0.527951367433201,0.9758890995447267,0.9815374525446565,0.9782980704876287,0.9325023691031012,0.957012883673895
617.64625307,0.523291574476769,0.9761621807353997,0.9737737935224069,0.9805015794348682,0.9194968195258838,0.9561766478482261
612.14625307,0.518631781520337,0.9709962352146316,0.9736507710375845,0.9757050911154008,0.9289370557584922,0.9166340376955185
606.64625307,0.5139719885639049,0.9749986714264972,0.9732645550314949,0.9758413696430677,0.9270907816985599,0.8817206936804887
601.14625307,0.5093121956074729,0.9725336010936741,0.9721576586699692,0.9761088029757585,0.9321166246294411,0.9085627110944765
595.64625307,0.5046524026510408,0.9706134176255057,0.9814499550113233,0.9777670647764979,0.9350297989168493,0.9259416574919324
590.14625307,0.49999260969460885,0.9795268001562546,0.9811665642800332,0.9788961995198953,0.9322509364445503,0.9296542187140978
584.64625307,0.4953328167381768,0.9794246788427772,0.9795353839856626,0.9795027125594076,0.9322326968310956,0.9082156734764912
579.14625307,0.4906730237817447,0.9762767787084616,0.979791005839534,0.975477484065924,0.9346461373219312,0.9134907418852528
573.64625307,0.48601323082531267,0.9603326278684378,0.9591684674146965,0.9753662398597084,0.8994766506575894,0.7446835925728525
568.14625307,0.48135343786888063,0.9655493418299297,0.9719410013708859,0.9757759852821841,0.9258720918099624,0.9087992616540884
562.64625307,0.4766936449124486,0.9452793262451513,0.9764060983469041,0.9637886263985896,0.8946495894483011,0.7395721592136988
557.14625307,0.47203385195601655,0.9656195179035848,0.9594567415696882,0.9614328503037615,0.8976978381759616,0.7099422428806633
551.64625307,0.4673740589995845,0.9770317479049897,0.9453315608692064,0.9517973234893448,0.8830923808456685,0.7771679417300732
546.14625307,0.46271426604315247,0.9392129835217347,0.9695965626438753,0.9690815587142468,0.9039304973695567,0.8226077356649943
540.64625307,0.4580544730867204,0.9473469175715064,0.9625228653376577,0.9616725745855814,0.9115274700070293,0.7768093922586765
535.14625307,0.4533946801302884,0.9740101821838218,0.972162354656169,0.9713450212678466,0.9024893626680085,0.8451758554814272
529.64625307,0.44873488717385634,0.9404541219661896,0.9497157337293507,0.957925535513895,0.9168829230069951,0.8312887987815063
524.14625307,0.4440750942174243,0.9437197708151468,0.9543740206582125,0.9562220141698538,0.9131254897922204,0.7851060724328202
518.64625307,0.43941530126099226,0.9726629537432023,0.9718757668740499,0.9660932001205965,0.8897835987219025,0.8006459670297993
513.14625307,0.4347555083045602,0.9710587426899066,0.9570790660967163,0.9527004975646552,0.8813642550380444,0.8637415736729805
507.64625306999994,0.4300957153481282,0.9437839615449679,0.9590218384679399,0.9573701533467806,0.8801778502898386,0.7925169016821814
502.14625306999994,0.4254359223916961,0.9437397449386408,0.9503843614132024,0.9655948434784145,0.9264946883799624,0.8613660472991383
496.64625306999994,0.42077612943526405,0.9733738428097143,0.9532146569621087,0.9592254064387216,0.8872813951502909,0.7896707743493808
491.14625306999994,0.416116336478832,0.9560830181715595,0.942630468100374,0.948630397529367,0.9374357731361803,0.772545662818213
485.64625306999994,0.41145654352239996,0.9686241236489762,0.95930562005358,0.9591054007547919,0.8953077096862327,0.8372829472103873
480.14625306999994,0.4067967505659679,0.9697196436087363,0.93509654510131,0.9504700753868783,0.8760303440114949,0.7430741951594811
474.64625306999994,0.4021369576095359,0.9697196436087296,0.9335982210308394,0.9537307098412582,0.8619865890525216,0.7484886034153984
469.14625306999994,0.39747716465310384,0.9610626497646834,0.9271225571526647,0.9513533067857353,0.8865261092137579,0.8848875110345531
463.64625306999994,0.3928173716966718,0.9606975145069162,0.9305766974468268,0.9502411943513925,0.9027038778925723,0.8799385235613453
458.14625306999994,0.38815757874023976,0.9410858562674079,0.925722836082609,0.950690604157065,0.8897224263913686,0.9155605705276433
452.64625306999994,0.3834977857838077,0.9435044145480134,0.9270899678337586,0.9463197300427622,0.8906054657098014,0.8972321035964481
447.14625306999994,0.3788379928273757,0.962975581112917,0.9353510205492767,0.9415237902996378,0.8944083736368174,0.8895904415490156
441.64625306999994,0.37417819987094364,0.9549387682396713,0.9242193060665157,0.9376684874250558,0.8944857404958834,0.8853669505319729
436.14625306999994,0.3695184069145116,0.9284744351180843,0.9257822603383018,0.9302035239496785,0.8801058256891219,0.893858733651138
430.64625306999994,0.36485861395807956,0.9393389863867714,0.9215969568395685,0.9248808678868942,0.8821777785548045,0.8903929408338846
425.14625306999994,0.36019882100164746,0.9322077132526573,0.9020057333330908,0.9368392895396613,0.8770814143060692,0.8986716353762543
419.64625306999994,0.3555390280452154,0.9406708607127212,0.8972912263103431,0.9317907680082094,0.8804589986976412,0.9070738737648334
414.14625306999994,0.3508792350887834,0.9327394014346686,0.8876020737245424,0.9302344174524745,0.8842562198267078,0.8961461531817432
408.64625306999994,0.34621944213235134,0.9119316552278487,0.8879527892187362,0.9223421957151214,0.9050905848195495,0.9020599227393992
403.14625306999994,0.3415596491759193,0.9305678386491886,0.8855277056722384,0.924548521350902,0.8853717367895905,0.9015113262980455
397.64625306999994,0.33689985621948726,0.8888850259912088,0.8852451228634918,0.9145019175801086,0.9100160836787978,0.888833454564807
392.14625306999994,0.3322400632630552,0.935006097270102,0.8717496271732105,0.908531812806551,0.8817056566362016,0.8877702976610429
386.64625306999994,0.3275802703066232,0.89552404285238,0.8740207258385746,0.9026941485761606,0.9073728392408702,0.8864713713711031
381.14625306999994,0.32292047735019114,0.9297360993138527,0.8850241025492994,0.8972346717938154,0.8686240998836919,0.8906985127405771
375.64625306999994,0.3182606843937591,0.8905152202381255,0.8851763301337118,0.887414224893166,0.8927267130133768,0.8798182203083357
370.14625306999994,0.31360089143732706,0.9203630156286172,0.8745666433413312,0.8763307929613269,0.8623200274497085,0.8605593157735645
364.64625306999994,0.308941098480895,0.8951614303134978,0.8753926616898432,0.867693052587012,0.8792544974109774,0.7858283593428793
359.14625306999994,0.304281305524463,0.8842679638695866,0.871803137505546,0.8652319525565664,0.8718719229236063,0.8371335077907022
353.64625306999994,0.29962151256803093,0.8711305233298644,0.8673508977069138,0.846291223607723,0.8771827809943884,0.8460237598445814
348.14625306999994,0.2949617196115989,0.8403928771188746,0.8579761940140207,0.8430157404314504,0.882050723650917,0.8580392082738522
342.64625306999994,0.2903019266551668,0.8066433619615501,0.8480781496452688,0.8394247896643904,0.8759147396358017,0.8349919875562787
337.14625306999994,0.28564213369873476,0.7979258970310449,0.8271085941050725,0.8212038995227909,0.8241359880787755,0.7863136212130175


==> csvs/frank_center_lc_P_5.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,0.9994877351292788,0.9999680720983836,1.0,0.9987451603320086,0.9622264696945428
865.14625307,0.732982257516211,0.9995086654514133,0.9999704182713054,1.0,0.9986490391390541,0.9668781930306721
859.64625307,0.728322464559779,0.9998701988793053,0.9999837381556004,0.9998820289085634,0.998640939282208,0.9726273483536647
854.14625307,0.723662671603347,0.9998679653011304,0.99999674076122,1.0,0.998640939282208,0.9632077438798935
848.64625307,0.7190028786469149,0.9998628511265576,0.9999853323262459,1.0,0.998640939282208,0.9727429910316043
843.14625307,0.7143430856904829,0.9998701988793053,0.9999804923637567,1.0,0.998640939282208,0.9654702416835714
837.64625307,0.7096832927340508,0.9998553707464832,0.9999607938228963,0.9998734988902215,0.9986490391390541,0.9731262116364093
832.14625307,0.7050234997776188,0.9998553707464832,0.9999607938228963,0.9999914699816582,0.997279870434164,0.9979919357390107
826.64625307,0.7003637068211868,0.9987444124353584,0.9996492194626643,0.9990526690996487,0.9982671468742151,0.9554142269461426
821.14625307,0.6957039138647547,0.9990234402066726,0.9997121294621691,0.9989593990043366,0.9964149744191232,0.9490919836963346
815.64625307,0.6910441209083227,0.9983093387195991,0.9997343485638296,0.9990526690996487,0.9983508363736693,0.9960471749768651
810.14625307,0.6863843279518906,0.9989047751484993,0.9993627492887716,0.9989458216589107,0.9958869255337157,0.9562931645172837
804.64625307,0.6817245349954586,0.9989764757944263,0.9996779328456319,0.9989458216589107,0.9971624978687341,0.9834662486357866
799.14625307,0.6770647420390266,0.9960868012635438,0.9991039315029357,0.9973910383889383,0.997807403027604,0.9906501642332948
793.64625307,0.6724049490825945,0.9989277373925818,0.9988392121722961,0.9980299211497092,0.993152414585941,0.953177137190388
788.14625307,0.6677451561261625,0.9960868012635438,0.9990405811525785,0.9972299504358573,0.9971314862311235,0.9653806822896435
782.64625307,0.6630853631697304,0.9960380628616992,0.9984514397786318,0.9967333303914145,0.9932280042285487,0.9636518146998876
777.14625307,0.6584255702132983,0.9960380628616992,0.9984060941272342,0.9967333303914145,0.9932280042285487,0.9527726527631476
771.64625307,0.6537657772568662,0.9960868012635438,0.9982380224197543,0.9957517519950551,0.9927031248303735,0.9621013628660302
766.14625307,0.6491059843004342,0.9960380628616992,0.9961933856168583,0.9954406711941944,0.9927031248303735,0.9681286652487585
760.64625307,0.6444461913440022,0.9960868012635438,0.9961739254184031,0.9954070966145226,0.9932280042285487,0.9685370278235337
755.14625307,0.6397863983875701,0.9959680383208912,0.9960838434142884,0.9948240234611043,0.9925259295057552,0.9417024007351362
749.64625307,0.6351266054311381,0.9911954949021263,0.9954838333336804,0.9943697321898963,0.9799663033571295,0.9662584551836659
744.14625307,0.630466812474706,0.9905473643940228,0.9954392729831971,0.994472566633416,0.9799663033571295,0.9576603568173413
738.64625307,0.625807019518274,0.9911597737305206,0.9954392729831971,0.9944429456270064,0.9791996543084818,0.9583392693609092
733.14625307,0.621147226561842,0.9911110353286761,0.9954392729831971,0.9943871853689067,0.9799744032139757,0.958742186645982
727.64625307,0.6164874336054099,0.9911110353286761,0.9954614920848576,0.9942751370333237,0.979527816133419,0.9692830193297503
722.14625307,0.6118276406489779,0.9911597737305206,0.9975695869386773,0.9939989335186561,0.9798834720400296,0.9465714872696703
716.64625307,0.6071678476925458,0.9916432733759649,0.9973623936675244,0.994914219523171,0.9924342289127264,0.9564694870898031
711.14625307,0.6025080547361138,0.9916432733759649,0.9952570577169101,0.9944635423289259,0.9923219920448676,0.9507354408262387
705.64625307,0.5978482617796818,0.9901640127668262,0.9956305014117295,0.9937294556466776,0.9797768594426739,0.9322112364863397
700.14625307,0.5931884688232497,0.9902127511686707,0.9956305014117295,0.993823265785707,0.9798151342693615,0.9601574700509441
694.64625307,0.5885286758668177,0.990696250814115,0.9954705052471029,0.9936966472700749,0.9923747604179872,0.9432589822406324
689.14625307,0.5838688829103856,0.9901640127668262,0.9948259460444864,0.9919746233904075,0.9784444504259946,0.9398007741652517
683.64625307,0.5792090899539536,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9924656915919334,0.9833269857954569
678.14625307,0.5745492969975216,0.9907449892159595,0.9946437307781993,0.9919243854213307,0.9907912698378035,0.9560923039286954
672.64625307,0.5698895040410895,0.9907449892159595,0.9946437307781993,0.9917970577373414,0.9895786637444878,0.937237565753022
667.14625307,0.5652297110846575,0.9906962508141153,0.9946437307781993,0.9919746233904075,0.9914345851817515,0.961659090906841
661.64625307,0.5605699181282254,0.9867117500554912,0.9911287789404737,0.9918472957064184,0.9715788365862642,0.9241660914855945
656.14625307,0.5559101251717934,0.9833563453576162,0.9933081636892763,0.9906859227928475,0.9900038730212142,0.9546984455000948
650.64625307,0.5512503322153613,0.9805273709543348,0.9897932118515508,0.990848651087277,0.9719087279418707,0.9758090517820048
645.14625307,0.5465905392589293,0.9805273709543348,0.9897904529483456,0.990848651087277,0.9700775972277328,0.9753516812426832
639.64625307,0.5419307463024973,0.9805273709543348,0.988551417089423,0.9878533001633024,0.9711397277485855,0.9706242066313563
634.14625307,0.5372709533460652,0.9797872297999678,0.9883976566430207,0.9878533001633024,0.9703218588759268,0.9687885953423669
628.64625307,0.5326111603896332,0.9770095104667622,0.9883976566430207,0.9878533001633024,0.9567792364455079,0.9766912642420013
623.14625307,0.527951367433201,0.9797872297999678,0.9840224778458029,0.9876144047900415,0.9573902552271721,0.9482341883144805
617.64625307,0.523291574476769,0.980169164305115,0.9840224778458029,0.9878533001633024,0.9583090896096021,0.9650170223071036
612.14625307,0.518631781520337,0.9805273709543348,0.9840224778458029,0.9878030621942256,0.9580243206385947,0.9638088877300146
606.64625307,0.5139719885639049,0.9770095104667622,0.983890936501061,0.9878533001633024,0.9451976217507093,0.9751672007144547
601.14625307,0.5093121956074729,0.9814042999524963,0.984279488825074,0.9842535748059832,0.9430325468668971,0.978468796755107
595.64625307,0.5046524026510408,0.9708691070896602,0.9840224778458029,0.9861433092693189,0.9427968229590697,0.9520730530864323
590.14625307,0.49999260969460885,0.969819497687918,0.9840446969474633,0.9861433092693189,0.9441145116046636,0.9766912642420013
584.64625307,0.4953328167381768,0.9770095104667622,0.9834304840260352,0.9842535748059832,0.942949715549797,0.9405495250602077
579.14625307,0.4906730237817447,0.9766116056892425,0.9834304840260352,0.9840297144749327,0.9430325468668971,0.9356641404664312
573.64625307,0.48601323082531267,0.9770095104667622,0.9822189741124022,0.9801527284931709,0.9390822972708023,0.9427941357569721
568.14625307,0.48135343786888063,0.9755693462332156,0.9816325475571231,0.9800039991118537,0.9390822972708023,0.9150036965022832
562.64625307,0.4766936449124486,0.9759203174752724,0.9816325475571231,0.9800039991118537,0.9390822972708023,0.9445194998782864
557.14625307,0.47203385195601655,0.9697799140981704,0.9817863080035255,0.97829400821787,0.9369389906408211,0.9388474327106838
551.64625307,0.4673740589995845,0.9759203174752683,0.9805126081591061,0.9803520765091813,0.9187421367912361,0.925436794215982
546.14625307,0.46271426604315247,0.9755693462332096,0.9792777773408954,0.9779406566330006,0.9182539205060984,0.9180858728599569
540.64625307,0.4580544730867204,0.9759203174749465,0.9793683712261443,0.9773452239675194,0.9118231700249566,0.8762170460524965
535.14625307,0.4533946801302884,0.9764706081100307,0.97284070389325,0.9751935240528108,0.916158627157535,0.9284472667640569
529.64625307,0.44873488717385634,0.9759203174751759,0.9713691749163893,0.974495623766403,0.9104696412635497,0.9412302960166958
524.14625307,0.4440750942174243,0.96043201887713,0.9642263133949279,0.9716219327508682,0.9133305015851055,0.9281224375944237
518.64625307,0.43941530126099226,0.9764706081100221,0.9557654668984858,0.9705497544920731,0.9147949019562021,0.9115954359956612
513.14625307,0.4347555083045602,0.9764706081100145,0.9548700492367596,0.9611610503709639,0.9268035103360415,0.9042655151293281
507.64625306999994,0.4300957153481282,0.9735723605330007,0.9438857385284246,0.9688883973416332,0.9157469049205074,0.9105115112439384
502.14625306999994,0.4254359223916961,0.9764706081099984,0.9494351785241606,0.9610114471705413,0.9275812863173812,0.9122593422102784
496.64625306999994,0.42077612943526405,0.9573350242993252,0.9495522573507204,0.9594251594589439,0.924484290041952,0.9287851458812378
491.14625306999994,0.416116336478832,0.9735723605330383,0.9413674516969591,0.9584959194315595,0.926234666286394,0.9151196100809982
485.64625306999994,0.41145654352239996,0.9706888097109092,0.9395919253659212,0.9561162893623559,0.9210339267583819,0.9152294540237035
480.14625306999994,0.4067967505659679,0.9662620536105978,0.963244477960766,0.9709708035421627,0.8945655701378359,0.9370335264141632
474.64625306999994,0.4021369576095359,0.9438794967703503,0.9304786561547492,0.9469987400351333,0.9164828646708054,0.9023766151365441
469.14625306999994,0.39747716465310384,0.9662620536105978,0.9553377517302528,0.9699106099310392,0.8758888397876609,0.935279398355364
463.64625306999994,0.3928173716966718,0.9588080595813381,0.9525590144333543,0.9631800625526336,0.819126593726829,0.9013454043115317
458.14625306999994,0.38815757874023976,0.9588080595813382,0.9516773763361183,0.9577602543959732,0.8174005237653541,0.9002424837889305
452.64625306999994,0.3834977857838077,0.9519857183038297,0.9427644912029517,0.9573148831174676,0.758796033762217,0.8977568427214158
447.14625306999994,0.3788379928273757,0.955909812004144,0.9406896790920318,0.9551755119921689,0.8162348885997137,0.8985078416667358
441.64625306999994,0.37417819987094364,0.9549553426570438,0.949568029910086,0.9545664227250575,0.8121532092991783,0.8929709400627168
436.14625306999994,0.3695184069145116,0.9501938380859203,0.9312127606858628,0.9547218306778503,0.8169345059186514,0.8491943320795421
430.64625306999994,0.36485861395807956,0.9540465550104736,0.934234940408348,0.9398546248020372,0.8186253835195904,0.9080467331619946
425.14625306999994,0.36019882100164746,0.9491489759144922,0.9250545738156299,0.9497138101644024,0.7342358622784388,0.7156222271635472
419.64625306999994,0.3555390280452154,0.9520570950800348,0.9354352642512515,0.9522347458296097,0.8097161810142718,0.8902091123843429
414.14625306999994,0.3508792350887834,0.953101957251658,0.9312132826246042,0.9536227958596243,0.7269671719689045,0.9297170182254098
408.64625306999994,0.34621944213235134,0.9520570950800235,0.9201750670335441,0.9318406385390894,0.7565209612747901,0.669616525781148
403.14625306999994,0.3415596491759193,0.9434001012359893,0.9138981591089821,0.9439604872941931,0.7548975455540751,0.6783434361165669
397.64625306999994,0.33689985621948726,0.9294733658901608,0.9083210029468745,0.9406243497557014,0.7025692593409318,0.8439366740233629
392.14625306999994,0.3322400632630552,0.915690291883356,0.9062882550862302,0.9157790873755156,0.7318481997149506,0.8549599862737215
386.64625306999994,0.3275802703066232,0.9146454297117173,0.8885070880467386,0.9081864573851033,0.5671397361520083,0.8378868292848681
381.14625306999994,0.32292047735019114,0.9185885394603487,0.9090545806299527,0.9299010855211852,0.7241608050188777,0.8555565502663132
375.64625306999994,0.3182606843937591,0.9173000302439668,0.8985216678730262,0.9223084555307722,0.5621668875450694,0.8113843699565378
370.14625306999994,0.31360089143732706,0.8753860174271431,0.9058982056248458,0.9215215237816435,0.7207675660842489,0.8652554418586057
364.64625306999994,0.308941098480895,0.8741538221185371,0.8967928597683619,0.8996846812337392,0.681311059066454,0.8503324228087831
359.14625306999994,0.304281305524463,0.8774367074635709,0.9003267000244456,0.9100400236205921,0.6984976088661189,0.8338259219585104
353.64625306999994,0.29962151256803093,0.8620903429421208,0.8456756257807505,0.8913821924056643,0.652342700780481,0.7327230074023388
348.14625306999994,0.2949617196115989,0.8525753791089334,0.8739562494294129,0.8968038940661192,0.6573296376765955,0.8377691670417701
342.64625306999994,0.2903019266551668,0.8543004099733572,0.8401397900057527,0.8877953406438575,0.6673350881858551,0.8553997852964325
337.14625306999994,0.28564213369873476,0.8700119621175478,0.876929569837219,0.882576283117538,0.6321522251167919,0.5856111964008259
331.64625306999994,0.2809823407423027,0.8588469142263746,0.836947072864637,0.8754587885502698,0.6662064141149688,0.5907967368261224


==> csvs/frank_center_lc_P_7.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,0.9999926522472522,0.9999685087148685,1.0,0.9974180353701018,0.9905674949566625
865.14625307,0.732982257516211,0.9990986340519676,0.9999958819138097,1.0,0.998640939282208,0.9760916727553931
859.64625307,0.728322464559779,0.9998679653011304,0.9999958819138097,1.0,0.998640939282208,0.9828899020339691
854.14625307,0.723662671603347,0.9998701988793053,0.9999958819138097,0.9998820289085634,0.998640939282208,0.9756405732974779
848.64625307,0.7190028786469149,0.9996158530573733,0.9999980188629672,1.0,0.9982671468742151,0.9837731988283285
843.14625307,0.7143430856904829,0.9996010249245512,0.9999607938228963,0.9999914699816582,0.998640939282208,0.9765160933603505
837.64625307,0.7096832927340508,0.9998553707464832,0.9999312120942017,0.9999914699816582,0.9983427365168231,0.9781473851984596
832.14625307,0.7050234997776188,0.9998553707464832,0.9999607938228963,0.9999914699816582,0.9986490391390541,0.9948432610871163
826.64625307,0.7003637068211868,0.9992794621337235,0.9995460002144225,0.9990526690996487,0.9983427365168231,0.9733675126180646
821.14625307,0.6957039138647547,0.9993494866745316,0.9997343485638296,0.9990526690996487,0.9983508363736693,0.9978556902753276
815.64625307,0.6910441209083227,0.9990386079586713,0.9997121294621691,0.9989965732936557,0.9982671468742151,0.9895143896196139
810.14625307,0.6863843279518906,0.9989764757944263,0.9996557137439713,0.9989948958720457,0.9982024521706285,0.9491591225311314
804.64625307,0.6817245349954586,0.9989764757944263,0.9996779328456319,0.9990320701613647,0.9968662711723159,0.9549015955073219
799.14625307,0.6770647420390266,0.9960868012635438,0.9991039315029357,0.9973910383889383,0.9972906234862747,0.9729986929444756
793.64625307,0.6724049490825945,0.9960868012635438,0.9991039315029357,0.9971586813474794,0.9982105520274747,0.9955899920607972
788.14625307,0.6677451561261625,0.9960380628616992,0.9991039315029357,0.9975986843354655,0.9976775727724533,0.9884376881863127
782.64625307,0.6630853631697304,0.9921999216854532,0.9989700120641835,0.9969510354009523,0.9851179466238272,0.9720467609729598
777.14625307,0.6584255702132983,0.9911597737305206,0.9983473581154655,0.9969510354009522,0.9851260464806737,0.966944948885579
771.64625307,0.6537657772568662,0.9911597737305206,0.9984149228685235,0.9969510354009522,0.9840779923219329,0.9776788374623576
766.14625307,0.6491059843004342,0.9910884852430403,0.998437141970184,0.9969510354009522,0.9851179466238276,0.984285486650977
760.64625307,0.6444461913440022,0.9911110353286761,0.9977846502458801,0.9960856814569014,0.9801434986817478,0.9579101058443458
755.14625307,0.6397863983875701,0.9911597737305206,0.9978068693475406,0.9960856814569014,0.9801515985385939,0.9849591875571572
749.64625307,0.6351266054311381,0.9916920117778094,0.9976246540812536,0.9959138628423352,0.9923899035636783,0.982693489342627
744.14625307,0.630466812474706,0.9911110353286761,0.9975963185924349,0.9951376776402135,0.9795916569714808,0.9777623617209008
738.64625307,0.625807019518274,0.9911597737305206,0.9955293549873118,0.9948638569306774,0.9801434986817478,0.9492763895594539
733.14625307,0.621147226561842,0.9916920117778094,0.9974552345748444,0.9952085123112098,0.9927031248303735,0.971244067760386
727.64625307,0.6164874336054099,0.9916432733759649,0.9953249206193632,0.9948638569306778,0.9927031248303715,0.9527485644997025
722.14625307,0.6118276406489779,0.9916920117778094,0.9953180568688296,0.9947707109636283,0.9924423287695723,0.946218562446646
716.64625307,0.6071678476925458,0.9916432733759649,0.9973651525707298,0.994914219523171,0.9925259295057552,0.9686350167123589
711.14625307,0.6025080547361138,0.9916920117778094,0.9952381455698739,0.9945193261735618,0.9923513975956261,0.9748207995712812
705.64625307,0.5978482617796818,0.9867649842447863,0.9946124872858187,0.9945193261735618,0.9798834720400296,0.9685928369815882
700.14625307,0.5931884688232497,0.9902127511686707,0.9956527205133899,0.993823265785707,0.9798232341262075,0.9792965986410909
694.64625307,0.5885286758668177,0.9907449892159595,0.9954705052471029,0.993823265785707,0.9923828602748332,0.9793873453943772
689.14625307,0.5838688829103856,0.9906749646751516,0.9954705052471029,0.9937730278166301,0.9922830598249581,0.9681372760897564
683.64625307,0.5792090899539536,0.990696250814115,0.9954482861454425,0.9937674819410711,0.9923747604179872,0.9773167841380321
678.14625307,0.5745492969975216,0.9907449892159595,0.9946215116765388,0.9920304072350434,0.9916172169487242,0.9709504009670582
672.64625307,0.5698895040410895,0.9904355209685842,0.9946437307781993,0.9920304072350434,0.9915343856316241,0.9553661102051619
667.14625307,0.5652297110846575,0.9907449892159595,0.9946437307781993,0.9920304072350434,0.9907675235614372,0.9445750439667812
661.64625307,0.5605699181282254,0.983405083759461,0.9931797169701053,0.990848651087277,0.9896108698216909,0.9724359391848962
656.14625307,0.5559101251717934,0.9834050837594608,0.9933081636892763,0.990848651087277,0.9899309583576724,0.9715855092606985
650.64625307,0.5512503322153613,0.9834050837594608,0.9933081636892763,0.990848651087277,0.990215910338948,0.9778726274784801
645.14625307,0.5465905392589293,0.9834050837594608,0.9933081636892763,0.9908486510872769,0.9896937011387903,0.9538083176099669
639.64625307,0.5419307463024973,0.9805273709543348,0.9897761853356225,0.9907984131182,0.9717260961748954,0.9718624258210554
634.14625307,0.5372709533460652,0.9804560824668546,0.988551417089423,0.9878533001633024,0.9710181485185314,0.9710990836384986
628.64625307,0.5326111603896332,0.9804560824668546,0.9840446969474633,0.9878533001633024,0.9583090896096021,0.9635922748069337
623.14625307,0.527951367433201,0.9805273709543348,0.9840446969474633,0.9878533001633024,0.9583090896096021,0.9764520878240048
617.64625307,0.523291574476769,0.9805273709543348,0.9839268553399084,0.9878533001633024,0.9581345576994732,0.9712576233598292
612.14625307,0.518631781520337,0.9805273709543348,0.9840446969474633,0.9878533001633024,0.9582262582925021,0.9683721460791382
606.64625307,0.5139719885639049,0.9805273709543348,0.9840446969474633,0.9878533001633024,0.9583090896096021,0.9766912642420013
601.14625307,0.5093121956074729,0.9708691070896602,0.9840446969474633,0.9861433092693189,0.9441145116046636,0.9738274236752176
595.64625307,0.5046524026510408,0.9708691070896602,0.9840224778458027,0.9861433092693189,0.9436161548281357,0.971571437487138
590.14625307,0.49999260969460885,0.9708691070896602,0.9840446969474633,0.9861433092693189,0.9441145116046636,0.9766912642420013
584.64625307,0.4953328167381768,0.9708691070896602,0.983562025370777,0.9830097740430248,0.9429760966691644,0.9665301302546222
579.14625307,0.4906730237817447,0.9708691070896602,0.983476133294315,0.9830097740430248,0.9429760966691644,0.9536996175706061
573.64625307,0.48601323082531267,0.9708691070896602,0.9833830285651274,0.9825435839119995,0.9400017444009668,0.9763712198637196
568.14625307,0.48135343786888063,0.9708691070896602,0.9835842444724374,0.9825435839119995,0.9419494367208514,0.9705655424421097
562.64625307,0.4766936449124486,0.9708691070896602,0.9824095630047458,0.9784427375991873,0.9379991871247566,0.9446749921882053
557.14625307,0.47203385195601655,0.9708691070896602,0.9824095630047458,0.9784427375991873,0.9379991871247566,0.9446749921882053
551.64625307,0.4673740589995845,0.9697799140981704,0.9817863080035255,0.9782940082178702,0.9379991871247566,0.9446749921882046
546.14625307,0.46271426604315247,0.9662620536105978,0.9794203571088943,0.9764055949345017,0.901141392334259,0.9018557219833113
540.64625307,0.4580544730867204,0.9662620536105978,0.9794203571088943,0.9764055949345017,0.9013560551516085,0.9018557219833113
535.14625307,0.4533946801302884,0.9662620536105978,0.9794203571088943,0.9764055949345017,0.9013560551516085,0.8999748655520782
529.64625307,0.44873488717385634,0.9662620536105978,0.9794203571088943,0.9764055949345017,0.9013560551516085,0.9018557219833115
524.14625307,0.4440750942174243,0.9662620536105978,0.9719781024149144,0.9718167943495262,0.894957017345981,0.9177455426131393
518.64625307,0.43941530126099226,0.9662620536105976,0.9719781024149141,0.971816794349526,0.8949570173459801,0.9177455426131381
513.14625307,0.4347555083045602,0.9662620536105978,0.9719781024149144,0.971816794349526,0.894957017345981,0.9177455426131381
507.64625306999994,0.4300957153481282,0.9662620536105978,0.9719781024149144,0.971816794349526,0.894957017345981,0.9177455426131381
502.14625306999994,0.4254359223916961,0.9598529217529774,0.9653984491992701,0.9680965051645554,0.867007733744222,0.9177455426131381
496.64625306999994,0.42077612943526405,0.9662620536105978,0.9640713761844014,0.9707566007384024,0.8758888397876609,0.9172405886516464
491.14625306999994,0.416116336478832,0.9598529217529774,0.9653984491992701,0.9672505143571921,0.8666162865360767,0.9172405886516464
485.64625306999994,0.41145654352239996,0.9662620536105978,0.963244477960766,0.9709708035421627,0.8945655701378359,0.9172405886516464
480.14625306999994,0.4067967505659679,0.9662620536105978,0.963244477960766,0.9709708035421627,0.8945655701378359,0.9172405886516464
474.64625306999994,0.4021369576095359,0.9598529217529774,0.9566648247451217,0.9672505143571921,0.8666162865360767,0.9172405886516464
469.14625306999994,0.39747716465310384,0.9662620536105978,0.955337751730253,0.9699106099310392,0.8758888397876609,0.9172405886516464
463.64625306999994,0.3928173716966718,0.9569448025874658,0.9459978396770832,0.9658354797726189,0.8249055081048883,0.9006189280146637
458.14625306999994,0.38815757874023976,0.9588080595813381,0.9516773763361183,0.9576894197249768,0.8171937799525268,0.8804495460264129
452.64625306999994,0.3834977857838077,0.9569546741759852,0.9480469938912559,0.9412696593866103,0.8631816515681092,0.870428508553136
447.14625306999994,0.3788379928273757,0.9559098120043459,0.9406896790921796,0.9551046773213991,0.8160202257823643,0.8721703026806251
441.64625306999994,0.37417819987094364,0.9530016928388344,0.927650575977476,0.9536896427368261,0.625123045125837,0.8721703026806251
436.14625306999994,0.3695184069145116,0.9501938380861796,0.9232681428028813,0.9548901630496089,0.8836771922292664,0.9124097215301971
430.64625306999994,0.36485861395807956,0.9501938380861796,0.9352706623971856,0.9369846933102616,0.8164286077908997,0.9124097215301971
425.14625306999994,0.36019882100164746,0.9491489759145402,0.9255412295514439,0.9508197112450504,0.6312993164391787,0.8721703026806251
419.64625306999994,0.3555390280452154,0.9501938380861796,0.9288740894950075,0.9549609977206053,0.8156223867121871,0.8906705910954144
414.14625306999994,0.3508792350887834,0.9531019572516909,0.9344647871119283,0.9356464914493031,0.7965615736548957,0.9124097215301971
408.64625306999994,0.34621944213235134,0.9520570950800517,0.9205540452239425,0.9320183420207032,0.7468081667734702,0.8787149039043607
403.14625306999994,0.3415596491759193,0.9452347538028614,0.8973217737063287,0.9315729707423451,0.6358491853101924,0.8504311722458425
397.64625306999994,0.33689985621948726,0.906144318178297,0.9220376441941054,0.9366362052372679,0.7431698151109204,0.8410375271958397
392.14625306999994,0.3322400632630552,0.899321976901106,0.8988324659542694,0.9361908339589103,0.6322108336476441,0.8151997134146273
386.64625306999994,0.3275802703066232,0.8906649830570457,0.8886966075621757,0.9300596773128583,0.6309886233689258,0.8068265874143402
381.14625306999994,0.32292047735019114,0.8835605889884061,0.9093320408666317,0.9091673080053688,0.5892153937710631,0.8739226064964948
375.64625306999994,0.3182606843937591,0.9003855719112284,0.9168803292707961,0.9139898752525311,0.7224605074057001,0.8585840916296933
370.14625306999994,0.31360089143732706,0.8772206699940132,0.8891601541032209,0.903867676731984,0.7188422373166907,0.8496322198191595
364.64625306999994,0.308941098480895,0.8913634428094006,0.9055779593022022,0.9133761611591087,0.7204515916379325,0.8193429083925597
359.14625306999994,0.304281305524463,0.8774367074635704,0.900326700024445,0.910040023620592,0.695532331747361,0.8588345030570999
353.64625306999994,0.29962151256803093,0.8620903429421205,0.8456756257807505,0.8913821924056643,0.6551908235700921,0.8503324228087831
348.14625306999994,0.2949617196115989,0.8528190261536757,0.8739562494294126,0.896785282497146,0.6676185893013972,0.809485435383252
342.64625306999994,0.2903019266551668,0.8423796112292032,0.8291180907805136,0.8927143298788817,0.5574466577523903,0.7891175446710694
337.14625306999994,0.28564213369873476,0.8423796112292032,0.8317612033892656,0.8798494252486203,0.5541172258513368,0.8151603664468605
331.64625306999994,0.2809823407423027,0.8669317733010059,0.874272582301307,0.8626542323956438,0.5692932391577524,0.7461453278229705


==> csvs/leximax_200_EP.csv <==
output,obj,avgU,avgU_a
0,0.19431407255931316,0.8778990994384481,0.8778990994384481
1,0.2392478716639573,0.879787538007962,0.8791073288570413
2,0.23925306347289482,0.8804244188760664,0.8791073288570481
3,0.27818196851042654,0.8810625546818353,0.8791073288570481
4,0.2781934072553716,0.8816631762531714,0.8791073288570481
5,0.2958254560954697,0.882264983651894,0.8791073288570481
6,0.295845465721789,0.887140332588071,0.8833719910952624
7,0.32022743695197653,0.8806959944203107,0.8763852246891222
8,0.3341336329133617,0.8812565552110782,0.8763852246891222
9,0.33413511506138555,0.8818043113239431,0.8763852246891222
10,0.3424732201325273,0.8823531542544925,0.8763852246891222
11,0.3424805435645856,0.882894728420067,0.8763852246891222
12,0.3502122653606273,0.8834373792738435,0.8763852246891222
13,0.3502238668870321,0.8839733415225502,0.8763852246891222
14,0.405971262317853,0.8723827756236532,0.8644244131128039
15,0.4444329307796825,0.8806180111781506,0.87207544675067
16,0.4444337273286848,0.8810577762080797,0.8720754467506714
17,0.4537639058202805,0.8814984198894156,0.8720754467506714
18,0.4537646862418927,0.8819305216428269,0.8720754467506714
19,0.473737195754743,0.8823634884648135,0.8720754467506714
20,0.4737394321282173,0.8827771098550024,0.8720754467506714
21,0.4845949767918964,0.8831915609771673,0.8720754467506714
22,0.4845975244208319,0.8835958385035574,0.8720754467506714
23,0.48789305698738455,0.8840009286480909,0.8720754467506714
24,0.48789559242953,0.8844034893947451,0.8720754467506714
25,0.4988458059185285,0.8848068609384722,0.8720754467506714
26,0.5018954885452568,0.8851999038444834,0.8720754467506714
27,0.5018961917653837,0.8855906336773544,0.8720754467506714
28,0.5498553283780274,0.885982152863423,0.8720754467506714
29,0.5498615062162792,0.886325482855811,0.8720754467506714
30,0.5581034091795265,0.8866695078481835,0.8720754467506714
31,0.5581049229115761,0.8870057989504176,0.8720754467506714
32,0.5634729264367789,0.8873427721847048,0.8720754467506714
33,0.5634771050731158,0.8876749254521709,0.8720754467506714
34,0.5647607869394218,0.888007753827904,0.8720754467506714
35,0.5647667709303243,0.8883399458363219,0.8720754467506714
36,0.5737165620746304,0.8886728144068751,0.8720754467506714
37,0.573719498570791,0.8889971568511332,0.8720754467506714
38,0.5744994847487398,0.8893221612187471,0.8720754467506714
39,0.5745038903739745,0.8896470253798124,0.8720754467506714
40,0.5845762698138812,0.8899725538847656,0.8720754467506714
41,0.5845775184610532,0.8904089914992509,0.8721912419178488
42,0.589762118721451,0.8907255452971827,0.8721912419178501
43,0.5897635261835711,0.8910373816256576,0.8721912419178501
44,0.5933357795764537,0.8913498582751352,0.8721912419178501
45,0.5947775061184915,0.8916592693393862,0.8721912419178501
46,0.5984620414257884,0.8919678219976698,0.8721912419178501
47,0.598466172233688,0.8922731816231411,0.8721912419178501
48,0.6045025246932408,0.8925791708560876,0.8721912419178501
49,0.60451342033606,0.8929552542932994,0.8722633464828186
50,0.6126327471469759,0.8932562857878846,0.8722633464826233
51,0.6126362123813505,0.8935494638110553,0.8722633464826233
52,0.6134757444467569,0.8938432488280628,0.8722633464826233
53,0.6134813726235514,0.894136771798961,0.8722633464826233
54,0.6139646103126556,0.8944309037386786,0.8722633464826233
55,0.613966221486309,0.8947251413620675,0.8722633464826233
56,0.6172741412702076,0.8950199907060872,0.8722633464826233
57,0.6172757373736604,0.8953119784422401,0.8722633464826233
58,0.6239138962451692,0.8956045744861767,0.8722633464826233
59,0.6239162396834953,0.8958907902652603,0.8722633464826233
60,0.6338072231877749,0.8961776035720666,0.8722633464826233
61,0.6338112542611953,0.8964545781270108,0.8722633464826233
62,0.6349558563318876,0.8967321321266307,0.8722633464826233
63,0.634958120657535,0.8970090575494015,0.8722633464826233
64,0.6412945672571622,0.8972865635286142,0.8722633464826233
65,0.6412967890439936,0.8975579405957856,0.8722633464826233
66,0.642634885046592,0.8978298877828463,0.8722633464826233
67,0.6426363657469552,0.8981009903664385,0.8722633464826233
68,0.643505157773075,0.8983726636923121,0.8722633464826233
69,0.6435081193255013,0.8986439872032246,0.8722633464826233
70,0.647196530897455,0.8989158831266075,0.8722633464826233
71,0.6471994620057956,0.8991844214698816,0.8722633464826233
72,0.6485381246416765,0.8994535275474969,0.8722633464826233
73,0.6485432549511235,0.8997217754188772,0.8722633464826233
74,0.6489824444798613,0.8999905916120189,0.8722633464826233
75,0.6489834245557946,0.9002595106440632,0.8722633464826233
76,0.6492899995357011,0.9005290006294664,0.8722633464826233
77,0.6492919640664122,0.9007987374615376,0.8722633464826233
78,0.6512094157731794,0.901069048201762,0.8722633464826233
79,0.6512133288148703,0.9013378736297791,0.8722633464826233
80,0.652778918087563,0.9016072722463421,0.8722633464826233
81,0.6527791619636222,0.9018755605347788,0.8722633464826233
82,0.6601600043095497,0.9021444220887891,0.8722633464826233
83,0.6601607154385966,0.902405886116197,0.8722633464826233
84,0.6630236227759836,0.9026679100237491,0.8722633464826233
85,0.6630297381595659,0.9029273976612912,0.8722633464826233
86,0.6638916116091512,0.9031874421392572,0.8722633464826233
87,0.6638942048802998,0.9034471132241926,0.8722633464826233
88,0.6785472770066348,0.9037073427415688,0.8722633464826233
89,0.6785499513009731,0.9039522048471269,0.8722633464826233
90,0.6795082785478461,0.9041975946727399,0.8722633464826233
91,0.6795107322903366,0.9044424733416623,0.8722633464826233
92,0.680672534583955,0.9046878809061977,0.8722633464826233
93,0.6806757443013028,0.9049325530774902,0.8722633464826233
94,0.6806779785379882,0.9051777545015318,0.8722633464826233
95,0.6869036041565669,0.9054234872396015,0.8722633464826233
96,0.6869075409652968,0.9056629369278042,0.8722633464826233
97,0.6908988410600138,0.9059029065936144,0.8722633464826233
98,0.6909005658733144,0.906139017185174,0.8722633464826233
99,0.6928249745355068,0.9063756416191526,0.8722633464826233
100,0.6928290513720329,0.9066106657572874,0.8722633464826233
101,0.6955197551674823,0.9068462024889622,0.8722633464826233
102,0.6955220941022993,0.9070792868464062,0.8722633464826233
103,0.697581085564316,0.9073128806778555,0.8722633464826233
104,0.6975857475711681,0.9075447137086123,0.8722633464826233
105,0.6984707450484385,0.9077770545882865,0.8722633464826234
106,0.698475206949634,0.9080089278551465,0.8722633464826233
107,0.7005763989505821,0.908241310174184,0.8722633464826234
108,0.7005806507309527,0.9084718784845655,0.8722633464826233
109,0.7032522607285575,0.9087029540959599,0.8722633464826233
110,0.7032547918920853,0.9089315685596798,0.8722633464826233
111,0.7038471403425065,0.909160687134676,0.8722633464826233
112,0.7038484056334497,0.9093896520220074,0.8722633464826234
113,0.7041279156650522,0.9096191229090896,0.8722633464826233
114,0.7041287619424291,0.9098487934109469,0.8722633464826233
115,0.7069718536241424,0.9100789725960864,0.8722633464826233
116,0.706972063204342,0.9103064826057528,0.8722633464826233
117,0.7094224938229192,0.9105344976320888,0.8722633464826233
118,0.7094231158004789,0.910760269861707,0.8722633464826233
119,0.7094540488083478,0.9109865443654734,0.8722633464826233
120,0.7094552956873867,0.9112132898945641,0.8722633464826233
121,0.7097309694601442,0.9114405409878221,0.8722633464826233
122,0.7097322181677032,0.9116679904354035,0.8722633464826233
123,0.7108779482407909,0.911895948149907,0.8722633464826233
124,0.7108787774219371,0.9121231220205089,0.8722633464826233
125,0.7166444030066283,0.9123508046791748,0.8722633464826233
126,0.7166468290915843,0.912572470956722,0.8722633464826233
127,0.7197221195186796,0.912794634801671,0.8722633464826233
128,0.7197275285718443,0.9130138103659547,0.8722633464826233
129,0.7205313606418995,0.9132334790136226,0.8722633464826233
130,0.720533368158819,0.9134527307959118,0.8722633464826233
131,0.7249681586720633,0.913672476945241,0.8722633464826233
132,0.7249699300740858,0.9138876643150573,0.8722633464826233
133,0.7262580014940695,0.9141033379840143,0.8722633464826233
134,0.7262591835425366,0.9143180345635381,0.8722633464826233
135,0.7270701517572076,0.9145332174320303,0.8722633464826233
136,0.728382464824975,0.9147479622033081,0.8722633464826233
137,0.7300360924945216,0.9149616923431088,0.8722633464826233
138,0.7300382317601591,0.915174010579604,0.8722633464826233
139,0.7302722212027586,0.9153868119065119,0.8722633464826233
140,0.7302724163956761,0.9155998328189481,0.8722633464826233
141,0.7304762364296756,0.9158133395259394,0.8722633464826233
142,0.7304797558141329,0.9160270995704323,0.8722633464826233
143,0.7333784186018562,0.9162413482093126,0.8722633464826233
144,0.7333789984180346,0.916452738883928,0.8722633464826233
145,0.7334520163067598,0.9166646138441669,0.8722633464826233
146,0.7334551147359248,0.9168768906222099,0.8722633464826233
147,0.7357807854774253,0.9170896548325792,0.8722633464826233
148,0.7383863232115955,0.9173002093215075,0.8722633464826233
149,0.7383872698298591,0.9175082204664564,0.8722633464826233
150,0.740109991322234,0.9177167108997576,0.8722633464826233
151,0.7410549093990606,0.917923675880147,0.8722633464826233
152,0.7416100983389883,0.9181300201984736,0.8722633464826233
153,0.741613663685026,0.9183361959225596,0.8722633464826233
154,0.7441381804683489,0.9185428489052662,0.8722633464826233
155,0.7441387403091445,0.9187470325996231,0.8722633464826233
156,0.7459414465740001,0.9189516900380502,0.8722633464826233
157,0.7459425573919144,0.9191547093016829,0.8722633464826233
158,0.7479302841055512,0.9193582007031379,0.8722633464826233
159,0.7489167872113046,0.9195598300427167,0.8722633464826233
160,0.7489191667122752,0.9197607701582501,0.8722633464826233
161,0.7497992648144159,0.9199621792122097,0.8722633464826233
162,0.7498001786307968,0.9201630220423975,0.8722633464826233
163,0.7512001211109792,0.9203643346803756,0.8722633464826233
164,0.7512019384094336,0.9205644638067506,0.8722633464826233
165,0.7522537141547105,0.9207650621690608,0.8722633464826233
166,0.7522577053669197,0.9209648855504358,0.8722633464826233
167,0.7527153984454323,0.9211651785519784,0.8722633464826233
168,0.7527201414024087,0.9213654021760654,0.8722633464826233
169,0.7539584290655081,0.9215660974694672,0.8722633464826233
170,0.7556607882371702,0.9217657959105346,0.8722633464826233
171,0.7556620550531127,0.9219639368122149,0.8722633464826233
172,0.7557734707018358,0.9221625461321027,0.8722633464826233
173,0.7557736522467037,0.9223614953839033,0.8722633464826233
174,0.7575481594029422,0.9225609160794268,0.8722633464826217
175,0.7602282202857286,0.9227586847315286,0.8722633464826223
176,0.7602296436624035,0.9229537123461595,0.8722633464826218
177,0.7606473664176922,0.9231492037601131,0.8722633464826223
178,0.7626914786285396,0.9233446596033076,0.8722633464826215
179,0.7626928860747547,0.9235381210376816,0.8722633464826219
180,0.7629517636371819,0.9237320441938562,0.8722633464826225
181,0.7629556477880071,0.9239261202246751,0.8722633464826219
182,0.7638584135057797,0.9241206605522193,0.8722633464826219
183,0.7638591202097019,0.9243145781983323,0.8722633464826225
184,0.7670198463297734,0.9245089608747703,0.8722633464826217
185,0.7670259429209793,0.924699978612271,0.8722633464826213
186,0.7677556398580562,0.9248914555270276,0.8722633464826225
187,0.7677577334231005,0.9250825073752618,0.8722633464826227
188,0.767798416453647,0.925274019589394,0.8722633464826222
189,0.7678036840289958,0.9254659463956577,0.8722633464826218
190,0.7697043191964009,0.9256583367932413,0.8722633464826218
191,0.7706103846256361,0.9258488718816684,0.8722633464826224
192,0.7706128212334254,0.9260387632900319,0.8722633464826218
193,0.7709397430562217,0.9262291150412034,0.8722633464826216
194,0.7709411394990026,0.926419530621243,0.8722633464826219
195,0.7725749386326556,0.9266104089365921,0.8722633464826218
196,0.7730457856668081,0.9267997448683235,0.8722633464826222
197,0.7739238927700217,0.9269889635873648,0.8722633464826219
198,0.7739244095314168,0.927177564692645,0.8722633464826216
199,0.7783835985575347,0.9273666263622854,0.8722633464826219
200,0.7783851078439278,0.9275506445286495,0.8722633464826215
201,0.7785480397644151,0.9277351131678832,0.8722633464826224
202,0.778549052933216,0.9279198382927794,0.872263346482622
203,0.7794036550956579,0.928105016730866,0.872263346482622
204,0.7794046641615898,0.9282895898778791,0.8722633464826223
205,0.779921691549583,0.9284746170793743,0.8722633464826223
206,0.7815743497340631,0.9286594606236217,0.8722633464826217
207,0.7815753519519717,0.9288427037216175,0.8722633464826222
208,0.7824415789489424,0.9290263992717062,0.872263346482622
209,0.7824422444320969,0.9292094680245201,0.8722633464826214
210,0.7837584700551223,0.9293929899178135,0.8722633464826222
211,0.7837604595425838,0.9295753224897682,0.8722633464826218
212,0.7862687287618011,0.929758107499867,0.8722633464826217
213,0.7862716752429252,0.9299382001320639,0.8722633464826222
214,0.7870607680894964,0.9301187407558817,0.8722633464826215
215,0.7954943163079298,0.9302987405034151,0.8722633464826214
216,0.7954947800419236,0.9304685697377312,0.8722633464826219
217,0.7961465283164346,0.9306388230150782,0.8722633464826215
218,0.7961471444697613,0.9308086794016956,0.8722633464826218
219,0.7961762531996213,0.9309789609607444,0.8722633464826213
220,0.7962280947618386,0.9311496326401466,0.8722633464826222
221,0.7962282489663194,0.931320667683512,0.8722633464826219
222,0.7962404824611218,0.9314921324631674,0.8722633464826222
223,0.7962409466833016,0.9316640158048212,0.8722633464826219
224,0.796507599552794,0.9318363321019958,0.872263346482622
225,0.8004097434777864,0.9320087439294141,0.8722633464826206
226,0.8015870047191148,0.9321766181778125,0.8722633464826217
227,0.8015874537241013,0.9323434139187385,0.8722633464826226
228,0.802000187120963,0.9325106319273615,0.8722633464826223
229,0.8020010866683258,0.9326777486804527,0.8722633464826219
230,0.8025777102559573,0.9328452895877396,0.8722633464826215
231,0.8025780097458632,0.9330125181072779,0.8722633464826225
232,0.8033785988005089,0.9331801721446762,0.8722633464826226
233,0.8033803897201794,0.9333472241300236,0.8722633464826217
234,0.8035255853205983,0.9335147022683962,0.8722633464826217
235,0.8035269387065109,0.9336824262995174,0.8723171923830298
236,0.8035701012043504,0.933850579292355,0.8723171923830297
237,0.8035705536113358,0.9340191086296065,0.8723171923830301
238,0.8043355484026727,0.934188070093362,0.8723171923830293
239,0.8043367499017174,0.9343564737981179,0.8723171923830293
240,0.8050707005538601,0.9345253104172837,0.8723171923830304
241,0.807694081182628,0.9346936306178942,0.87231719238303
242,0.8076965978244145,0.9348589739512844,0.8723171923830293
243,0.8083320941091973,0.9350247439771489,0.8723171923830297
244,0.8083326861104103,0.9351901149390875,0.8723171923830296
245,0.8098884837662801,0.9353559137689753,0.8723171923830303
246,0.8098896572594723,0.9355201080424738,0.8723171923830304
247,0.8099694384675237,0.9356847282414544,0.8723171923830304
248,0.809970321052404,0.9358496729090362,0.87231719238303
249,0.8112074403958996,0.9360150465614505,0.8723171923830304
250,0.8112079368644708,0.9362120919248987,0.8722881408415201
251,0.8130283315848811,0.9363767428077745,0.8722881408415514
252,0.8130294872135,0.9365394234751374,0.8722881408415516
253,0.8134107719723316,0.9367025294514343,0.8722881408415518
254,0.8137355441981279,0.9368655588755329,0.8723419867419595
255,0.8137369911980389,0.9370285895143267,0.8723419867419596
256,0.8144679198911711,0.9371920480550592,0.8723419867419592
257,0.8149170007270693,0.9373549667677421,0.8723419867419578
258,0.8149188759351813,0.9375177196516581,0.8723419867419601
259,0.8156527552149851,0.9376809013969251,0.8723419867419597
260,0.8156534770218946,0.9378435396018892,0.8722881408415516
261,0.8171013010345216,0.93800660749828,0.8722881408415516
262,0.8183727910632378,0.9381681734943055,0.8722881408415516
263,0.8191336325783408,0.9383284686742445,0.8722881408415516
264,0.8191340560716809,0.9384881705346386,0.8722881408415515
265,0.8192743191369694,0.9386482965699601,0.872288140841551
266,0.8192767256251506,0.938808661397165,0.8722881408415517
267,0.8193486432095108,0.9389694532944824,0.8722881408415528
268,0.819348927443925,0.9391305790239749,0.8722881408415518
269,0.8197829735930621,0.9392921349957363,0.872288140841551
270,0.821702432864742,0.9394535373744457,0.8722881408415493
271,0.8217063754007857,0.9396127813739937,0.8722881408415505
272,0.8220442132834884,0.9397724523011556,0.8722881408415522
273,0.8220446376291634,0.9399320968911746,0.8722881408415509
274,0.8232670799676857,0.9400921706333223,0.8722881408415528
275,0.8232679212647507,0.9402510137471535,0.8723419867419584
276,0.8238343623720165,0.9404102850095444,0.8723419867419597
277,0.8239166719961915,0.9405692147698893,0.8723419867419597
278,0.8239168119218926,0.9407284630540338,0.8723419867419591
279,0.8248434216937552,0.9408881423213579,0.8723419867419595
280,0.8248445366509086,0.9410469883742238,0.872341986741959
281,0.8250606333693715,0.9412062654882929,0.8723419867419597
282,0.8250632912352642,0.9413656807619747,0.8723419867419592
283,0.8264646861574648,0.9415255298187152,0.8723419867419597
284,0.826466214884826,0.9416838874336291,0.8723419867419577
285,0.8270654340850515,0.9418426771293525,0.8723419867419588
286,0.8270659895630553,0.9420010759175186,0.8723419867419593
287,0.827974794565755,0.9421599080813025,0.8723419867419598
288,0.8279750707206243,0.9423179190424937,0.8723419867419593
289,0.8287615218218944,0.942476363504266,0.8723419867419595
290,0.8287994276384536,0.9426341522426768,0.8723419867419593
291,0.8287999766477674,0.9427923225868322,0.8723419867419596
292,0.8309456453507529,0.9429509286619624,0.8723419867419596
293,0.8311333811161188,0.9431069843656694,0.8723419867419591
294,0.8313413812397539,0.9432632099934743,0.8723419867419597
295,0.833704814861443,0.9434195779386432,0.8723419867419587
296,0.833705741923899,0.9435730747831208,0.87234198674196
297,0.8341641774205759,0.943726997416346,0.872288140841551
298,0.8341651026069249,0.9438807048369983,0.8722881408415516
299,0.8353285065165901,0.9440348398165386,0.8723419867419595
300,0.8353315418153262,0.9441877717266233,0.8723419867419578
301,0.8353886004076374,0.9443411302250256,0.8723419867419598
302,0.8353904579269882,0.9444948377243424,0.8723419867419586
303,0.836731626558456,0.9446489751747098,0.8723419867419596
304,0.8370154494599286,0.9448016547686369,0.8723419867419592
305,0.8370163770974328,0.9449543614866271,0.8723419867419598
306,0.8378317590029587,0.9451074971560715,0.8723419867419598
307,0.8389993387013365,0.945259906701839,0.8723419867419594
308,0.839014616252839,0.9454110850440556,0.8723419867419608
309,0.8390176381074572,0.945562670870843,0.8723419867419582
310,0.8414150509192775,0.9457146849061859,0.8723419867419592
311,0.841415309160957,0.9458637054451198,0.8722881408415504
312,0.8421515915569793,0.9460131481385587,0.8722881408415517
313,0.8421540356754964,0.9461619604168295,0.8722881408415512
314,0.8429437523564026,0.9463111954572543,0.8723419867419581
315,0.8429460698916866,0.9464597233346411,0.8723419867419597
316,0.8430655789123236,0.9466086743683696,0.8723419867419588
317,0.8430681681559328,0.9467578796526456,0.8723419867419587
318,0.8436654770844555,0.946907511237735,0.8723419867419597
319,0.8436683257580592,0.947056708365371,0.8723419867419598
320,0.8439030380799932,0.9472063329919395,0.8723419867419594
321,0.8439040087301234,0.9473898719890198,0.872311297541611
322,0.843957681721534,0.9475400683956887,0.8723112975413555
323,0.8472501051432517,0.9476906193944147,0.8723651434417623
324,0.847250990421564,0.9478368125910078,0.8723651434417606
325,0.8491283685619945,0.9479834277015922,0.8723651434417622
326,0.849128618009618,0.9481277289539402,0.8723651434417626
327,0.8491961478098401,0.9482724478654836,0.8723651434417624
328,0.8499857964375636,0.9484174883079992,0.8723651434417616
329,0.8500516345548094,0.9485617930274938,0.8723651434417625
330,0.8500521306713061,0.9487064209400591,0.8723651434417625
331,0.85083520308005,0.9488514698945806,0.8723651434417613
332,0.850836313940099,0.9489957897941619,0.8723651434417623
333,0.8511836169995515,0.9491405310657082,0.8723651434417607
334,0.8511843600675061,0.9492851863342591,0.8723651434417612
335,0.8514667589774391,0.9494302651907128,0.8723651434417621
336,0.851884485711616,0.9495753517920316,0.8723651434417616
337,0.8518867095765479,0.9497202456282255,0.8723651434417621
338,0.8531255659046191,0.94986556562276,0.8723651434417614
339,0.8531264246173889,0.9500094725426607,0.8723651434417611
340,0.8548124437488197,0.9501538039667521,0.8723651434417625
341,0.8548138942923525,0.950296046559712,0.8723651434417613
342,0.8548288305833333,0.950438709988749,0.8723651434417617
343,0.8549892134546935,0.950581778498635,0.8723651434417609
344,0.8549897010099028,0.9507250322802511,0.8723651434417635
345,0.8556081021211008,0.9508687117788933,0.872365143441762
346,0.8556088303684873,0.9510118900935951,0.8723651434417616
347,0.8559154635515898,0.9511554951692947,0.8723651434417614
348,0.8559163133426685,0.9512990679155702,0.8723651434417612
349,0.8568517427868699,0.9514430698778301,0.8723651434417617
350,0.8568528363110592,0.9515860947694349,0.8723651434417635
351,0.8570282027333121,0.9517295485212759,0.87236514344176
352,0.8570292973008662,0.9518731674615766,0.8723651434417613
353,0.8572172555023511,0.952017218338539,0.8723651434417625
354,0.8572174996652256,0.952161420330498,0.8723112975413531
355,0.8573491302124078,0.9523060573209272,0.8723651434417616
356,0.8576029195635878,0.9524509321138229,0.8723651434417613
357,0.8576052460910569,0.9525958589270067,0.8723112975413541
358,0.8577517749836089,0.952741224912348,0.872311297541353
359,0.8585083252963996,0.9528868082257669,0.8723651434417617
360,0.8585088138695047,0.9530316749188141,0.8723651434417616
361,0.8591929184271658,0.9531769826063597,0.8723651434417612
362,0.859194137576629,0.9533216825682651,0.8723651434417601
363,0.8599681466905328,0.9534668243621198,0.8723651434417625
364,0.8599696066291604,0.9536112170151314,0.8723651434417617
365,0.8603092938785081,0.9537560519121068,0.8723651434417635
366,0.8603100246016159,0.9539008065336239,0.8723651434417635
367,0.8613409352130863,0.9540460058697968,0.8723651434417616
368,0.861342387213096,0.9541900516431249,0.872365143441762
369,0.8614402903948122,0.954334541317138,0.8723651434417603
370,0.8614406542937302,0.9544793254700238,0.8723651434417607
371,0.8619739902323941,0.9546245571782523,0.8723651434417623
372,0.8624296832870398,0.9547694055327808,0.8723651434417606
373,0.8624314965096204,0.9549139920456596,0.8723651434417624
374,0.8626652845610493,0.9550590275849716,0.8723651434417614
375,0.8641361210255543,0.9552041523308484,0.8723651434417613
376,0.8641363609057093,0.9553474159726736,0.8723651434417622
377,0.8641756970796346,0.9554911266149408,0.8723651434417624
378,0.8641762975514359,0.9556352248376289,0.8723651434417619
379,0.8646983096752349,0.9557797740719698,0.8723651434417621
380,0.8647003486134692,0.9559239511157154,0.872365143441762
381,0.8654189010018245,0.9560685808346379,0.8723651434417623
382,0.8654223921140819,0.9562125281729685,0.8723651434417621
383,0.8657791915832023,0.9563569288887416,0.8723651434417613
384,0.8657795559645608,0.9565012228552384,0.8723651434417621
385,0.8660790471771191,0.9566459727268414,0.872365143441762
386,0.8660792903682442,0.9567907047264784,0.8723651434417623
387,0.8673134336989019,0.9569358954646242,0.8723651434417624
388,0.8673139157287939,0.957079571311706,0.8723651434417607
389,0.8674304165395661,0.9572237039977337,0.8723651434417622
390,0.8674333237520359,0.9573681102623175,0.8723651434417622
391,0.8675338240174865,0.9575129771529436,0.8723651434417612
392,0.8675355295022625,0.9576581458894106,0.8723651434417635
393,0.8681151639391954,0.957803779165826,0.872365143441761
394,0.8681176063899376,0.9579489440994238,0.8723651434417604
395,0.8681546050653008,0.9580945750520733,0.8723651434417614
396,0.8682211871620296,0.9582406187754777,0.8723651434417635
397,0.868222298171683,0.9583870257516501,0.8723651434417617
398,0.868464829254228,0.9585339050083932,0.8723651434417613
399,0.8684652010388901,0.9586808667052411,0.8723651434417607
400,0.8687037843373373,0.9588283040062886,0.8723651434417617
401,0.8687062696314388,0.95897583026087,0.8723651434417635
402,0.8698639204129637,0.9591238354967946,0.8723651434417635
403,0.8698646612562114,0.9592704229325397,0.8723651434417616
404,0.870283437718705,0.9594174878517894,0.8723112975413525
405,0.8702841766883881,0.9595643429391201,0.8723112975413555
406,0.8704586402547695,0.9597116779450262,0.8723651434417604
407,0.8704593796067207,0.9598592074155389,0.872365143441761
408,0.8705988427551425,0.9600072205892364,0.8723651434417635
409,0.8705990892948959,0.9601554891461069,0.8723651434417615
410,0.8707528566289331,0.9603042454284975,0.8723651434417615
411,0.8707531037022251,0.9604532384310166,0.8723651434417626
412,0.8711545428862728,0.960602723159613,0.8723651434417616
413,0.871156395484613,0.9607520332599773,0.8723651434417613
414,0.8715602955270296,0.9609018377646483,0.8723651434417615
415,0.8715617889437812,0.9610514687957026,0.8723651434417616
416,0.8716836942556417,0.961201596939815,0.872365143441761
417,0.871684951887942,0.9613520263155707,0.8723651434417635
418,0.8723651082516084,0.9615029571225714,0.8723651434417621
419,0.8728654798363136,0.9616532487486994,0.8723651434417609
420,0.8728656047878329,0.9618031980408999,0.872365143441761
421,0.8736246289167676,0.9619536496757884,0.8723651434417613
422,0.8736257500953765,0.9621033229713051,0.8723651434417602
423,0.8741324174856323,0.9622534993703403,0.8723651434417613
424,0.8741360473227853,0.9624033236503134,0.8723651434417605
425,0.8742616933003896,0.9625536532398352,0.872365143441762
426,0.8742621969110477,0.962704278248486,0.872365143441761
427,0.8744540707276997,0.9628554129864412,0.8723651434417617
428,0.8744554603900527,0.9630067341432746,0.8723651434417607
429,0.8746732248651647,0.9631585691240744,0.8723651434417621
430,0.875338379149781,0.9633105495110112,0.8723651434417621
431,0.8753391352492736,0.963461904003729,0.8723651434417619
432,0.8754359089669089,0.9636137750646792,0.8723651434417605
433,0.8754364140763566,0.9637659995546108,0.8723651434417605
434,0.8765329518737441,0.9639187453612906,0.8723651434417612
435,0.8765339513145405,0.9640701155338726,0.8723651434417613
436,0.8767587343083537,0.9642220058788679,0.8723651434417607
437,0.8772211290008188,0.9643740326460017,0.872365143441762
438,0.8775684151465692,0.9645257805466968,0.872365143441761
439,0.8775705539156932,0.9646774517968323,0.872365143441762
440,0.878198286834954,0.9648296478609799,0.8723651434417615
441,0.8784906618668474,0.9649812756507493,0.8723651434417595
442,0.8787980585050151,0.9651329225128116,0.8723651434417607
443,0.8787985634612795,0.9652845595038264,0.8723651434417624
444,0.8793348635102465,0.9654367248467217,0.8723651434417616
445,0.8793359949821902,0.9655884761251728,0.8723651434417615
446,0.8799250976491653,0.9657407580024987,0.8723651434417607
447,0.8799259762238721,0.965892533371969,0.8723651434417617
448,0.8829685070823092,0.9660448412865922,0.8723651434417609
449,0.882969721274053,0.9661922842807901,0.8723651434417624
450,0.8839067524191158,0.9663402464404555,0.8723651434417612
451,0.8839082021191763,0.9664870635939966,0.8723651434417635
452,0.8851178049819318,0.9666343995360616,0.8723651434417635
453,0.8851205652930471,0.966780096890029,0.8723651434417613
454,0.8853025815337486,0.9669263109012814,0.8723651434417596
455,0.8853054922066482,0.9670727218770763,0.8723651434417616
456,0.8857137474609946,0.9672196538883691,0.872365143441762
457,0.8857147244971827,0.9673663799217185,0.8723651434417635
458,0.8860941392535017,0.9675136299766127,0.8723651434417635
459,0.8864333733945141,0.9676607232622851,0.8723651434417602
460,0.8864375300399199,0.9678077303396999,0.8723651434417635
461,0.887267780205451,0.9679552652701691,0.8723651434417635
462,0.8874021751017187,0.9681018268168613,0.8723651434417625
463,0.8874031562473836,0.9682486741440305,0.8723651434417635
464,0.8875182454504641,0.9683960516059488,0.8723651434417614
465,0.888437188671017,0.9685437579395291,0.8723651434417623
466,0.8885192687260355,0.9686903215020478,0.8723651434417614
467,0.8885198868948779,0.9688372715558682,0.8723651434417635
468,0.8898305419532417,0.9689847559735167,0.8723651434417635
469,0.8902571980913943,0.9691303675777042,0.8723651434417635
470,0.8902576845717463,0.9692757259770649,0.8723651434417603
471,0.8911038719598942,0.9694216158513868,0.872365143441762
472,0.891106660868262,0.9695664773793033,0.8723651434417611
473,0.8913619443264019,0.9697118705091585,0.8723651434417607
474,0.891362918920768,0.9698573264245314,0.8723651434417635
475,0.8918819006429525,0.9700033180891239,0.8723651434417622
476,0.8918823864915212,0.9701488826306847,0.8723651434417613
477,0.8922309616877669,0.9702949853036387,0.8723651434417612
478,0.8922332680246093,0.9704409772950675,0.8723651434417635
479,0.8925382917560777,0.9705875110007451,0.8723651434417635
480,0.8925417228460929,0.97073402111206,0.8723651434417635
481,0.8932611227607057,0.9708810768848696,0.8723651434417635
482,0.8934838377594408,0.97102732704505,0.8723651434417635
483,0.8936523098186896,0.9711737041324222,0.8723651434417611
484,0.8936541442795515,0.9713203128497175,0.8723651434417611
485,0.8937173761849079,0.9714674716935365,0.8723651434417635
486,0.8937192273923686,0.9716150674422055,0.8723651434417605
487,0.8937732183538764,0.9717632191070738,0.8723651434417617
488,0.893891595389204,0.9719118345197004,0.8723651434417635
489,0.893892855537515,0.9720607922375442,0.8723651434417612
490,0.894180180809779,0.9722103141891778,0.8723651434417635
491,0.8941805603411385,0.972359856994186,0.8723651434417635
492,0.8942191679958637,0.9725099684030156,0.8723651434417635
493,0.8952406572645389,0.9726605788461985,0.8723651434417605
494,0.895383793381619,0.9728098046307372,0.8723651434417635
495,0.895385830153404,0.9729593275632773,0.8723651434417619
496,0.8954197128432548,0.9731094233806187,0.8723651434417614
497,0.8958830715726314,0.9732600326659457,0.8723651434417615
498,0.8961973908355964,0.9734103218893032,0.8723651434417617
499,0.8961976449222082,0.9735605790158983,0.872365143441761
500,0.8963458745996221,0.973711416285843,0.8723651434417616
501,0.8963472770091258,0.9738625499453455,0.8723651434417619
502,0.8963848013240504,0.9740142693942289,0.8723651434417635
503,0.8963858277212531,0.9741665072067792,0.8723651434417635
504,0.8999138739824494,0.9743193373843536,0.8723651434417613
505,0.9001419366370279,0.974465818413193,0.8723651434417635
506,0.9001441528336903,0.9746124233978392,0.8723651434417597
507,0.9006851166050053,0.9747596021789138,0.8723651434417615
508,0.9015790579115927,0.9749062906279877,0.8723651434417622
509,0.9017816843593862,0.9750517838960147,0.8723651434417635
510,0.9017835234440028,0.9751974499925595,0.8723651434417635
511,0.9019160629413651,0.9753436907088102,0.8723112975413536
512,0.9027978867127354,0.9754902502882202,0.8723112975413534
513,0.9027980095501593,0.9756356306929252,0.872365143441761
514,0.9028105997483334,0.9757815880040007,0.8723651434417621
515,0.9028128183319973,0.9759281006259477,0.872365143441761
516,0.9029085145992527,0.976075196963525,0.8723651434417622
517,0.9029090105007176,0.9762226900689889,0.872365143441762
518,0.9032628366938348,0.976370773146879,0.8723651434417635
519,0.9032634628361027,0.9765187433708035,0.8723651434417635
520,0.9043748509329097,0.97666730785265,0.872365143441761
521,0.9043780874616579,0.9768142144614362,0.8723651434417615
522,0.9048041270454649,0.9769617134355839,0.8723651434417635
523,0.9048048762144466,0.9771089415413688,0.872365143441761
524,0.9060864109524568,0.9772567657123633,0.8723651434417607
525,0.9060876414248297,0.9774025643689677,0.8723651434417612
526,0.9069869012267849,0.9775489557030406,0.8723651434417635
527,0.9069891123797669,0.9776940979282932,0.8723651434417635
528,0.9071228623503118,0.9778398325707918,0.8723651434417635
529,0.9071238532373337,0.977985891069035,0.8723651434417635
530,0.9073268062039989,0.9781325481676744,0.8723651434417606
531,0.9073280504029472,0.9782793896971742,0.8723651434417603
532,0.9077427940098499,0.9784268355128062,0.8723651434417611
533,0.9077455372693708,0.9785740273925044,0.8723651434417635
534,0.9079139639660372,0.9787218275031049,0.8723651434417635
535,0.9079144668767332,0.9788698918544532,0.8723651434417614
536,0.9084355857654008,0.9790185705807057,0.8723651434417602
537,0.9084372211944775,0.9791667768712202,0.8723651434417617
538,0.9085077393902313,0.9793156006879419,0.8723112975413536
539,0.9085102860636377,0.9794649025289373,0.8723651434417611
540,0.9091531048778753,0.9796148290638294,0.8723651434417609
541,0.9091551470944167,0.9797640267787177,0.8723651434417621
542,0.9092823142850399,0.9799138513747595,0.8723651434417622
543,0.9095799466732231,0.9800640423991637,0.8723651434417623
544,0.9095803330722075,0.9802142356317904,0.8723651434417612
545,0.9099769770701304,0.9803650639309424,0.8723651434417607
546,0.9099791654395594,0.9805156836012006,0.8723651434417609
547,0.9108464396609637,0.9806669428454358,0.8723651434417635
548,0.9108470797695066,0.980816984066051,0.8723651434417609
549,0.9120745886203943,0.9809676651213036,0.8723651434417622
550,0.9120790423132108,0.9811163440628796,0.8723651434417611
551,0.9121026220919295,0.9812656597451066,0.8723651434417607
552,0.91218833163211,0.9814155726886491,0.8723651434417607
553,0.9121895065380116,0.9815659510078646,0.8723651434417635
554,0.9126361864820747,0.9817169775094803,0.8723651434417613
555,0.9126377561418743,0.9818676853280128,0.8723651434417635
556,0.9132134618812316,0.9820190455613395,0.8723651434417635
557,0.9132146406290258,0.9821698053423458,0.8723651434417607
558,0.9135410823961887,0.9823212206006734,0.8723651434417635
559,0.913542919439784,0.9824725789687399,0.8723651434417616
560,0.9140172546430074,0.9826245982903866,0.8723651434417635
561,0.9140194872696719,0.9827762359430463,0.8723651434417635
562,0.9145002759332707,0.9829285386731299,0.8723651434417635
563,0.9145004080028708,0.9830804505659555,0.8723651434417635
564,0.9148399509081331,0.9832330316741613,0.8723651434417605
565,0.9148444699781836,0.9833855328583377,0.872365143441761
566,0.9148601807781314,0.9835387088265205,0.8723651434417635
567,0.9148637280213048,0.9836925403500542,0.8723651434417614
568,0.9149969063930466,0.9838470555692518,0.8723651434417614
569,0.9149995308678791,0.9840019637756939,0.8723651434417621
570,0.9151122696460356,0.9841575635366263,0.8723651434417615
571,0.9151128272881404,0.984313609762359,0.8723651434417635
572,0.9167363669377118,0.9844703557469413,0.8723651434417614
573,0.9172225225609598,0.9846241241248065,0.8723651434417601
574,0.9172255354850476,0.9847774819545954,0.8723651434417616
575,0.9177020217507055,0.9849315321447893,0.8723651434417635
576,0.9177057356325022,0.9850851917406825,0.8723651434417635
577,0.9188554491379781,0.9852395482054913,0.8723651434417635
578,0.9188568182382246,0.9853919707304639,0.8723651434417614
579,0.9196640006277202,0.9855450876632987,0.8723651434417607
580,0.9196656411183437,0.9856970470229797,0.8723651434417606
581,0.9197447779953444,0.9858497018488395,0.8723651434417611
582,0.9197467012743139,0.9860028742214165,0.8723651434417611
583,0.9199039661944021,0.9861567508347896,0.8723651434417611
584,0.9199067478177426,0.9863109766509109,0.8723651434417609
585,0.9200013217114219,0.9864659148264654,0.8723651434417635
586,0.9200027214054993,0.9866213504831793,0.8723651434417614
587,0.9213262551335007,0.9867775074190474,0.8723651434417613
588,0.9216249894830911,0.9869312858846314,0.8723651434417624
589,0.9216263762216497,0.9870850821253214,0.8723651434417635
590,0.922340794136723,0.9872395970400244,0.8723651434417611
591,0.922341765105095,0.9873931516070298,0.8723651434417607
592,0.9234719787567467,0.9875474270874978,0.8723651434417611
593,0.9234726697206666,0.9876997510125604,0.8723651434417614
594,0.9252492102552297,0.9878527934467012,0.8723651434417607
595,0.9252496144567924,0.9880023175339078,0.8723651434417635
596,0.9259699092826381,0.9881525502660709,0.8723651434417635
597,0.9264834284998159,0.9883017710889597,0.872365143441762
598,0.9264838318389921,0.9884504771832708,0.872365143441761
599,0.9266420935000831,0.9885998930918842,0.8723651434417635
600,0.9266445223220974,0.9887496427698006,0.8723651434417622
601,0.9272157867497254,0.9889001106715938,0.8723651434417611
602,0.9272273735204013,0.9890499238049049,0.8723651434417613
603,0.9272287375667858,0.989200432712867,0.8723651434417635
604,0.9274234873760623,0.9893516687169911,0.8723651434417613
605,0.9274240343562999,0.9895031627950971,0.8723651434417607
606,0.9274986057957663,0.9896553922813577,0.8723651434417635
607,0.9275019064066574,0.9898081799449635,0.8723651434417619
608,0.9284213263045018,0.9899617129142454,0.8723651434417599
609,0.9284229921683229,0.9901137387119938,0.8723651434417635
610,0.9289574303797978,0.9902665097342254,0.8723651434417611
611,0.9289603470235646,0.9904187064771444,0.8723651434417605
612,0.9295099215270936,0.9905716529577183,0.8723651434417619
613,0.9317628645512711,0.9907239889354578,0.8723651434417635
614,0.9317634024590352,0.9908714471754151,0.8723651434417635
615,0.9338590907700817,0.9910196372180481,0.8723651434417619
616,0.9338601349679262,0.9911633007432981,0.8723651434417616
617,0.9345916664111773,0.9913076807948499,0.8723651434417582
618,0.9345917962016873,0.9914509390859645,0.8723651434417635
619,0.9346047785740307,0.9915949154637381,0.8723651434417635
620,0.9380249760466021,0.9917395837114432,0.872365143441762
621,0.9384038478462183,0.9918762836169599,0.8723651434417626
622,0.9384055772928336,0.9920127119291384,0.8723651434417612
623,0.9397221225743643,0.9921498310175896,0.8723651434417635
624,0.9397240753399774,0.9922842747266744,0.8723651434417635
625,0.9427449755420056,0.9924194026276628,0.8723651434417635
626,0.9427454441277843,0.9925474439908499,0.8723651434417617
627,0.9441574641672424,0.9926761402970732,0.872365143441761
628,0.9441579223725557,0.9928018418826828,0.8723651434417635
629,0.9443510616926533,0.9929281897489257,0.8723651434417615
630,0.9443876087516446,0.9930546875771252,0.8723651434417635
631,0.944391189832803,0.9931817455452688,0.8723651434417602
632,0.9447059453833082,0.9933094618448673,0.8723651434417622
633,0.9447080408064914,0.9934370176347268,0.8723651434417597
634,0.9453885708851655,0.9935652377776752,0.8723651434417635
635,0.9453886866008746,0.9936923348501914,0.872365143441761
636,0.9470969179917293,0.9938200973524108,0.8723651434417603
637,0.947097703068228,0.9939440029171772,0.8723651434417607
638,0.9487139279817763,0.9940685606164938,0.8723651434417607
639,0.9487142560547884,0.9941894722966189,0.8723651434417635
640,0.9516201350011536,0.9943110237210686,0.872365143441761
641,0.9516213704461717,0.9944254345146347,0.8723651434417604
642,0.9517826518847999,0.9945404538762561,0.8723651434417611
643,0.9517838978699499,0.9946556561523707,0.87236514344176
644,0.9521379980690018,0.9947714744834508,0.8723651434417635
645,0.9521383094692498,0.9948869574479713,0.8723651434417635
646,0.9540129031374786,0.9950030612886454,0.8723651434417635
647,0.9540133027475878,0.9951146894411274,0.8723651434417601
648,0.9563206121003067,0.9952269209890412,0.8723651434417612
649,0.9563208016590925,0.9953334461771162,0.8723651434417635
650,0.9587175404266374,0.9954405503064163,0.8723651434417613
651,0.958718707555956,0.9955416438741002,0.8723651434417635
652,0.9587560851668103,0.9956432898656439,0.8723651434417635
653,0.9587566304127917,0.9957453938879423,0.8723651434417601
654,0.9592753510970428,0.9958480589213671,0.8723651434417617
655,0.9592769831057234,0.9959498492331097,0.8723651434417605
656,0.9602411273301189,0.9960522019222711,0.8723651434417614
657,0.9604130477738246,0.9961524249454863,0.8723651434417614
658,0.9604135819771396,0.9962527248828791,0.8723651434417635
659,0.9605222185644205,0.9963535835942894,0.8723651434417635
660,0.9605232072122786,0.9964547035372353,0.8723651434417635
661,0.9619699977614723,0.9965563899784515,0.8723651434417604
662,0.9619700848232132,0.9966545454429332,0.872365143441761
663,0.9638675564451117,0.9967532538959484,0.8723651434417615
664,0.9638685497510627,0.996847106538181,0.8723651434417604
665,0.9643803294688886,0.9969414909234314,0.87236514344176
666,0.9643813977744788,0.9970349439317574,0.8723651434417635
667,0.966534307521095,0.9971289294358464,0.8723651434417635
668,0.9665369795416605,0.9972172437184993,0.872365143441762
669,0.9668044503946378,0.9973060641001934,0.8723651434417603
670,0.9668051613639348,0.9973946199682027,0.872365143441761
671,0.9672050570009193,0.9974836862446791,0.8723651434417635
672,0.9672053714012925,0.9975721019978949,0.872365143441761
673,0.9682549479333125,0.9976610303062123,0.8723651434417615
674,0.9682558657398679,0.9977473951141353,0.8723651434417635
675,0.9698324278189493,0.9978342635069304,0.8723651434417611
676,0.9698325742076115,0.997916986234646,0.8723651434417615
677,0.9699824092244774,0.9980001941396469,0.8723651434417605
678,0.9705193577716072,0.998083449416966,0.8723651434417635
679,0.9705205155739937,0.9981655963951092,0.8723651434417615
680,0.9720526163709267,0.998248229450051,0.8723651434417614
681,0.9736599542139366,0.9983267613474098,0.8723651434417635
682,0.9736603438969851,0.9984009296680803,0.8723651434417635
683,0.9737556582187525,0.998475540784695,0.8723651434417635
684,0.9737557233039844,0.998550311996665,0.8723651434417616
685,0.9744473079357076,0.9986255322849876,0.8723651434417614
686,0.9744480715985335,0.9986991023731683,0.8723651434417635
687,0.9747168023248713,0.998773116993596,0.8723651434417635
688,0.9747173742522635,0.9988467591927171,0.8723651434417635
689,0.977580816574474,0.9989208490647715,0.8723651434417607
690,0.9775809860932237,0.9989865740878758,0.8723651434417612
691,0.9784667511944627,0.9990527010988822,0.8723651434417599
692,0.9784675160191064,0.9991164905098173,0.872365143441759
693,0.9802631471770246,0.9991806724709822,0.8723651434417609
694,0.9802632480892474,0.9992396546227829,0.8723651434417611
695,0.9813498219779176,0.9992990019891538,0.8723651434417635
696,0.9813501115252272,0.9993553129383865,0.8723651434417635
697,0.983473052666968,0.9994119747346476,0.8723651434417611
698,0.9838603505316569,0.9994622908404448,0.8723651434417616
699,0.9838604346151734,0.9995116969967475,0.8723651434417599
700,0.9845128271875384,0.9995614138836012,0.8723651434417611
701,0.984513152714359,0.9996093673813112,0.8723651434417603
702,0.9851973230548179,0.9996576243821749,0.8723651434417606
703,0.9868180470936437,0.9997039942608725,0.8723112975413535
704,0.9876514179524233,0.9997454473211353,0.8723651434417619
705,0.9876520760367574,0.9997844765125569,0.8723651434417599
706,0.9891630230765825,0.9998237558911114,0.8723651434417605
707,0.9891632566830841,0.999858381522675,0.8723651434417611
708,0.9915596962603759,0.999893230545407,0.8723112975413528
709,0.991560388737476,0.9999204725702112,0.8723651434417601
710,0.9926488235396652,0.9999478914912843,0.8723651434417599
711,0.9957309716339314,0.9999719084489057,0.8723724374637909
712,0.995731007114248,0.9999859083267266,0.8723724374637917
713,0.9999999997111076,1.0000000000070228,0.8723724374637919
714,0.9999999997111205,1.0000000000083136,0.8723724374637917
715,0.9999999997111249,1.0000000000096154,0.8723724374637918
716,0.9999999998128399,1.0000000000106166,0.8723724374637928
717,0.999999999812848,1.0000000000113756,0.8723724374637917
718,0.9999999998128544,1.0000000000121465,0.8723724374637922
719,0.9999999998128584,1.0000000000128433,0.8723724374637915
720,0.9999999998128705,1.0000000000135476,0.8723724374637917
721,0.9999999998128873,1.000000000014233,0.8723724374637924
722,0.999999999844215,1.0000000000149178,0.872372437463792
723,1.000000000000117,1.0000000000155058,0.8723724374637929
724,1.0000000000001226,1.0000000000158886,0.8723724374637931
725,1.000000000000136,1.0000000000162688,0.8723724374637918
726,1.0000000000001412,1.000000000016569,0.8723724374637928
727,1.000000000000148,1.0000000000168645,0.872372437463792
728,1.0000000000001483,1.0000000000169271,0.8723724374637929
729,1.0000000000001483,1.000000000016985,0.8723724374637929
730,1.000000000000149,1.0000000000170464,0.8723724374637937
731,1.000000000000149,1.0000000000171034,0.8723724374637931
732,1.00000000000015,1.0000000000171638,0.8723724374637932
733,1.0000000000001503,1.000000000017225,0.8723724374637934
734,1.000000000000151,1.0000000000172846,0.8723724374637932
735,1.0000000000001517,1.0000000000173477,0.8723724374637936
736,1.0000000000001519,1.0000000000174096,0.8723724374637939
737,1.000000000000152,1.000000000017472,0.8723724374637938
738,1.0000000000001528,1.0000000000175346,0.872372437463794
739,1.000000000000153,1.0000000000175966,0.8723724374637939
740,1.0000000000001534,1.000000000017661,0.8723724374637939
741,1.0000000000001537,1.0000000000177254,0.8723724374637942
742,1.0000000000001543,1.000000000017789,0.8723724374637941
743,1.0000000000001543,1.0000000000178544,0.8723724374637942
744,1.0000000000001548,1.00000000001792,0.8723724374637944
745,1.000000000000155,1.0000000000179858,0.8723724374637944
746,1.0000000000001559,1.0000000000180527,0.8723724374637947
747,1.0000000000001565,1.000000000018119,0.8723724374637946
748,1.000000000000157,1.0000000000181863,0.8723724374637944
749,1.0000000000001572,1.0000000000182536,0.8723724374637946
750,1.0000000000001574,1.0000000000183225,0.8723724374637947
751,1.000000000000158,1.0000000000183822,0.8723724374637926
752,1.0000000000001583,1.0000000000184601,0.8723724374637946
753,1.0000000000001592,1.0000000000185238,0.8723724374637932
754,1.0000000000001594,1.0000000000186,0.8723724374637948
755,1.0000000000001594,1.0000000000186644,0.8723724374637929
756,1.0000000000001599,1.0000000000187355,0.8723724374637929
757,1.0000000000001603,1.000000000018814,0.8723724374637948
758,1.0000000000001605,1.0000000000188847,0.8723724374637943
759,1.0000000000001614,1.0000000000189595,0.8723724374637948
760,1.0000000000001619,1.000000000019027,0.8723724374637932
761,1.0000000000001619,1.0000000000191038,0.872372437463794
762,1.0000000000001632,1.0000000000191798,0.8723724374637943
763,1.0000000000001636,1.000000000019257,0.8723724374637948
764,1.0000000000001645,1.0000000000193292,0.8723724374637938
765,1.0000000000001652,1.0000000000194074,0.8723724374637942
766,1.0000000000001659,1.000000000019486,0.8723724374637947
767,1.000000000000166,1.0000000000195644,0.8723724374637948
768,1.000000000000166,1.0000000000196383,0.8723724374637938
769,1.0000000000001665,1.00000000001972,0.8723724374637946
770,1.0000000000001672,1.0000000000198008,0.8723724374637948
771,1.0000000000001676,1.0000000000198812,0.8723724374637948
772,1.000000000000169,1.0000000000199614,0.8723724374637947
773,1.0000000000001694,1.0000000000200393,0.8723724374637939
774,1.0000000000001699,1.0000000000201257,0.8723724374637948
775,1.0000000000001705,1.0000000000202047,0.8723724374637939
776,1.0000000000001714,1.00000000002029,0.8723724374637943
777,1.0000000000001716,1.0000000000203757,0.8723724374637948
778,1.000000000000173,1.0000000000204599,0.8723724374637946
779,1.0000000000001759,1.0000000000205453,0.8723724374637946
780,1.0000000000001774,1.0000000000206322,0.8723724374637947
781,1.0000000000001776,1.000000000020719,0.8723724374637946
782,1.0000000000001785,1.0000000000208076,0.8723724374637948
783,1.000000000000179,1.0000000000208957,0.8723724374637947
784,1.0000000000001794,1.0000000000209852,0.8723724374637948
785,1.0000000000001796,1.0000000000210756,0.8723724374637948
786,1.00000000000018,1.0000000000211666,0.8723724374637948
787,1.000000000000181,1.0000000000212579,0.8723724374637948
788,1.0000000000001814,1.0000000000213507,0.8723724374637948
789,1.0000000000001836,1.0000000000214435,0.8723724374637948
790,1.0000000000001852,1.0000000000215379,0.8723724374637948
791,1.0000000000001856,1.0000000000216327,0.8723724374637948
792,1.0000000000001867,1.0000000000217284,0.8723724374637948
793,1.0000000000001876,1.000000000021825,0.8723724374637948
794,1.0000000000001883,1.0000000000219222,0.8723724374637948
795,1.0000000000001896,1.0000000000220206,0.8723724374637947
796,1.0000000000001907,1.0000000000221143,0.8723724374637936
797,1.0000000000001907,1.0000000000222173,0.8723724374637944
798,1.0000000000001918,1.0000000000223186,0.8723724374637943
799,1.0000000000001925,1.0000000000224198,0.8723724374637941
800,1.000000000000193,1.0000000000225246,0.8723724374637946
801,1.0000000000001967,1.000000000022629,0.8723724374637948
802,1.0000000000001972,1.0000000000227334,0.8723724374637947
803,1.0000000000001978,1.0000000000228395,0.8723724374637947
804,1.0000000000001983,1.0000000000229454,0.8723724374637946
805,1.0000000000001987,1.0000000000230544,0.8723724374637948
806,1.0000000000001992,1.0000000000231632,0.8723724374637948
807,1.0000000000001994,1.0000000000232723,0.8723724374637946
808,1.0000000000002,1.000000000023384,0.8723724374637948
809,1.0000000000002003,1.0000000000234952,0.8723724374637947
810,1.0000000000002054,1.0000000000236084,0.8723724374637948
811,1.0000000000002063,1.000000000023723,0.8723724374637948
812,1.0000000000002076,1.000000000023838,0.8723724374637948
813,1.000000000000209,1.0000000000239544,0.8723724374637948
814,1.0000000000002094,1.0000000000240719,0.8723724374637948
815,1.0000000000002112,1.0000000000241904,0.8723724374637948
816,1.000000000000213,1.00000000002431,0.8723724374637948
817,1.0000000000002143,1.0000000000244311,0.8723724374637948
818,1.0000000000002147,1.0000000000245532,0.8723724374637948
819,1.0000000000002156,1.0000000000246767,0.8723724374637948
820,1.0000000000002165,1.0000000000248013,0.8723724374637948
821,1.0000000000002174,1.0000000000249272,0.8723724374637948
822,1.0000000000002194,1.0000000000250544,0.8723724374637948
823,1.0000000000002203,1.0000000000251827,0.8723724374637948
824,1.0000000000002205,1.0000000000253126,0.8723724374637948
825,1.000000000000221,1.0000000000254439,0.8723724374637948
826,1.0000000000002214,1.0000000000255762,0.8723724374637948
827,1.0000000000002238,1.00000000002571,0.8723724374637948
828,1.000000000000224,1.0000000000258455,0.8723724374637948
829,1.000000000000225,1.0000000000259823,0.8723724374637948
830,1.000000000000226,1.0000000000261204,0.8723724374637948
831,1.0000000000002267,1.00000000002626,0.8723724374637948
832,1.0000000000002274,1.0000000000264013,0.8723724374637948
833,1.0000000000002278,1.000000000026544,0.8723724374637948
834,1.0000000000002292,1.0000000000266882,0.8723724374637948
835,1.0000000000002298,1.000000000026834,0.8723724374637948
836,1.000000000000231,1.0000000000269815,0.8723724374637948
837,1.0000000000002318,1.0000000000271307,0.8723724374637948
838,1.0000000000002327,1.0000000000272813,0.8723724374637948
839,1.0000000000002336,1.0000000000274338,0.8723724374637948
840,1.0000000000002343,1.000000000027588,0.8723724374637948
841,1.000000000000237,1.0000000000277438,0.8723724374637948
842,1.0000000000002376,1.0000000000279015,0.8723724374637948
843,1.0000000000002418,1.0000000000280609,0.8723724374637948
844,1.000000000000245,1.000000000028222,0.8723724374637948
845,1.0000000000002458,1.0000000000283853,0.8723724374637948
846,1.0000000000002465,1.0000000000285503,0.8723724374637948
847,1.000000000000248,1.0000000000287173,0.8723724374637948
848,1.0000000000002487,1.0000000000288862,0.8723724374637948
849,1.0000000000002514,1.000000000029057,0.8723724374637948
850,1.0000000000002518,1.00000000002923,0.8723724374637948
851,1.0000000000002536,1.0000000000294051,0.8723724374637948
852,1.0000000000002578,1.0000000000295821,0.8723724374637948
853,1.000000000000259,1.0000000000297615,0.8723724374637948
854,1.0000000000002598,1.000000000029943,0.8723724374637948
855,1.0000000000002616,1.0000000000301266,0.8723724374637948
856,1.000000000000262,1.0000000000303126,0.8723724374637948
857,1.0000000000002636,1.000000000030501,0.8723724374637948
858,1.000000000000265,1.0000000000306914,0.8723724374637948
859,1.0000000000002651,1.0000000000308846,0.8723724374637948
860,1.0000000000002673,1.00000000003108,0.8723724374637948
861,1.0000000000002678,1.000000000031278,0.8723724374637948
862,1.000000000000268,1.0000000000314786,0.8723724374637948
863,1.0000000000002698,1.0000000000316815,0.8723724374637948
864,1.0000000000002705,1.0000000000318874,0.8723724374637948
865,1.0000000000002736,1.0000000000320957,0.8723724374637948
866,1.0000000000002789,1.0000000000323068,0.8723724374637948
867,1.0000000000002807,1.0000000000325209,0.8723724374637948
868,1.0000000000002813,1.0000000000327374,0.8723724374637948
869,1.0000000000002827,1.0000000000329572,0.8723724374637948
870,1.0000000000002847,1.0000000000331801,0.8723724374637948
871,1.0000000000002864,1.0000000000334057,0.8723724374637948
872,1.0000000000002867,1.0000000000336347,0.8723724374637948
873,1.0000000000002902,1.0000000000338665,0.8723724374637948
874,1.0000000000002913,1.0000000000341016,0.8723724374637948
875,1.0000000000002915,1.00000000003434,0.8723724374637948
876,1.000000000000294,1.0000000000345821,0.8723724374637948
877,1.0000000000002949,1.0000000000348273,0.8723724374637948
878,1.0000000000002982,1.000000000035076,0.8723724374637948
879,1.0000000000002993,1.0000000000353284,0.8723724374637948
880,1.0000000000003002,1.0000000000355844,0.8723724374637948
881,1.0000000000003024,1.0000000000358442,0.8723724374637948
882,1.0000000000003046,1.0000000000361078,0.8723724374637948
883,1.000000000000306,1.0000000000363751,0.8723724374637948
884,1.0000000000003086,1.0000000000366467,0.8723724374637948
885,1.0000000000003106,1.0000000000369222,0.8723724374637948
886,1.0000000000003122,1.0000000000372018,0.8723724374637948
887,1.0000000000003204,1.0000000000374858,0.8723724374637948
888,1.000000000000326,1.0000000000377742,0.8723724374637948
889,1.0000000000003277,1.000000000038067,0.8723724374637948
890,1.0000000000003293,1.0000000000383644,0.8723724374637948
891,1.0000000000003306,1.0000000000386664,0.8723724374637948
892,1.0000000000003333,1.0000000000389735,0.8723724374637948
893,1.0000000000003342,1.0000000000392852,0.8723724374637948
894,1.0000000000003346,1.0000000000396019,0.8723724374637948
895,1.0000000000003357,1.0000000000399238,0.8723724374637948
896,1.0000000000003366,1.0000000000402511,0.8723724374637948
897,1.0000000000003375,1.0000000000405838,0.8723724374637948
898,1.000000000000338,1.0000000000409222,0.8723724374637948
899,1.0000000000003386,1.0000000000412659,0.8723724374637948
900,1.0000000000003426,1.0000000000416156,0.8723724374637948
901,1.0000000000003455,1.0000000000419713,0.8723724374637948
902,1.0000000000003473,1.0000000000423332,0.8723724374637948
903,1.0000000000003537,1.0000000000427012,0.8723724374637948
904,1.000000000000355,1.0000000000430758,0.8723724374637948
905,1.0000000000003566,1.000000000043457,0.8723724374637948
906,1.0000000000003688,1.0000000000438451,0.8723724374637948
907,1.0000000000003715,1.00000000004424,0.8723724374637948
908,1.0000000000003724,1.0000000000446423,0.8723724374637948
909,1.000000000000378,1.0000000000450517,0.8723724374637948
910,1.0000000000003866,1.000000000045469,0.8723724374637948
911,1.0000000000003877,1.000000000045894,0.8723724374637948
912,1.0000000000003908,1.000000000046327,0.8723724374637948
913,1.000000000000402,1.0000000000467681,0.8723724374637948
914,1.00000000000041,1.0000000000472178,0.8723724374637948
915,1.0000000000004234,1.000000000047676,0.8723724374637948
916,1.000000000000427,1.0000000000481435,0.8723724374637948
917,1.000000000000431,1.0000000000486202,0.8723724374637948
918,1.000000000000433,1.0000000000491065,0.8723724374637948
919,1.000000000000439,1.0000000000496025,0.8723724374637948
920,1.00000000000044,1.0000000000501086,0.8723724374637948
921,1.0000000000004448,1.0000000000506253,0.8723724374637948
922,1.0000000000004483,1.0000000000511526,0.8723724374637948
923,1.0000000000004508,1.000000000051691,0.8723724374637948
924,1.0000000000004543,1.000000000052241,0.8723724374637948
925,1.000000000000458,1.0000000000528029,0.8723724374637948
926,1.0000000000004605,1.0000000000533766,0.8723724374637948
927,1.0000000000004634,1.000000000053963,0.8723724374637948
928,1.0000000000004696,1.0000000000545628,0.8723724374637948
929,1.0000000000004774,1.0000000000551759,0.8723724374637948
930,1.0000000000004794,1.0000000000558027,0.8723724374637948
931,1.000000000000489,1.0000000000564442,0.8723724374637948
932,1.0000000000004923,1.0000000000571005,0.8723724374637948
933,1.0000000000004943,1.0000000000577722,0.8723724374637948
934,1.0000000000005103,1.0000000000584601,0.8723724374637948
935,1.0000000000005176,1.0000000000591645,0.8723724374637948
936,1.0000000000005203,1.0000000000598859,0.8723724374637948
937,1.0000000000005236,1.0000000000606253,0.8723724374637948
938,1.0000000000005245,1.000000000061383,0.8723724374637948
939,1.0000000000005285,1.0000000000621598,0.8723724374637948
940,1.0000000000005318,1.0000000000629548,0.8723724374637947
941,1.000000000000533,1.0000000000637745,0.8723724374637948
942,1.0000000000005442,1.0000000000646136,0.8723724374637948
943,1.000000000000545,1.0000000000654752,0.8723724374637948
944,1.000000000000551,1.0000000000663598,0.8723724374637948
945,1.0000000000005558,1.000000000067269,0.8723724374637948
946,1.0000000000005613,1.0000000000682032,0.8723724374637948
947,1.00000000000057,1.0000000000691638,0.8723724374637948
948,1.000000000000576,1.0000000000701519,0.8723724374637948
949,1.0000000000005773,1.0000000000711686,0.8723724374637948
950,1.0000000000005833,1.0000000000722151,0.8723724374637948
951,1.000000000000584,1.0000000000732931,0.8723724374637948
952,1.0000000000005984,1.0000000000744036,0.8723724374637948
953,1.0000000000006026,1.0000000000755482,0.8723724374637948
954,1.0000000000006137,1.0000000000767288,0.8723724374637948
955,1.0000000000006368,1.0000000000779468,0.8723724374637948
956,1.000000000000661,1.0000000000792038,0.8723724374637948
957,1.0000000000006761,1.0000000000805023,0.8723724374637948
958,1.00000000000069,1.000000000081844,0.8723724374637948
959,1.0000000000007014,1.0000000000832312,0.8723724374637948
960,1.0000000000007319,1.0000000000846663,0.8723724374637948
961,1.000000000000748,1.0000000000861515,0.8723724374637948
962,1.0000000000007492,1.00000000008769,0.8723724374637948
963,1.0000000000007525,1.0000000000892844,0.8723724374637948
964,1.0000000000007616,1.0000000000909377,0.8723724374637948
965,1.0000000000007674,1.0000000000926537,0.8723724374637948
966,1.0000000000007767,1.0000000000944353,0.8723724374637948
967,1.000000000000784,1.000000000096287,0.8723724374637948
968,1.0000000000008065,1.0000000000982128,0.8723724374637948
969,1.000000000000847,1.0000000001002172,0.8723724374637948
970,1.0000000000008498,1.000000000102305,0.8723724374637948
971,1.0000000000008513,1.0000000001044818,0.8723724374637948
972,1.00000000000086,1.000000000106753,0.8723724374637948
973,1.000000000000881,1.0000000001091254,0.8723724374637948
974,1.000000000000903,1.0000000001116054,0.8723724374637948
975,1.0000000000009128,1.0000000001142009,0.8723724374637948
976,1.0000000000009195,1.00000000011692,0.8723724374637948
977,1.0000000000009435,1.0000000001197717,0.8723724374637948
978,1.0000000000009974,1.000000000122766,0.8723724374637948
979,1.0000000000010174,1.0000000001259137,0.8723724374637948
980,1.0000000000010405,1.0000000001292273,0.8723724374637948
981,1.0000000000010714,1.00000000013272,0.8723724374637948
982,1.0000000000010876,1.0000000001364067,0.8723724374637948
983,1.0000000000011018,1.000000000140304,0.8723724374637948
984,1.0000000000011162,1.0000000001444305,0.8723724374637948
985,1.0000000000012454,1.0000000001488072,0.8723724374637948
986,1.0000000000012736,1.0000000001534575,0.8723724374637948
987,1.000000000001374,1.0000000001584077,0.8723724374637948
988,1.0000000000014049,1.000000000163688,0.8723724374637948
989,1.0000000000014964,1.0000000001693325,0.8723724374637948
990,1.0000000000015097,1.0000000001753802,0.8723724374637948
991,1.000000000001738,1.0000000001818756,0.8723724374637948
992,1.0000000000017935,1.000000000188871,0.8723724374637948
993,1.000000000001894,1.0000000001964258,0.8723724374637948
994,1.000000000001923,1.00000000020461,0.8723724374637948
995,1.0000000000019527,1.000000000213506,0.8723724374637948
996,1.0000000000019678,1.000000000223211,0.8723724374637948
997,1.0000000000020899,1.00000000023384,0.8723724374637948
998,1.0000000000580835,1.000000000245532,0.8723724374637948
999,1.0000000000581817,1.0000000002584548,0.8723724374637948
1000,1.000000000058245,1.0000000002728135,0.8723724374637948
1001,1.0000000000585105,1.0000000002888614,0.8723724374637948
1002,1.000000000069173,1.000000000303386,0.8723724374637948
1003,1.0000000001701672,1.0000000003191671,0.8723724374637948
1004,1.0000000001735714,1.0000000003299194,0.8723724374637948
1005,1.0000000001736293,1.0000000003423262,0.8723724374637948
1006,1.0000000001737699,1.0000000003565193,0.8723724374637948
1007,1.0000000003697684,1.0000000003732934,0.8723724374637948
1008,1.000000000369843,1.00000000037767,0.8723724374637948
1009,1.0000000003699991,1.000000000383019,0.8723724374637948
1010,1.0000000003700276,1.000000000387443,0.8723724374637948
1011,1.0000000003700773,1.0000000003931309,0.8723724374637948
1012,1.000000000394035,1.0000000003970315,0.8723724374637948
1013,1.0000000003940683,1.000000000398154,0.8723724374637948
1014,1.0000000003940823,1.0000000003995888,0.8723724374637948
1015,1.0000000003941039,1.0000000004019796,0.8723724374637948
1016,1.0000000003941185,1.0000000004060088,0.8723724374637948
1017,1.000000000418078,1.000000000418078,0.8723724374637947


==> csvs/leximax_200_P.csv <==
output,obj,avgU,avgU_a
0,0.05187865580048934,0.8537492128174464,0.8537492128174464
1,0.05888811446100562,0.8694900396119789,0.8692157791533807
2,0.07077798257174713,0.8500288023974202,0.8496031760837097
3,0.07129169586130431,0.8500545267843169,0.8496031760836186
4,0.07417115718254272,0.8500740245765105,0.8496031760836186
5,0.07446803801712568,0.8500584411567514,0.8496031760836186
6,0.07675700748353749,0.8576806068535058,0.8564693835532454
7,0.077907422589818,0.857640954346939,0.8564693835532197
8,0.07867656276590815,0.8583611053205495,0.8564693835532197
9,0.0794630721980802,0.8582985842556308,0.8564693835532196
10,0.08342009604903833,0.8582262628686104,0.8564693835532196
11,0.08376667841258094,0.8581052656566748,0.8564693835532196
12,0.08402204349909391,0.8579797637784917,0.8564693835532196
13,0.08502768351913455,0.8578508587569735,0.8564693835532196
14,0.08502676467514117,0.8577092759469704,0.8564693835532196
15,0.08502262581983129,0.8575674108183035,0.8564693835532196
16,0.08502124472415533,0.8574252625257069,0.8564693835532196
17,0.08501571293942017,0.8572828302205379,0.8564693835532196
18,0.08500924418318655,0.8571401130507583,0.8564693835532196
19,0.08500785591299953,0.8569971101609192,0.8564693835532196
20,0.08500322295903552,0.8568538206921427,0.8564693835532196
21,0.08500043920203447,0.8567102437821047,0.8564693835532196
22,0.08499811711738,0.8565663785650185,0.8564693835532196
23,0.08499393211594085,0.8564222241716165,0.8564693835532196
24,0.08498974035177384,0.8562777797291332,0.8564693835532196
25,0.08498694207715879,0.8561330443612873,0.8564693835532196
26,0.08498507488448277,0.8559880171882646,0.8564693835532196
27,0.0849832063491064,0.8558426973266987,0.8564693835532196
28,0.08497618735826362,0.8556970838896549,0.8564693835532196
29,0.08497290537062308,0.8555511759866111,0.8564693835532196
30,0.09163973610028016,0.8554049727230435,0.8564693835532196
31,0.09194003445475454,0.8575297674083625,0.8578732165630993
32,0.10238599645140517,0.8581634521866461,0.8578732165630993
33,0.11644903041663625,0.8588584770881856,0.8578732165630993
34,0.1170563438824139,0.859554914641964,0.8578732165630993
35,0.12271955510523981,0.8599377543526388,0.8578732165630993
36,0.12394882642752285,0.8604183126595825,0.8578732165630993
37,0.12593687510952487,0.8611667248436172,0.8578732165630992
38,0.1267553530607338,0.8619125189801922,0.8578732165630993
39,0.13049291506537572,0.8623831203705598,0.8578732165630993
40,0.1346638580487647,0.8629382653137613,0.8578732165630993
41,0.13636436457158832,0.8633711873343579,0.8578732165630992
42,0.137439764799388,0.8637991306589495,0.8578732165630993
43,0.13852578361684018,0.8643394497985782,0.8578732165630993
44,0.14053461872060946,0.8647618056965488,0.8578732165630993
45,0.14346225137681576,0.8656616772379044,0.8582225373129675
46,0.14537499572063461,0.8660691796413931,0.858222537312977
47,0.15104337440279117,0.8664853085567862,0.858222537312977
48,0.15293029473088382,0.8668831994473677,0.858222537312977
49,0.1577731467830423,0.8672755493696394,0.858222537312977
50,0.15827852026244232,0.8678320627085231,0.858222537312977
51,0.16200812703696912,0.868326630120702,0.858222537312977
52,0.1622422299353076,0.8685524121953805,0.858222537312977
53,0.16736974787627873,0.8687517095689733,0.858222537312977
54,0.17032798951615022,0.8694114970519072,0.858222537312977
55,0.17049477803851276,0.8700477814490951,0.858222537312977
56,0.17299986400448977,0.8703694962953104,0.858222537312977
57,0.17388052865355896,0.8705236964275771,0.858222537312977
58,0.17388098222128034,0.8709623704171078,0.858222537312977
59,0.17554012734807492,0.8714019592637595,0.858222537312977
60,0.17821590431994921,0.8717264309337738,0.858222537312977
61,0.1784810234751039,0.8721776440692991,0.858222537312977
62,0.1786885137232002,0.872746270645386,0.858222537312977
63,0.17965815756256684,0.873062406008657,0.8582225373129769
64,0.18050672771259008,0.8731907490677154,0.8582225373129768
65,0.1812483242147074,0.8736393243526419,0.8582225373129768
66,0.1814577398340541,0.8740868758651654,0.8582225373129769
67,0.1822570563851506,0.8742381395664597,0.858222537312977
68,0.1825555824450197,0.874526646007929,0.8582225373129769
69,0.18579030549092704,0.8746739295690616,0.858222537312977
70,0.18582605773644886,0.8747771301632529,0.858222537312977
71,0.18724227121322562,0.8748803801304239,0.858222537312977
72,0.18817864224204384,0.8750081073521679,0.858222537312977
73,0.1891247803699204,0.8752971476669885,0.858222537312977
74,0.18973318557352253,0.8754173792425681,0.8582225373129769
75,0.193785819497042,0.8756825725536286,0.8582225373129769
76,0.19429314552307103,0.8757512149872361,0.858222537312977
77,0.194494625289975,0.876171215061938,0.858222537312977
78,0.19489876883657634,0.8762372881267148,0.8582225373129768
79,0.1949288724832838,0.8763016550999754,0.858222537312977
80,0.19544912975467318,0.8763660193238626,0.858222537312977
81,0.19588343620063797,0.876613357581363,0.858222537312977
82,0.19625884937899535,0.8766738229102412,0.858222537312977
83,0.19676006045191904,0.8767326997813425,0.858222537312977
84,0.1968573246082569,0.8767894045719361,0.8582225373129769
85,0.19687377855028543,0.8768457795094772,0.8582225373129765
86,0.19698095766180287,0.8769021910942923,0.858222537312977
87,0.19825296605521664,0.8771666588917298,0.858222537312977
88,0.19831878312816673,0.8772502464406111,0.8582225373129769
89,0.19863980378815094,0.8776663106131544,0.858222537312977
90,0.19893185646881117,0.877715703830214,0.858222537312977
91,0.20006697567865814,0.8777971348301392,0.8582225373129769
92,0.20294671058350597,0.8778401806195356,0.8582225373129769
93,0.20297721111204112,0.8778699909501078,0.8582225373129769
94,0.20316252842656285,0.8781162660773586,0.858222537312977
95,0.204080744021764,0.8781795834446814,0.858222537312977
96,0.204679422824674,0.8782045853460524,0.858222537312977
97,0.20481313802129625,0.87822683899746,0.8582225373129769
98,0.20492433439806426,0.8784464002934592,0.858222537312977
99,0.205384386916936,0.8790166208966543,0.8582225373129769
100,0.2055249484416191,0.8792354353325612,0.8582225373129766
101,0.2061586477830878,0.8792897534506909,0.8582225373129769
102,0.20620678913993107,0.8793064042569299,0.8582225373129769
103,0.20676298388244738,0.8793228584480128,0.858222537312977
104,0.20677946200562805,0.8793367375621489,0.8582225373129765
105,0.20720923935063068,0.8793505533966166,0.8582225373129765
106,0.20736359416172698,0.8797519830030969,0.8582225373129768
107,0.20749571867757405,0.8797635333305417,0.8582225373129764
108,0.20809614684338754,0.8797744717493885,0.8582225373129767
109,0.208160356893229,0.8797825969372363,0.8582225373129767
110,0.209423582148361,0.8798260170176967,0.8582225373129766
111,0.21164821450137947,0.8798279432194566,0.8582225373129765
112,0.21168111706987447,0.8798193740918472,0.858222537312977
113,0.2117836765000787,0.8798106255330984,0.858222537312977
114,0.21192873390469855,0.8798377515823261,0.8582225373129769
115,0.21208167507402884,0.8798642733525196,0.8582225373129768
116,0.21324625470463276,0.879853627124364,0.8582225373129769
117,0.21350703565862017,0.8798374088772747,0.8582225373129763
118,0.21400973366318904,0.8798199004359895,0.8582225373129766
119,0.21406603191263035,0.8797999554231015,0.8582225373129764
120,0.21452136486399284,0.879779671205953,0.858222537312977
121,0.2147637968951381,0.879794327860579,0.8582225373129767
122,0.21486770150962625,0.879807902608732,0.8582225373129769
123,0.2149899943352052,0.8798210264432164,0.8582225373129757
124,0.21515537038565716,0.8797962433449673,0.858222537312977
125,0.2157382986900977,0.8797706009715941,0.8582225373129766
126,0.21699225966348443,0.8797796875702643,0.8582225373129763
127,0.2170844826656939,0.8799856034539439,0.8582225373129767
128,0.21730877489180364,0.880167914938062,0.8582225373129769
129,0.21747172185713026,0.8801321899483451,0.8582225373129764
130,0.21794536657283348,0.8800955731357317,0.8582225373129767
131,0.21798636572186786,0.8800565629704116,0.8582225373129766
132,0.21833231765791128,0.8800172510037699,0.8582225373129768
133,0.2183685680257727,0.8799761738253877,0.8582225373129763
134,0.21860238974631357,0.879934819669421,0.8582225373129767
135,0.21862194784735733,0.8798922078070942,0.8582225373129766
136,0.21876506800750198,0.8798493823038105,0.858222537312977
137,0.21988271232727682,0.8798057504495413,0.8582225373129768
138,0.22028333334986946,0.879756558912789,0.858222537312977
139,0.22030608417396932,0.8797052772503793,0.858222537312976
140,0.2205527014340912,0.879653752677184,0.8582225373129766
141,0.22080326274228246,0.879600901166301,0.8582225373129765
142,0.22089678067415142,0.8795466647648451,0.8582225373129759
143,0.22122612206033768,0.879491832025732,0.8582225373129763
144,0.22149988919391753,0.879435247774648,0.8582225373129766
145,0.22206156279843173,0.8793771732112288,0.8582225373129765
146,0.22209079657258396,0.879543024847374,0.858222537312977
147,0.22242602404205047,0.8794819955039895,0.8582225373129765
148,0.22255809995078896,0.8794589169055455,0.8582225373129767
149,0.22287695686823508,0.8794351555330855,0.8582225373129762
150,0.22319606637418463,0.8793698794730578,0.8582225373129766
151,0.22359666538123496,0.8793028602482297,0.8582225373129764
152,0.2242889398189113,0.8792738287373201,0.8582225373129766
153,0.224610637504616,0.8794321426194727,0.8582225373129767
154,0.22496437280080078,0.8798046754509732,0.8582225373129768
155,0.2252008188750882,0.8801462258416066,0.8582225373129765
156,0.22570710119185075,0.8805187271119317,0.8582225373129757
157,0.22643957874172246,0.8806992037645994,0.858222537312976
158,0.22880230989857056,0.8806579879786317,0.8582225373129757
159,0.2292324609167756,0.8805638999505296,0.8582225373129763
160,0.22975757578629843,0.8807055867695999,0.8582225373129762
161,0.22986020459373194,0.8806482710004285,0.8582225373129764
162,0.23005180562302294,0.8810102000568291,0.8582225373129762
163,0.2300916451929475,0.880951684804399,0.8582225373129759
164,0.23024975332821107,0.8811173283071543,0.8582225373129762
165,0.23093057672102907,0.8815830513808166,0.8582225373129767
166,0.23130122358554328,0.8814785516825023,0.8582225373129766
167,0.23131930648147367,0.8816142730299623,0.8582225373129758
168,0.23185982032076638,0.8817502383203886,0.8582225373129759
169,0.2328634715159953,0.8816408705261999,0.8582225373129753
170,0.23414232817292477,0.8815261493636515,0.8582225373129762
171,0.23462444476023592,0.8814477441240549,0.8582225373129756
172,0.23604368939662873,0.8815709594696495,0.8582225373129762
173,0.23779300690337904,0.8818871147160481,0.8582225373129763
174,0.23778630436692413,0.8817471705391715,0.8582225373129766
175,0.23778353769917424,0.8816068943476396,0.858222537312976
176,0.2377740217190302,0.8814662849585039,0.858222537312976
177,0.23776884757643615,0.8813253411831873,0.8582225373129763
178,0.23775925880143559,0.8811840618274527,0.8582225373129762
179,0.23775163390072004,0.8810424456913709,0.858222537312976
180,0.23774680270213872,0.8809004915692843,0.8582225373129762
181,0.23774155532491245,0.8807581982497733,0.8582225373129762
182,0.23773993789765535,0.8806155645156216,0.8582225373129755
183,0.23773142431660144,0.8804725891437851,0.8582225373129765
184,0.23772817125331422,0.8803292709053478,0.858222537312976
185,0.23772409729427463,0.8801856085654987,0.858222537312976
186,0.23771756126359156,0.880041600883486,0.858222537312976
187,0.23771510461816492,0.8798972466125876,0.8582225373129759
188,0.2377101820753778,0.8797525445000726,0.8582225373129759
189,0.23770442346530082,0.8796074932871664,0.8582225373129765
190,0.23770153782084047,0.8794620917090097,0.8582225373129758
191,0.23769947405164968,0.8793163384946311,0.8582225373129755
192,0.23769409810633366,0.8791702323669015,0.8582225373129762
193,0.23768870745873738,0.8790237720424974,0.8582225373129762
194,0.23767453889209084,0.8788769562318699,0.8582225373129766
195,0.23767035229030714,0.8787297836391991,0.8582225373129766
196,0.2376636352916922,0.8785822529623607,0.8582225373129762
197,0.23765055614652256,0.8784343628928867,0.8582225373129758
198,0.23764801474545127,0.8782861121159277,0.8582225373129765
199,0.23764504567835545,0.8781374993102081,0.858222537312976
200,0.23764164704122367,0.8779885231479956,0.858222537312976
201,0.23763397890470475,0.877839182295056,0.8582225373129764
202,0.2376275662665047,0.8776894754106125,0.8582225373129757
203,0.23762242134172154,0.8775394011473127,0.8582225373129755
204,0.23785352369396717,0.8773889581511806,0.8582225373129767
205,0.23882458085169653,0.8777405940657312,0.8582225373129757
206,0.24005360866231157,0.8783745403696016,0.8582225373129759
207,0.24018137083602634,0.8785048851443242,0.8582225373129762
208,0.24022294276984343,0.8791734245463291,0.8582225373129766
209,0.24127671080866675,0.8793043917887405,0.8582225373129762
210,0.24375823136449823,0.8796498712090599,0.858222537312976
211,0.24385372495830082,0.879767425524584,0.8582225373129767
212,0.24590907739335557,0.8805404997218097,0.8582225373129762
213,0.24661597772672975,0.8806209268019175,0.858222537312976
214,0.2466147004164231,0.8804724453675916,0.8582225373129762
215,0.24661299604370396,0.8803235941164927,0.8582225373129763
216,0.24661214330295664,0.8801743716652666,0.8582225373129763
217,0.24660915579569975,0.8800247766236501,0.8582225373129763
218,0.246607019081877,0.8798748075944286,0.8582225373129756
219,0.2466048800470529,0.879724463173396,0.8582225373129762
220,0.24660359551050406,0.8795737419493022,0.8582225373129757
221,0.24751482367592662,0.8794226425038182,0.8582225373129758
222,0.24764080725986018,0.8794957061749331,0.858222537312976
223,0.24829901796547998,0.8795684081866265,0.8582225373129762
224,0.24901876947009238,0.8796384961697271,0.8582225373129763
225,0.2490694664519347,0.8797363450127584,0.8582225373129763
226,0.25153922891431363,0.8798342076113861,0.858222537312976
227,0.253015628150235,0.879922111309953,0.8582225373129757
228,0.25355940521360276,0.8804790817543512,0.8582225373129765
229,0.25562587117926266,0.8807568676747292,0.8582225373129765
230,0.2565705834576008,0.8812919779508089,0.8582225373129762
231,0.2578196610718123,0.8816000440731468,0.8582225373129763
232,0.2579354199003396,0.8816326160525806,0.8582225373129754
233,0.258874368562789,0.8816647608572044,0.8582225373129762
234,0.2598061031376575,0.8817251922349396,0.8582225373129762
235,0.2603994466418506,0.8817818483273088,0.8582225373129763
236,0.260497266680395,0.8823302077175283,0.8582225373129759
237,0.26094997379671586,0.8828404185513874,0.858222537312976
238,0.26112056442385184,0.8828939312777908,0.858222537312976
239,0.2612612760635759,0.8831924062399618,0.8582225373129766
240,0.2619345610125849,0.8832123815694798,0.858222537312976
241,0.2624546935296356,0.8838929461970375,0.8582225373129762
242,0.2630929753787728,0.8839417464837608,0.8582225373129764
243,0.26374611618170457,0.8839879591100918,0.8582225373129764
244,0.26526484387255833,0.8840315280174167,0.858222537312976
245,0.2657220119178942,0.8845780648397585,0.8582225373129762
246,0.26572297310238074,0.8849982802038899,0.8582225373129766
247,0.2665474024748851,0.8854195856208461,0.8582225373129766
248,0.2676560907479994,0.8854195250497762,0.8582225373129763
249,0.2681692943180933,0.8854146074112725,0.8582225373129757
250,0.2689344937606062,0.8860948657603456,0.8582225373129759
251,0.2696473338364241,0.8861194733290034,0.8582225373129762
252,0.2697869865380231,0.8861410768562434,0.8582225373129757
253,0.2702219546644389,0.8864206102937496,0.8582225373129757
254,0.2707732419752604,0.8866994369339851,0.858222537312976
255,0.2714754601052192,0.8867170536572728,0.8582225373129759
256,0.2726617889089543,0.8869505373132112,0.8582225373129756
257,0.2742570831452853,0.8869253638961293,0.8582225373129764
258,0.274340764435515,0.8868930424614445,0.858222537312976
259,0.2743708942615531,0.8871176676840358,0.8582225373129757
260,0.27454115593813855,0.8871203728182957,0.8582225373129762
261,0.27565081707177397,0.8871223405841476,0.8582225373129762
262,0.2761508904804646,0.8871194730410938,0.8582225373129762
263,0.2791784205938872,0.8870786348718338,0.858222537312976
264,0.27922638571767183,0.887060370173781,0.8582225373129762
265,0.2793005614193978,0.8870055732744562,0.8582225373129762
266,0.2807757521908079,0.8869502767997058,0.858222537312976
267,0.28082415298231056,0.8869247678371049,0.8582225373129763
268,0.28092199713398874,0.8868989553634157,0.8582225373129763
269,0.2822240365908237,0.8868726245651015,0.8582225373129764
270,0.2823342156032852,0.8874832303985163,0.8582225373129759
271,0.2825052116569218,0.8876837814989473,0.8582225373129766
272,0.2838919353941201,0.8880588691534673,0.8582225373129757
273,0.28405637504708114,0.8880209164134091,0.858222537312976
274,0.28429255487611416,0.8886325364556696,0.8582225373129764
275,0.2850184791263776,0.8888741753153223,0.8582225373129762
276,0.2864849715839623,0.8892613955417098,0.8582225373129762
277,0.2868433341838474,0.8892134105665997,0.8582225373129766
278,0.2873635765881149,0.889448071808635,0.8582225373129762
279,0.2874875588896809,0.889814735403065,0.8582225373129766
280,0.28802513533336266,0.8904925529644085,0.8582225373129766
281,0.2891090496571774,0.890725870001889,0.8582225373129763
282,0.28949530181056027,0.8909094339739534,0.858222537312976
283,0.29050609062234245,0.8908498802534516,0.858222537312976
284,0.29233635450435325,0.8912116102171311,0.858222537312976
285,0.2923915414946059,0.891139605631216,0.858222537312976
286,0.29240553681591525,0.891067115606049,0.8582225373129763
287,0.29314141757318307,0.8912403895376827,0.8582225373129764
288,0.2936463621391855,0.8915967284898018,0.8582225373129762
289,0.29369555313219414,0.8918145675295787,0.8582225373129762
290,0.2996523461164556,0.8917367229807105,0.8582225373129762
291,0.30022903172257454,0.8919105132660538,0.8582225373129762
292,0.30044473018567996,0.8921067342750205,0.8582225373129763
293,0.3005383501384864,0.8919579159774683,0.8582225373129758
294,0.3024493924980141,0.8924661695433369,0.8582225373129762
295,0.3026467474625361,0.893258721138944,0.8582225373129762
296,0.30282250450028864,0.8931416653391511,0.8582225373129765
297,0.3028271778428765,0.893475792111663,0.8582225373129765
298,0.3033488972033693,0.8940750529301588,0.8582225373129764
299,0.3044511415500493,0.8939554487544173,0.8582225373129759
300,0.30451116750676915,0.8938304539379491,0.8582225373129758
301,0.30450223676361543,0.8937048125510402,0.8582225373129755
302,0.30522366132025536,0.8935788202105373,0.8582225373129759
303,0.30523799601154905,0.8934491490527942,0.8582225373129762
304,0.3053167158200685,0.8936329721942573,0.8582225373129766
305,0.3053755034241499,0.8937661114222639,0.8582225373129765
306,0.30563282831795574,0.8936354028996418,0.8582225373129762
307,0.3057128902667416,0.893503139431643,0.8582225373129762
308,0.30608456863983086,0.8938517927419791,0.8582225373129762
309,0.30657203898463736,0.893717377886077,0.858222537312976
310,0.3074289708066218,0.8938468595446087,0.8582225373129765
311,0.3093969300691385,0.8941742537960751,0.8582225373129763
312,0.30938776577442684,0.8940243589717021,0.8582225373129758
313,0.3093789933002226,0.8938740389135067,0.8582225373129764
314,0.30937370880378584,0.8937232918096906,0.8582225373129764
315,0.30934704720411604,0.89357211583787,0.8582225373129767
316,0.30933626962555055,0.8934205091652727,0.8582225373129755
317,0.309332662591432,0.8932684699486754,0.8582225373129755
318,0.30932995253258244,0.8931159963343164,0.8582225373129755
319,0.309321797656763,0.8929630864578282,0.8582225373129759
320,0.30930826784124865,0.8928097384441578,0.8582225373129763
321,0.3093068946702208,0.8926559504074921,0.8582225373129762
322,0.30930597864089343,0.8925017204511806,0.8582225373129758
323,0.3093018507370961,0.8923470466676575,0.8582225373129762
324,0.30929541072055944,0.8921919271383604,0.8582225373129762
325,0.3092917203766437,0.8920363599336538,0.8582225373129763
326,0.30928755972020794,0.8918803431127489,0.8582225373129763
327,0.309286633829813,0.8917238747236211,0.8582225373129763
328,0.3147007063148803,0.8915669528029304,0.8582225373129762
329,0.3177929625912866,0.8916651971117039,0.8582225373129762
330,0.31811080932351943,0.891806802282942,0.8582225373129735
331,0.3191103884586556,0.8923976913645085,0.8582225373129757
332,0.3195191092809773,0.8926955027811576,0.8582225373129757
333,0.32056362666777866,0.8932762140287582,0.8582225373129762
334,0.3224695175804455,0.8934107750950118,0.8582225373129772
335,0.3256636596103373,0.8937006627736778,0.8582225373129772
336,0.3262744498902781,0.8939811944170398,0.8582225373129763
337,0.32627356245270084,0.8940391635700691,0.8582225373129772
338,0.3269791630855086,0.8941265204992135,0.8582225373129757
339,0.3274261805581411,0.8941821130849944,0.8582225373129772
340,0.32783997521918173,0.8942361213281853,0.8582225373129763
341,0.3290589957829688,0.8943463199935497,0.8582225373129739
342,0.3291319277237961,0.8944522679750491,0.8582225373129762
343,0.33029463537713294,0.8947458140976623,0.8582225373129772
344,0.33043258094945144,0.894789687191343,0.8582225373129765
345,0.33118849910450315,0.8952618447233329,0.858222537312976
346,0.3323107724730047,0.8953031001178999,0.8582225373129762
347,0.3354349850478875,0.8959963395202065,0.8582225373129766
348,0.3357111463401492,0.8960220332986794,0.8582225373129772
349,0.33632755419582694,0.896278700670298,0.858222537312976
350,0.33836811681143575,0.8963613027791507,0.8582225373129762
351,0.3398275096073369,0.8967589764647409,0.858222537312976
352,0.34222651982779684,0.8974448406168045,0.8582225373129766
353,0.34248290673817533,0.8977051914121896,0.8582225373129757
354,0.3427236299763892,0.8977670150308829,0.8582225373129762
355,0.343149823373073,0.8977665326062726,0.8582225373129763
356,0.34397318434146656,0.8980040387387946,0.858222537312976
357,0.34463420955044055,0.8982395481458512,0.8582225373129772
358,0.34507805043020323,0.8982639265860881,0.8582225373129772
359,0.34563016279086206,0.8983170905197848,0.8582225373129772
360,0.3467322081258277,0.8990021160609512,0.8582225373129748
361,0.3472189508130936,0.8992314208485597,0.8582225373129742
362,0.34952611291937075,0.8992150052827754,0.8582225373129762
363,0.3500971976593521,0.8992527908446042,0.8582225373129772
364,0.35427439440405145,0.8992247032499862,0.8582225373129762
365,0.35617644816885463,0.899244240245303,0.8582225373129763
366,0.3563209114298616,0.8991913647792289,0.8582225373129765
367,0.35669963273848826,0.8998636117844998,0.8582225373129758
368,0.3570726766755866,0.900063267386292,0.8582225373129744
369,0.357879145145477,0.9000412831784921,0.8582225373129754
370,0.35802699659811693,0.9002378516277361,0.8582225373129765
371,0.3588537009893468,0.9008770196754352,0.8582225373129762
372,0.3593932625608247,0.9008152190601452,0.8582225373129755
373,0.3614269122650613,0.9008174068939304,0.8582225373129772
374,0.3617891513705571,0.9010276960575252,0.8582225373129745
375,0.36257766387154244,0.9016733596544311,0.8582225373129763
376,0.3634360293063139,0.901631464469876,0.8582225373129772
377,0.3645764740332271,0.9018137545258608,0.8582225373129754
378,0.36537351326036654,0.9017970279133787,0.8582225373129754
379,0.36604220188356595,0.902440330570288,0.8582225373129753
380,0.3664146226153294,0.9028356584458206,0.8582225373129759
381,0.3673908463358541,0.9036438313838291,0.8582225373129754
382,0.3685063596494548,0.9035851024067804,0.8582225373129758
383,0.3695842253132998,0.9035216407508831,0.8582225373129764
384,0.36985476589015226,0.9034535773885505,0.8582225373129762
385,0.37344206397098184,0.9034182035590211,0.8582225373129728
386,0.3743117065566171,0.9033683803409813,0.858222537312976
387,0.3761964362099476,0.9032803774956297,0.8582225373129758
388,0.3771440666976991,0.9036700090990962,0.8582225373129758
389,0.379744508022814,0.9035705672526638,0.8582225373129763
390,0.3800706075355793,0.9038802419397945,0.858222537312975
391,0.38060421599996536,0.9042270363699011,0.8582225373129756
392,0.381212555297511,0.9043833300319818,0.8582225373129748
393,0.38121090551371745,0.9042303433600329,0.8582225373129748
394,0.3812059451438837,0.9040768663461888,0.858222537312976
395,0.3812042880042283,0.9039228966292477,0.8582225373129756
396,0.3811993054929873,0.9037684318328318,0.8582225373129756
397,0.38118593690607255,0.903613469565252,0.8582225373129757
398,0.3811825760122019,0.9034580074193896,0.8582225373129757
399,0.3811792075689417,0.9033020429725714,0.858222537312976
400,0.38117498635973174,0.9031455737864428,0.8582225373129758
401,0.3811732945508583,0.9029885974068416,0.8582225373129755
402,0.3811579821616813,0.9028311113636717,0.8582225373129759
403,0.3811545582165792,0.9026731131707679,0.8582225373129766
404,0.38114768701110113,0.9025146003257699,0.8582225373129772
405,0.38114423969774347,0.9023555703099856,0.8582225373129755
406,0.3811433766450423,0.9021960205882699,0.8582225373129756
407,0.3822273475134041,0.9020359486088728,0.8582225373129756
408,0.3839393156443358,0.9021607702226709,0.8582225373129758
409,0.38409995931373947,0.9020631474404049,0.8582225373129766
410,0.38684231588366513,0.9027277469600934,0.858222537312976
411,0.387319566127761,0.9025815398795002,0.8582225373129758
412,0.38748877897458,0.9026897654550522,0.8582225373129772
413,0.3876901923514421,0.9028243535627506,0.8582225373129765
414,0.3884511371925018,0.9029586693685179,0.858222537312976
415,0.38855423181720955,0.9032527235454056,0.8582225373129762
416,0.38860101171708733,0.9033851235667862,0.8582225373129747
417,0.38870110673890246,0.9035177780896854,0.8582225373129762
418,0.3887612125402172,0.9036505133464063,0.8582225373129772
419,0.38982007311311256,0.9037834654687966,0.8582225373129758
420,0.38987879958338423,0.904418584417258,0.8582225373129756
421,0.39012243629055965,0.9047134992139587,0.8582225373129764
422,0.390120283710988,0.9045536225347887,0.8582225373129772
423,0.390118559398227,0.9043932084550125,0.8582225373129755
424,0.39011423984565935,0.9042322542604935,0.8582225373129763
425,0.39010773692472794,0.9040707572187744,0.8582225373129763
426,0.39010599801094464,0.9039087145789408,0.858222537312976
427,0.3901051277935951,0.9037461235714621,0.8582225373129772
428,0.3901042570686821,0.9035829814080218,0.8582225373129759
429,0.3901038215157506,0.9034192852813803,0.858222537312976
430,0.3901012055280079,0.9032550323651941,0.8582225373129772
431,0.3901003325135556,0.9030902198138571,0.8582225373129772
432,0.39048027997159,0.9029248447623431,0.8582225373129762
433,0.39151860974906905,0.9030256247265465,0.8582225373129756
434,0.3922816979202565,0.9031228731576595,0.8582225373129762
435,0.39236413683695004,0.9036417892611347,0.8582225373129758
436,0.39334560141536445,0.9044906884008345,0.8582225373129762
437,0.39571908552658547,0.9045841382476899,0.8582225373129757
438,0.3959503172705081,0.9050844216304242,0.8582225373129772
439,0.39634138507615696,0.905411745171306,0.8582225373129772
440,0.39651483397031023,0.9055244856194906,0.8582225373129753
441,0.39866967891444516,0.9056369571379435,0.8582225373129762
442,0.39876327342563334,0.9059980344042727,0.8582225373129762
443,0.3991017196964297,0.9065117812781756,0.8582225373129772
444,0.3990986984759328,0.9063489098173307,0.8582225373129772
445,0.3990965366019506,0.9061854698693652,0.8582225373129757
446,0.39909480478163567,0.9060214584530538,0.8582225373129759
447,0.39909220317395355,0.9058568725659332,0.8582225373129772
448,0.39908872710678556,0.9056917091844683,0.8582225373129762
449,0.3990834973949534,0.9055259652638802,0.8582225373129772
450,0.3990804380435739,0.9053596377379363,0.8582225373129772
451,0.39907737226691403,0.905192723518779,0.8582225373129772
452,0.3990747393289923,0.9050252194967244,0.8582225373129756
453,0.3990729813998871,0.9048571225400843,0.8582225373129772
454,0.3990713649066158,0.9046884294949404,0.8582225373129758
455,0.3990607600403996,0.9045191371849841,0.8582225373129754
456,0.39905898509147475,0.9043492424112948,0.8582225373129772
457,0.3990496313283763,0.9041787419521349,0.8582225373129772
458,0.3990429135594063,0.9040076325627636,0.8582225373129772
459,0.3990388681942892,0.9038359109752165,0.8582225373129755
460,0.39902530334194974,0.9036635738981109,0.8582225373129752
461,0.39902166503328984,0.9034906180164214,0.8582225373129762
462,0.39899825995905835,0.9033170399912692,0.858222537312975
463,0.39899362752772977,0.9031428364597229,0.8582225373129756
464,0.3989843196393945,0.9029680040345592,0.858222537312975
465,0.39897917569242186,0.9027925393040622,0.8582225373129758
466,0.3989763625000262,0.9026164388317892,0.8582225373129772
467,0.39896269120663064,0.9024396991563455,0.8582225373129757
468,0.39895461937103477,0.9022623167911739,0.858222537312975
469,0.3989474614516781,0.90208428822431,0.8582225373129755
470,0.4009628648644182,0.9019056099181526,0.8582225373129772
471,0.4011557358186435,0.9019691531244509,0.8582225373129754
472,0.4024099665225753,0.902032157354843,0.8582225373129746
473,0.40317992995256835,0.9020903768304763,0.8582225373129772
474,0.40540967684763074,0.9021457202216812,0.8582225373129749
475,0.40554581974297466,0.902223373616742,0.858222537312976
476,0.4062642864585789,0.9023007738650334,0.858222537312976
477,0.40643789152888976,0.9023756136237764,0.858222537312976
478,0.4077363509789693,0.9024500376008049,0.8582225373129772
479,0.40783208887238787,0.902488113740683,0.8582225373129765
480,0.40783289416268453,0.9025574683220671,0.8582225373129767
481,0.4086952407335792,0.9025954714705454,0.8582225373129772
482,0.41042057712974417,0.9026300989943313,0.858222537312976
483,0.4104666170823908,0.9026897403953611,0.8582225373129763
484,0.41060715304596535,0.9033332602634785,0.8582225373129765
485,0.41136508812174777,0.9033936920034559,0.8582225373129763
486,0.4116921191925508,0.9034512960005556,0.8582225373129765
487,0.41182865878690944,0.9034755284740984,0.8582225373129765
488,0.41221628769810037,0.9037272040549602,0.8582225373129772
489,0.4142553711017931,0.9043742063129973,0.8582225373129767
490,0.41435162186236846,0.9044224017697743,0.8582225373129765
491,0.41502647336775267,0.9044703650137098,0.8582225373129767
492,0.416175455127892,0.9049096678803634,0.8582225373129772
493,0.41688113562339135,0.904951304755807,0.858222537312976
494,0.41788143670081157,0.9052392835275561,0.8582225373129772
495,0.41820089106507463,0.9052414928630401,0.8582225373129772
496,0.41848668100277364,0.9057479197615571,0.8582225373129762
497,0.4185779911670334,0.905984221680476,0.8582225373129765
498,0.4186375933565933,0.9060184438716574,0.8582225373129762
499,0.4186551995887268,0.9063050478780368,0.8582225373129764
500,0.4187469438284757,0.9063396613199893,0.8582225373129759
501,0.41980909484079776,0.9063403062131274,0.8582225373129772
502,0.4208662678798195,0.906336467628725,0.8582225373129764
503,0.42157660398803876,0.9063621438730973,0.8582225373129772
504,0.4227680966991713,0.9063849457371979,0.8582225373129772
505,0.42313736380413386,0.9067082351579782,0.8582225373129767
506,0.42334000945962313,0.9071946271085549,0.8582225373129764
507,0.4234054858703458,0.9075187914653481,0.8582225373129765
508,0.42348603455153816,0.9077963191250982,0.8582225373129772
509,0.42432091415447554,0.9080746471201454,0.8582225373129759
510,0.42659822832346744,0.9085066298538816,0.8582225373129772
511,0.4268143218497288,0.9085128006662,0.858222537312976
512,0.42701559115275517,0.9088306378875787,0.8582225373129765
513,0.4271673282058938,0.9088356804911104,0.8582225373129765
514,0.42816995283854525,0.9088400752474416,0.8582225373129772
515,0.4313966835110035,0.9088047896574702,0.8582225373129772
516,0.4315699849654014,0.9087553441899855,0.8582225373129764
517,0.43333210946286277,0.9087407971173179,0.858222537312976
518,0.4341719565246979,0.9086825773675652,0.8582225373129755
519,0.43632832283606765,0.9089545447398809,0.8582225373129772
520,0.43653087078514574,0.9092198354596882,0.8582225373129772
521,0.43655108839106704,0.9094854537166426,0.8582225373129754
522,0.4380707915125756,0.9094140795124426,0.8582225373129772
523,0.4391631061589596,0.9095954582086813,0.8582225373129772
524,0.4397153027190204,0.9105074126379988,0.8582225373129749
525,0.44272498270522787,0.9106854692873559,0.858222537312972
526,0.44343524226748837,0.9109079266543888,0.8582225373129772
527,0.44598075585535035,0.9108081671612075,0.8582225373129762
528,0.44660201080341305,0.9114264116018933,0.8582225373129772
529,0.4474862519598613,0.9116897894988144,0.8582225373129748
530,0.4476576438130559,0.9118420975266637,0.8582225373129765
531,0.4479963081038314,0.9123049352335693,0.8582225373129764
532,0.448066528546007,0.9122249491856026,0.8582225373129772
533,0.4483298573832549,0.9121443004203523,0.8582225373129772
534,0.4490624395657355,0.9122954845142234,0.8582225373129762
535,0.44911209102433436,0.9127585653964836,0.8582225373129772
536,0.4496749376445661,0.9136780451150314,0.8582225373129772
537,0.4504802325083765,0.9135536710799572,0.8582225373129759
538,0.4527368048800979,0.9134641945955903,0.8582225373129772
539,0.4532446280017975,0.914033250008449,0.8582225373129772
540,0.45324468798643486,0.9144708406070503,0.8582225373129772
541,0.45325186671779677,0.9149102659670716,0.8582225373129772
542,0.4552230677178887,0.9151365551962576,0.8582225373129756
543,0.45531447636417244,0.9153283751165422,0.8582225373129772
544,0.45575677932829767,0.9155206468196452,0.8582225373129772
545,0.458199251762529,0.9159576830542897,0.858222537312976
546,0.46041415767479854,0.9160813973738969,0.8582225373129772
547,0.46081908423790036,0.9164389222798944,0.8582225373129772
548,0.46163711921955686,0.9167965606877193,0.8582225373129763
549,0.46182780111786514,0.9169090384867782,0.8582225373129758
550,0.4618218271576297,0.9167314936976909,0.8582225373129772
551,0.4618209055720161,0.9165531885450094,0.8582225373129772
552,0.46181582488140976,0.9163741181341618,0.8582225373129772
553,0.46180886385573056,0.9161942775279968,0.858222537312976
554,0.4618060687830563,0.9160136617468059,0.8582225373129756
555,0.4618023324916071,0.9158322657678549,0.8582225373129746
556,0.4617976468263419,0.9156500845249317,0.8582225373129763
557,0.4617971773087696,0.915467112907851,0.8582225373129772
558,0.461796237757955,0.9152833457619945,0.8582225373129753
559,0.4617888409739832,0.9150987778874649,0.8582225373129762
560,0.4617860015741823,0.9149134040400574,0.8582225373129762
561,0.4617836306196333,0.9147272189285498,0.8582225373129772
562,0.4617812552994893,0.9145402172156728,0.8582225373129767
563,0.4617745810752236,0.9143523935172456,0.8582225373129765
564,0.4617702722548533,0.914163742401645,0.8582225373129767
565,0.46227911546750317,0.9139742583892875,0.8582225373129772
566,0.4634434711063992,0.9141445624098461,0.8582225373129766
567,0.4637424551381103,0.9142478438904429,0.858222537312975
568,0.46376684184449996,0.9144436728010994,0.8582225373129763
569,0.4644457276680859,0.9142864179240541,0.8582225373129755
570,0.4644977461630553,0.9148592100255318,0.8582225373129756
571,0.46560939856918954,0.9149605380852398,0.858222537312975
572,0.46676512082085925,0.9150576124868766,0.8582225373129767
573,0.46708180949479544,0.9148858870208189,0.8582225373129744
574,0.46815765982467633,0.9149769240134724,0.8582225373129772
575,0.4681830982124484,0.9153981937047244,0.8582225373129758
576,0.470745207181286,0.9160423464694856,0.8582225373129757
577,0.47074329045414365,0.9158519663036249,0.8582225373129758
578,0.4707375222451018,0.9156607207729287,0.8582225373129767
579,0.4707171246645033,0.9154686039639767,0.8582225373129772
580,0.47070630866603985,0.9152756099092562,0.8582225373129753
581,0.47070433227678,0.9150817325863949,0.8582225373129757
582,0.47069689362691547,0.9148869659180172,0.8582225373129763
583,0.4706854036348012,0.9146913037707,0.8582225373129755
584,0.47068138304974266,0.9144947399545026,0.8582225373129752
585,0.47067633971173123,0.9142972682222955,0.8582225373129748
586,0.47066975394874444,0.9140988822691083,0.8582225373129754
587,0.4706482466421946,0.9138995757314495,0.8582225373129756
588,0.4706342318293187,0.9136993421866381,0.8582225373129752
589,0.470627954862727,0.9134981751521061,0.8582225373129744
590,0.4706248051661126,0.9132960680847066,0.8582225373129754
591,0.4706205938818917,0.9130930143799869,0.8582225373129753
592,0.4706158401463524,0.9128890073714887,0.8582225373129752
593,0.47060841147856114,0.9126840403300095,0.858222537312975
594,0.47059665355476743,0.9124781064628654,0.8582225373129756
595,0.4705912746936263,0.9122711989131316,0.8582225373129754
596,0.47056844536120224,0.912063310758763,0.8582225373129752
597,0.4705596458332845,0.9118544350115656,0.858222537312976
598,0.4717612606748752,0.9116445646179077,0.8582225373129757
599,0.47276751142332435,0.911711441814582,0.8582225373129753
600,0.47417849439379545,0.912156579233505,0.8582225373129756
601,0.4741853901115279,0.9122140562046485,0.8582225373129747
602,0.4742614799069628,0.9124072885388383,0.8582225373129749
603,0.4747266871591629,0.9124651969812354,0.8582225373129772
604,0.47483596030867564,0.9126251792421589,0.8582225373129755
605,0.47569926664371726,0.912681235451643,0.858222537312975
606,0.47580650221863474,0.9127335992839001,0.8582225373129755
607,0.4779925638687711,0.9137427159744467,0.8582225373129757
608,0.4790001045735477,0.9137873887617358,0.8582225373129749
609,0.48031301596310094,0.9139669247638951,0.8582225373129753
610,0.4817595760219725,0.9140739453070986,0.8582225373129757
611,0.48249195317958193,0.9141022998866998,0.8582225373129749
612,0.4829669826205989,0.9147518574338467,0.8582225373129772
613,0.48301761377069574,0.9148496468381667,0.8582225373129749
614,0.48337870172828407,0.915482609987517,0.8582225373129762
615,0.4834154665549766,0.9155808436247658,0.8582225373129753
616,0.48385860083188065,0.9157485613025461,0.8582225373129757
617,0.48432218713987585,0.9164056992051508,0.8582225373129755
618,0.48485180457919314,0.9164282951204357,0.8582225373129757
619,0.48489457175008427,0.9168332783312886,0.8582225373129749
620,0.4851980378672709,0.9168543480781949,0.8582225373129754
621,0.4853246325509774,0.9168740567134464,0.8582225373129755
622,0.48720847637295456,0.916893252362797,0.8582225373129743
623,0.4874965305316924,0.917294132917611,0.8582225373129745
624,0.4877299513303863,0.9176959032824105,0.8582225373129762
625,0.4885511327050432,0.9177057945695437,0.8582225373129746
626,0.48856562505382517,0.9178247588158632,0.8582225373129757
627,0.4886856243723085,0.9181408302212848,0.8582225373129772
628,0.48889810197733874,0.9181472865163208,0.8582225373129754
629,0.48953960171987965,0.9191918916592925,0.8582225373129763
630,0.4899266059830752,0.9195965114160205,0.8582225373129756
631,0.49027911476949315,0.9196007600480197,0.8582225373129757
632,0.49188710007172404,0.9206534906380716,0.8582225373129747
633,0.492653884339523,0.920650918791044,0.8582225373129754
634,0.49415922737417267,0.9206445558118749,0.8582225373129753
635,0.49419247067820593,0.9207842348712505,0.8582225373129757
636,0.4950974535511004,0.9207705691831621,0.858222537312976
637,0.49540797019617855,0.920752322928723,0.858222537312975
638,0.497723632658643,0.9207324015802006,0.8582225373129734
639,0.49835559361836995,0.9207008259038035,0.8582225373129734
640,0.4984106368861991,0.9209928852790943,0.8582225373129742
641,0.49847116634938365,0.920958338680697,0.8582225373129748
642,0.49992289551079516,0.920923273167695,0.8582225373129772
643,0.5013329167337591,0.921644903833815,0.8582225373129748
644,0.5020127653788626,0.9216794124761409,0.8582225373129754
645,0.5023005382329903,0.9216280737042778,0.8582225373129752
646,0.5025363319006766,0.9215749596694215,0.8582225373129757
647,0.5036657691388532,0.9215203466095544,0.8582225373129754
648,0.504624663148721,0.9217973357549089,0.8582225373129752
649,0.5050978144237759,0.922165535920477,0.8582225373129757
650,0.5060418579431154,0.9220989373428957,0.8582225373129752
651,0.5061905062047038,0.922027039626922,0.8582225373129755
652,0.5064720400309942,0.92207935395724,0.8582225373129747
653,0.506596026498701,0.9220046804006773,0.8582225373129753
654,0.5083457647925195,0.9220945553382255,0.8582225373129749
655,0.5084273355839959,0.922095797496885,0.8582225373129747
656,0.5084175445272286,0.9220103128705113,0.8582225373129752
657,0.5090707133611323,0.9219243546450993,0.8582225373129756
658,0.5093508999835362,0.9226453136197907,0.8582225373129772
659,0.5099562995155893,0.9225557430341232,0.8582225373129753
660,0.5107674547627471,0.9225500213538802,0.8582225373129752
661,0.5132505898223345,0.9224521758940705,0.8582225373129756
662,0.5139381815065712,0.9224713593231074,0.8582225373129744
663,0.5143114359963068,0.9228145025501115,0.8582225373129755
664,0.5162960972333449,0.9231579310265364,0.8582225373129749
665,0.5166238108293599,0.9231637386063949,0.8582225373129755
666,0.5177365694249426,0.9238764253718558,0.8582225373129755
667,0.5178893378706027,0.9239187228233877,0.8582225373129747
668,0.5225769555746012,0.9242532186738213,0.8582225373129772
669,0.5228784284073167,0.9244656873085318,0.8582225373129748
670,0.5239907279471125,0.9249913167525573,0.8582225373129744
671,0.5241891399574417,0.9249627428026725,0.8582225373129753
672,0.5245108282281079,0.926024589526949,0.8582225373129754
673,0.5245937639120076,0.9259516806428334,0.8582225373129747
674,0.5249976942287701,0.9258778785507139,0.8582225373129747
675,0.5261017831046055,0.9257073762866973,0.8582225373129752
676,0.5262286675292998,0.9259115247755564,0.8582225373129757
677,0.5262323654533275,0.9257332954249291,0.8582225373129749
678,0.5263003590647856,0.9260444677385434,0.8582225373129749
679,0.526676630184641,0.9258651576742657,0.8582225373129749
680,0.5271584404071906,0.9258681607768133,0.8582225373129747
681,0.5276789796082224,0.9256824020497492,0.8582225373129772
682,0.5278015983415901,0.9254925811757142,0.8582225373129772
683,0.5279512457081984,0.9265792366133876,0.8582225373129754
684,0.528397782915686,0.926890421954763,0.8582225373129752
685,0.5285998715091264,0.9274232638802904,0.8582225373129772
686,0.5286419576914492,0.9277358045687588,0.8582225373129742
687,0.5291370392655922,0.9276887779754502,0.8582225373129747
688,0.5305954716765078,0.9276387369873341,0.8582225373129748
689,0.5309674672766564,0.9279452015179622,0.8582225373129752
690,0.5311283923945554,0.9285901487832146,0.8582225373129742
691,0.5319459414126951,0.9288988516478617,0.8582225373129729
692,0.5330661331298727,0.9295466138228946,0.8582225373129749
693,0.5332669730005771,0.9301663829601104,0.8582225373129746
694,0.5332644940007975,0.9299508471050496,0.8582225373129746
695,0.5332495103753853,0.9297339766626459,0.858222537312973
696,0.533226036062097,0.9295157591988653,0.858222537312973
697,0.5332170330274943,0.9292961821247183,0.858222537312973
698,0.5332079624821876,0.929075232693858,0.858222537312973
699,0.5332040542506032,0.9288528980001204,0.8582225373129772
700,0.53318498572914,0.9286291649749553,0.8582225373129745
701,0.5331756728177826,0.9284040203849718,0.8582225373129747
702,0.5331689772960896,0.9281774508292262,0.8582225373129743
703,0.5331588656210651,0.9279494427366193,0.8582225373129737
704,0.5344148279988039,0.9277199823619218,0.8582225373129762
705,0.5349342844792685,0.9279053413979771,0.8582225373129766
706,0.5358813653699571,0.9278191368708141,0.8582225373129763
707,0.5377682355150427,0.9277269077817294,0.8582225373129772
708,0.5384542243845721,0.9276231563945551,0.8582225373129772
709,0.5387123658213062,0.9279467125251423,0.8582225373129763
710,0.5395347721473915,0.9277862698986412,0.8582225373129762
711,0.5400291913578099,0.927671303673735,0.8582225373129759
712,0.5401572378638865,0.9278305987670026,0.8582225373129766
713,0.542171030739079,0.9279902211491385,0.8582225373129772
714,0.5440705047261849,0.927806959616802,0.8582225373129759
715,0.5440900561188817,0.9280699299090154,0.8582225373129772
716,0.5451073175028818,0.9283345378320332,0.8582225373129772
717,0.545325700649918,0.9281328081089619,0.858222537312976
718,0.5469889613998417,0.9283929119188008,0.8582225373129763
719,0.547829418087922,0.9285202219198404,0.8582225373129762
720,0.5479097860007652,0.9287701933702679,0.8582225373129759
721,0.5480621639507419,0.9286039430382127,0.858222537312976
722,0.5496012431945227,0.9292418346739364,0.8582225373129762
723,0.5505030041848417,0.9293592330595757,0.8582225373129762
724,0.5511002498539491,0.9305576397429026,0.8582225373129764
725,0.5510975405916176,0.9303206351003863,0.8582225373129762
726,0.5510839002083516,0.9300820071384017,0.8582225373129763
727,0.5510756399344434,0.9298417391216955,0.8582225373129766
728,0.5510728737031811,0.9295998140841838,0.8582225373129764
729,0.5510680172872715,0.9293562148249593,0.8582225373129763
730,0.551063141026113,0.9291109239042128,0.8582225373129764
731,0.5510533284794792,0.9288639236390719,0.8582225373129768
732,0.5510505100870607,0.9286151960993474,0.8582225373129765
733,0.5523060456241107,0.9283647231032042,0.8582225373129763
734,0.5536309330360557,0.928975725670508,0.8582225373129767
735,0.5540773918802956,0.9292080466294853,0.8582225373129767
736,0.5541512121846272,0.929817752594266,0.8582225373129764
737,0.5542537443920835,0.9300518212051762,0.8582225373129766
738,0.554605864552766,0.931225017826136,0.858222537312976
739,0.5562181416390194,0.9313266128909989,0.8582225373129765
740,0.5573229465934495,0.931837042894439,0.8582225373129766
741,0.5581885803445656,0.9324512398178425,0.8582225373129765
742,0.5598713095038975,0.9325371549200646,0.8582225373129766
743,0.5600356748817731,0.9326136912861154,0.8582225373129766
744,0.5600299640650219,0.9323677558528529,0.8582225373129765
745,0.5600256625304689,0.9321200186948059,0.8582225373129768
746,0.5600213451084384,0.9318704599400063,0.8582225373129765
747,0.5600082966323852,0.9316190594231797,0.8582225373129766
748,0.5599928884552886,0.9313657966803033,0.8582225373129767
749,0.5599877074978321,0.9311106509430557,0.8582225373129768
750,0.5599757798464375,0.9308536011331409,0.8582225373129766
751,0.5599454300947557,0.9305946258564868,0.8582225373129768
752,0.559931519549414,0.9303337033972982,0.8582225373129762
753,0.559916661506584,0.9300708117120079,0.8582225373129769
754,0.5598928282106094,0.9298059284230378,0.8582225373129768
755,0.5604261143886609,0.929539030812478,0.8582225373129765
756,0.5615557129061527,0.9296035007027952,0.8582225373129765
757,0.5628067927520377,0.9309089418983412,0.8582225373129764
758,0.5628910453128135,0.9309642330298722,0.8582225373129764
759,0.5653805834580937,0.9311689534173199,0.8582225373129765
760,0.5658083112603585,0.9317821243275282,0.8582225373129766
761,0.5676958953484438,0.93182234714661,0.8582225373129767
762,0.5677528339672567,0.932003425747399,0.8582225373129765
763,0.5678762209573504,0.932233800448113,0.8582225373129765
764,0.5679522246959126,0.9322629369059036,0.8582225373129772
765,0.5688669501826922,0.9327604694473997,0.8582225373129765
766,0.5688572396926356,0.9324936459149898,0.8582225373129762
767,0.5688425257506643,0.9322246962975091,0.8582225373129766
768,0.5688351013532631,0.931953595082698,0.8582225373129764
769,0.5688251313035831,0.9316803163480919,0.8582225373129767
770,0.5688176000814403,0.9314048337527207,0.8582225373129765
771,0.5687998456920499,0.9311271205290499,0.8582225373129772
772,0.5687895845600667,0.9308471494742869,0.8582225373129764
773,0.5687740321971861,0.930564892941532,0.8582225373129772
774,0.5687688046944606,0.9302803228306341,0.8582225373129766
775,0.5687582838339192,0.9299934105789076,0.8582225373129764
776,0.5687315906841965,0.9297041271515483,0.8582225373129765
777,0.5687180304501859,0.9294124430318448,0.8582225373129765
778,0.5687874582574836,0.9291183282108667,0.8582225373129765
779,0.5731692151219133,0.9291289123163382,0.8582225373129765
780,0.5737178778283039,0.9291094756503303,0.8582225373129765
781,0.5741572838879856,0.930490253987052,0.858222537312976
782,0.5775997670298185,0.9306370510811771,0.858222537312976
783,0.5794009368379855,0.9305929727420073,0.8582225373129772
784,0.5794105525125588,0.9307062598004346,0.8582225373129766
785,0.5805817954025682,0.930649243869566,0.8582225373129768
786,0.5811867937501929,0.9319947851124264,0.8582225373129764
787,0.5819240409097594,0.9327501070042913,0.8582225373129765
788,0.5823304669434388,0.9329123819339417,0.8582225373129772
789,0.5826784028948462,0.9330182169048911,0.8582225373129768
790,0.5858142301043772,0.932946651180336,0.8582225373129766
791,0.5902645115383698,0.9328518568919414,0.8582225373129772
792,0.5913636444870716,0.9329038215005879,0.8582225373129764
793,0.5918172353141263,0.9329485909133651,0.8582225373129772
794,0.5922477467901052,0.9335436487790282,0.8582225373129772
795,0.5924912462330811,0.9341414176654497,0.8582225373129764
796,0.5935027895030562,0.9341843785352923,0.8582225373129772
797,0.5946485295916074,0.9342787594742507,0.8582225373129766
798,0.5960719162863561,0.9355893025214373,0.8582225373129764
799,0.5985049631194218,0.9363134572760947,0.8582225373129772
800,0.5994480186228953,0.936708489982049,0.8582225373129764
801,0.5994533498505709,0.9367140718893977,0.858222537312976
802,0.6020231243231898,0.9372543323622606,0.8582225373129765
803,0.6023557753135216,0.9377831994398892,0.8582225373129772
804,0.6050051873168558,0.9383148396614122,0.8582225373129765
805,0.6069332466713366,0.9396937352840203,0.8582225373129766
806,0.608811964251033,0.9402098200471507,0.8582225373129763
807,0.6097890839659413,0.9416380943617346,0.8582225373129772
808,0.6107501794059136,0.942198170558395,0.8582225373129766
809,0.6113379726802279,0.9425548527147758,0.8582225373129765
810,0.6125130186028473,0.94311461241967,0.858222537312976
811,0.6134327843814489,0.9436227181132534,0.8582225373129772
812,0.6136546838889121,0.9439729338658873,0.8582225373129772
813,0.613631121245395,0.9436996311042575,0.8582225373129772
814,0.6136213738441224,0.9434236489037882,0.8582225373129772
815,0.6136204834064265,0.943144947666857,0.8582225373129764
816,0.6136115391645317,0.9428634870117413,0.8582225373129762
817,0.618591150074486,0.9425792257530948,0.8582225373129764
818,0.6212342587984774,0.9428976159881475,0.8582225373129765
819,0.6261336520632451,0.9427629638079149,0.8582225373129766
820,0.6263933224424016,0.942588215940848,0.8582225373129767
821,0.6288243468017936,0.9424096129324755,0.8582225373129764
822,0.629127028378494,0.9422792969965053,0.8582225373129766
823,0.6305866943081604,0.9420752321474968,0.8582225373129765
824,0.6320939089306475,0.9418572507063417,0.8582225373129765
825,0.6322173568976222,0.9420836019315384,0.8582225373129764
826,0.6323354256503982,0.9424846512911057,0.8582225373129766
827,0.6326466283140022,0.9423227583365976,0.8582225373129766
828,0.6353943290572427,0.9427816790100503,0.8582225373129767
829,0.637228412837353,0.942594563332904,0.8582225373129766
830,0.6379911847384712,0.9429701537122633,0.8582225373129762
831,0.6383751395279713,0.9435638305792512,0.8582225373129763
832,0.6399402756530355,0.944161191637019,0.8582225373129765
833,0.6405569473343113,0.9455057521833471,0.8582225373129764
834,0.6405543584509644,0.9452095877946259,0.8582225373129764
835,0.6405500283189308,0.944910186635036,0.8582225373129768
836,0.6405439343948961,0.944607495352808,0.8582225373129763
837,0.6405386813272712,0.9443014594155313,0.8582225373129764
838,0.6405360444391861,0.9439920230789508,0.8582225373129764
839,0.6405351639358028,0.9436791293531365,0.8582225373129767
840,0.6405298646671976,0.9433627199674798,0.8582225373129766
841,0.6405254272200537,0.9430427353345265,0.8582225373129765
842,0.6405218631689907,0.9427191145125646,0.8582225373129766
843,0.6405191818659991,0.9423917951669213,0.8582225373129765
844,0.6405146972017804,0.9420607135299496,0.8582225373129765
845,0.6405092893297212,0.941725804359602,0.8582225373129764
846,0.640507480299219,0.9413870008965763,0.8582225373129764
847,0.6405011232983163,0.9410442348199484,0.8582225373129764
848,0.640496558247263,0.9406974362012421,0.8582225373129764
849,0.6404919727617825,0.9403465334568711,0.8582225373129765
850,0.6404845931377098,0.9399914532988787,0.8582225373129768
851,0.6404771602791984,0.9396321206838983,0.8582225373129763
852,0.6404762274001363,0.9392684587603097,0.8582225373129766
853,0.6404715503527589,0.9389003888134024,0.8582225373129766
854,0.6404621326457677,0.9385278302086059,0.8582225373129766
855,0.6404573917313635,0.9381507003315507,0.8582225373129766
856,0.6404574552179779,0.9377689145287057,0.8582225373129766
857,0.6410262877692198,0.9382155535705468,0.8582225373129768
858,0.6415515874097223,0.9386629173545675,0.8582225373129766
859,0.6421606377043876,0.9393039148843761,0.8582225373129764
860,0.6443581526250558,0.9396862106827423,0.8582225373129766
861,0.6446291449708667,0.9413627016764018,0.8582225373129768
862,0.645649324072794,0.9410344197288052,0.8582298313350076
863,0.6459965519654967,0.9411851104197659,0.8582298313350079
864,0.6466356900948784,0.9413345355704426,0.8582298313350076
865,0.6494270407159504,0.9409792845229525,0.8582298313350079
866,0.6494193172824111,0.9405909903421806,0.8582298313350076
867,0.6493977712072297,0.9401975531921305,0.8582298313350079
868,0.6493888248383003,0.9397988702134118,0.8582298313350079
869,0.6493727265066358,0.9393948357853124,0.8582298313350077
870,0.6493656043127973,0.938985341432512,0.8582298313350079
871,0.649316492070557,0.9385702757279712,0.8582298313350079
872,0.6493014133303594,0.9381495241918615,0.8582298313350079
873,0.649293793916392,0.9377229691862878,0.8582298313350079
874,0.6492839179220129,0.9372904898056369,0.8582298313350079
875,0.6492616447142348,0.9368519617623189,0.8582298313350077
876,0.654326839120236,0.9364072572676884,0.8582298313350079
877,0.6549917860420061,0.9366949247676485,0.8582298313350081
878,0.6552116522085151,0.9370582847947532,0.8582298313350079
879,0.6563883088920717,0.9388493583577149,0.8582298313350079
880,0.656752328658411,0.9405806072754038,0.8582298313350081
881,0.6581428598922381,0.9406304304027676,0.8582298313350079
882,0.6584838627668295,0.9409211743359439,0.8582298313350077
883,0.6607412313413532,0.941294043386216,0.8582298313350079
884,0.6616904719935663,0.9428500282734829,0.8582298313350077
885,0.6645154406937924,0.942865225671173,0.8582298313350079
886,0.6657325672108213,0.9434394921369318,0.8582298313350079
887,0.6667418515111124,0.9434152739305222,0.8582298313350081
888,0.6668667083258961,0.9449839134726654,0.8582298313350079
889,0.669206603954258,0.9449586489736013,0.8582298313350079
890,0.6739472488803329,0.9451822816960718,0.8582298313350079
891,0.6759533651868235,0.945078683827781,0.858229831335008
892,0.6764532094384831,0.9453227129196716,0.8582298313350079
893,0.6767030306310806,0.9458235343711862,0.858229831335008
894,0.6774773960914455,0.9463297700655391,0.8582298313350079
895,0.6796368044577408,0.9464810495610025,0.8582298313350079
896,0.6836692687775733,0.9463170530653271,0.8582298313350081
897,0.6847501773899517,0.9464947290237269,0.8582298313350077
898,0.690719199751061,0.9465677689802379,0.8582298313350084
899,0.6931458816134951,0.9484248502373979,0.8582298313350084
900,0.6935860735104369,0.9502918265595133,0.8582298313350081
901,0.7031529203207543,0.952091004403064,0.8582298313350081
902,0.7031518675271337,0.9516779958203336,0.8582298313350082
903,0.7031476436988816,0.9512578044796407,0.8582298313350082
904,0.7031316218397446,0.9508302413610423,0.8582298313350084
905,0.7031218680445237,0.9503951107536179,0.8582298313350084
906,0.7031053716257347,0.9499522099567752,0.8582298313350084
907,0.7030828967540305,0.9495013289653949,0.8582298313350083
908,0.7030783343971886,0.9490422501378075,0.8582298313350084
909,0.7030714479557485,0.9485747478454937,0.8582298313350083
910,0.7030645095084574,0.9480985881033225,0.8582298313350083
911,0.7030551763240347,0.9476135281790544,0.8582298313350083
912,0.7030516519822935,0.9471193161807436,0.8582298313350083
913,0.7300423282000758,0.9466156906205602,0.8582298313350083
914,0.730019673550852,0.9461023799534503,0.8582298313350083
915,0.7299811802615865,0.9455791020889205,0.8582298313350083
916,0.7299756885182607,0.945045563874106,0.8582298313350083
917,0.7299488126744565,0.9445014605461256,0.8582298313350082
918,0.729897211925934,0.9439464751515882,0.8582298313350083
919,0.7358567431244503,0.9433802779308955,0.8582298313350081
920,0.7361019269138798,0.9448366530757226,0.8582298313350083
921,0.738854217991095,0.944668942653754,0.8582298313350083
922,0.7388220270490807,0.944092577473064,0.8582298313350083
923,0.7387606151347418,0.9435040782885699,0.8582298313350083
924,0.7387565462925869,0.9429030578448313,0.8582298313350083
925,0.7387289392822873,0.9422891122302592,0.8582298313350083
926,0.7432075967439064,0.9416618199718928,0.8582298313350083
927,0.748944001867426,0.9413436334403262,0.8582298313350082
928,0.7495550514783048,0.9429204489404176,0.8582298313350081
929,0.7509420562426246,0.9425159099805556,0.8582298313350082
930,0.753710911072412,0.9442555558674396,0.8582298313350082
931,0.7549242412729755,0.9437945435011855,0.8582298313350083
932,0.7558782660955957,0.9450240308634476,0.8582298313350082
933,0.7562436631085988,0.9466496644597966,0.8582298313350083
934,0.7576046737685248,0.9461612708385191,0.8582298313350082
935,0.7587819085214127,0.9456395727073504,0.8582298313350082
936,0.7612089257207058,0.9450863629224565,0.8582298313350083
937,0.7621637776973452,0.9468745749695696,0.8582298313350083
938,0.7656655267054867,0.9486949968830001,0.8582298313350082
939,0.7656601473572205,0.9480455664637971,0.8582298313350081
940,0.7656560891534216,0.9473794839825658,0.8582298313350083
941,0.7656479111541977,0.9466961006576641,0.8582298313350083
942,0.7656396499888801,0.9459947335610527,0.8582298313350082
943,0.7656313043823497,0.9452746633418656,0.8582298313350081
944,0.7656256930913492,0.9445351317654074,0.8582298313350083
945,0.7656114955576542,0.9437753390498647,0.8582298313350083
946,0.7656043045990291,0.942994440981113,0.8582298313350083
947,0.7655999603628763,0.9421915457836638,0.8582298313350083
948,0.7664157084615074,0.9413657107178032,0.8582298313350083
949,0.7848873363567828,0.94333052978372,0.8582298313350083
950,0.7851467539365843,0.9448806363433401,0.8582298313350083
951,0.7870040494755952,0.9464729066512462,0.8582298313350083
952,0.7938335194708418,0.9478337945005036,0.8582298313350083
953,0.7995644610121411,0.9495752920812695,0.8582298313350082
954,0.8046618057155843,0.9505415182112992,0.8582298313350082
955,0.8085961761575149,0.9522005276479893,0.8582298313350083
956,0.8149075738249872,0.9530784508202765,0.8582298313350082
957,0.8156017860040874,0.9546567562210968,0.8582298313350083
958,0.8159797789770407,0.9560556696673872,0.8582298313350083
959,0.8171807400176814,0.9574952040201336,0.8582298313350083
960,0.8196765099963764,0.9586673571182289,0.8582298313350083
961,0.8200368234884838,0.9603665657626701,0.8582298313350083
962,0.8203425155563262,0.9621197782579067,0.8582298313350083
963,0.8203877902803,0.9633774736189866,0.8582298313350082
964,0.8262684395923936,0.9646808147893956,0.8582298313350083
965,0.8270500509215555,0.9659124515539036,0.8582298313350083
966,0.8339127888873923,0.967765276250412,0.858229831335008
967,0.833960652908321,0.9689424121603336,0.8582298313350083
968,0.834962835905338,0.9705147159713827,0.8582298313350083
969,0.8363308330757792,0.9717727213966634,0.8582298313350083
970,0.8390495688979761,0.9726727766728506,0.8582298313350082
971,0.842433530871593,0.973935469984511,0.8582298313350083
972,0.8460036139933449,0.9751728934459101,0.8582298313350082
973,0.8496279549482707,0.9770765060929192,0.8582298313350083
974,0.8500678936417326,0.9782634696629242,0.8582298313350083
975,0.850848809138959,0.9794944670079119,0.8582298313350082
976,0.8509246360875571,0.9815155421530913,0.8582298313350083
977,0.853065962495848,0.9832976890577301,0.8582298313350083
978,0.8614555751339041,0.9846654182270045,0.8582298313350082
979,0.8647908307874395,0.9858688921753092,0.8582298313350082
980,0.8658904269552026,0.987884584612317,0.8582298313350083
981,0.8713437096481299,0.9891097094367715,0.8582298313350083
982,0.8768193696747196,0.9902378345713448,0.8582298313350083
983,0.8795845317345062,0.9912599168549105,0.8582298313350083
984,0.8835417866390074,0.9922534188063359,0.8582298313350083
985,0.8847214588017374,0.9937368070442658,0.8582298313350083
986,0.9005556460017442,0.9946948041098759,0.8582298313350082
987,0.9006147394025358,0.9957662621741025,0.8582298313350083
988,0.9006134953760773,0.9956251375799059,0.8582298313350083
989,0.907162881087651,0.9954742802550751,0.8582298313350083
990,0.9085588631806273,0.9957580291783206,0.8582298313350083
991,0.9086443031790051,0.9960062826858369,0.8582298313350083
992,0.9096854765814096,0.9962699118054286,0.8582298313350083
993,0.9103334839269805,0.9965091694072805,0.8582298313350083
994,0.9128202008304515,0.9967386025047115,0.8582298313350082
995,0.9185948396642785,0.9977009984577105,0.8582298313350083
996,0.9185915866143837,0.9975964983876064,0.8582298313350083
997,0.9185799226125354,0.997482045929869,0.8582298313350082
998,0.9185548768499462,0.9973561482263671,0.8582298313350083
999,0.9185486806805201,0.997216998133018,0.8582298313350083
1000,0.9185333455450019,0.9970623869181856,0.8582298313350083
1001,0.9197259845537636,0.9968895861240732,0.8582298313350083
1002,0.9236768905023399,0.9978156888472699,0.8582298313350083
1003,0.9257106698066705,0.9985838215706028,0.8582298313350083
1004,0.9274131368433153,0.9993063194113662,0.8582298313350083
1005,0.9364999527864516,1.0000000000000002,0.8582298313350083
1006,0.9364935526831901,1.0000000000000002,0.8582298313350083
1007,0.9364772741596776,1.0000000000000002,0.8582298313350083
1008,0.9364699846010717,1.0000000000000002,0.8582298313350083
1009,0.9364609455484002,1.0000000000000002,0.8582298313350083
1010,0.9364494412995457,1.0,0.8582298313350083
1011,0.9364313039702704,1.0000000000000002,0.8582298313350083
1012,0.9364092382793551,1.0000000000000002,0.8582298313350083
1013,0.9507999999999999,1.0000000000000002,0.8582298313350083
1014,0.9508000000000001,1.0000000000000004,0.8582298313350083
1015,0.9508000000000004,1.0000000000000002,0.8582298313350083
1016,0.9508000000000004,1.0000000000000004,0.8582298313350083
1017,0.9507999999999912,0.9999999999999908,0.8582298313350083


==> csvs/percentageServed_U_EP.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0,1.0,1.0,1.0,1.0
337.347807602,0.9499270351267678,1.0,1.0,1.0,1.0,1.0
335.74780760199997,0.9454216456683131,1.0,1.0,1.0,1.0,1.0
334.14780760199994,0.9409162562098584,1.0,1.0,1.0,1.0,1.0
332.5478076019999,0.9364108667514037,1.0,1.0,1.0,1.0,1.0
330.9478076019999,0.931905477292949,1.0,1.0,1.0,1.0,1.0
329.3478076019999,0.9274000878344943,1.0,1.0,1.0,1.0,1.0
327.74780760199985,0.9228946983760397,1.0,1.0,1.0,1.0,1.0
326.14780760199983,0.918389308917585,1.0,1.0,1.0,1.0,1.0
324.5478076019998,0.9138839194591303,1.0,1.0,1.0,1.0,1.0
322.9478076019998,0.9093785300006757,1.0,1.0,1.0,1.0,1.0
321.34780760199976,0.904873140542221,1.0,1.0,1.0,1.0,1.0
319.74780760199974,0.9003677510837663,1.0,1.0,1.0,1.0,1.0
318.1478076019997,0.8958623616253116,1.0,1.0,1.0,1.0,1.0
316.5478076019997,0.8913569721668569,1.0,1.0,1.0,1.0,1.0
314.94780760199967,0.8868515827084023,1.0,1.0,1.0,1.0,1.0
313.34780760199965,0.8823461932499476,1.0,1.0,1.0,1.0,1.0
311.7478076019996,0.8778408037914929,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
310.1478076019996,0.8733354143330382,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
308.5478076019996,0.8688300248745835,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
306.94780760199956,0.8643246354161288,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
305.34780760199953,0.8598192459576741,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
303.7478076019995,0.8553138564992194,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
302.1478076019995,0.8508084670407647,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
300.54780760199947,0.84630307758231,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
298.94780760199944,0.8417976881238554,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
297.3478076019994,0.8372922986654007,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
295.7478076019994,0.832786909206946,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
294.1478076019994,0.8282815197484913,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
292.54780760199935,0.8237761302900366,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
290.94780760199933,0.8192707408315819,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
289.3478076019993,0.8147653513731272,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
287.7478076019993,0.8102599619146725,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
286.14780760199926,0.8057545724562178,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
284.54780760199924,0.8012491829977632,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
282.9478076019992,0.7967437935393085,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
281.3478076019992,0.7922384040808538,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
279.74780760199917,0.7877330146223992,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
278.14780760199915,0.7832276251639445,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
276.5478076019991,0.7787222357054898,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
274.9478076019991,0.7742168462470351,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
273.3478076019991,0.7697114567885804,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
271.74780760199906,0.7652060673301257,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
270.14780760199903,0.7607006778716711,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
268.547807601999,0.7561952884132164,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
266.947807601999,0.7516898989547617,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
265.34780760199897,0.747184509496307,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
263.74780760199894,0.7426791200378523,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
262.1478076019989,0.7381737305793976,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
260.5478076019989,0.7336683411209429,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
258.9478076019989,0.7291629516624882,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
257.34780760199885,0.7246575622040335,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
255.74780760199883,0.7201521727455789,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
254.1478076019988,0.7156467832871242,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
252.54780760199878,0.7111413938286695,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
250.94780760199876,0.7066360043702148,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
249.34780760199874,0.7021306149117601,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
247.74780760199872,0.6976252254533054,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
246.1478076019987,0.6931198359948507,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
244.54780760199867,0.688614446536396,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
242.94780760199865,0.6841090570779413,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
241.34780760199862,0.6796036676194867,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
239.7478076019986,0.675098278161032,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
238.14780760199858,0.6705928887025773,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
236.54780760199856,0.6660874992441227,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
234.94780760199853,0.661582109785668,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
233.3478076019985,0.6570767203272133,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
231.7478076019985,0.6525713308687586,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
230.14780760199847,0.6480659414103039,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
228.54780760199844,0.6435605519518492,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
226.94780760199842,0.6390551624933946,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
225.3478076019984,0.6345497730349399,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
223.74780760199837,0.6300443835764852,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
222.14780760199835,0.6255389941180305,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
220.54780760199833,0.6210336046595758,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
218.9478076019983,0.6165282152011211,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
217.34780760199828,0.6120228257426664,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
215.74780760199826,0.6075174362842117,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
214.14780760199824,0.603012046825757,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
212.54780760199822,0.5985066573673024,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
210.9478076019982,0.5940012679088477,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
209.34780760199817,0.589495878450393,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
207.74780760199815,0.5849904889919383,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
206.14780760199812,0.5804850995334836,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
204.5478076019981,0.5759797100750289,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
202.94780760199808,0.5714743206165742,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
201.34780760199806,0.5669689311581195,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
199.74780760199803,0.5624635416996648,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
198.147807601998,0.5579581522412101,1.0,0.9779179810725552,0.9873015873015873,0.9840637450199203,1.0
196.547807601998,0.5534527627827555,1.0,0.9873817034700315,0.9841269841269841,0.9840637450199203,1.0
194.94780760199797,0.5489473733243008,1.0,0.9873817034700315,0.9809523809523809,0.9840637450199203,1.0
193.34780760199794,0.5444419838658462,1.0,0.9873817034700315,0.9714285714285714,0.9840637450199203,0.9906542056074766
191.74780760199792,0.5399365944073915,1.0,0.9873817034700315,0.9809523809523809,0.9840637450199203,1.0
190.1478076019979,0.5354312049489368,1.0,0.9810725552050473,0.9809523809523809,0.9840637450199203,1.0
188.54780760199787,0.5309258154904821,1.0,0.9779179810725552,0.9809523809523809,0.9840637450199203,0.9906542056074766
186.94780760199785,0.5264204260320274,1.0,0.9810725552050473,0.9746031746031746,0.9840637450199203,1.0
185.34780760199783,0.5219150365735727,1.0,0.9779179810725552,0.9777777777777777,0.9840637450199203,0.9626168224299065


==> csvs/percentageServed_U_EP_frank.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
870.64625307,0.7376420504726431,1.0,1.0,1.0,1.0,1.0
865.14625307,0.732982257516211,1.0,1.0,1.0,1.0,1.0
859.64625307,0.728322464559779,1.0,1.0,1.0,1.0,1.0
854.14625307,0.723662671603347,1.0,1.0,1.0,1.0,1.0
848.64625307,0.7190028786469149,1.0,1.0,1.0,1.0,1.0
843.14625307,0.7143430856904829,1.0,1.0,1.0,1.0,1.0
837.64625307,0.7096832927340508,1.0,1.0,1.0,1.0,1.0
832.14625307,0.7050234997776188,1.0,1.0,1.0,1.0,1.0
826.64625307,0.7003637068211868,1.0,1.0,1.0,1.0,1.0
821.14625307,0.6957039138647547,1.0,1.0,1.0,1.0,1.0
815.64625307,0.6910441209083227,1.0,1.0,1.0,1.0,1.0
810.14625307,0.6863843279518906,1.0,1.0,1.0,1.0,1.0
804.64625307,0.6817245349954586,1.0,1.0,1.0,1.0,1.0
799.14625307,0.6770647420390266,1.0,1.0,1.0,1.0,1.0
793.64625307,0.6724049490825945,1.0,1.0,1.0,1.0,1.0
788.14625307,0.6677451561261625,1.0,1.0,1.0,1.0,1.0
782.64625307,0.6630853631697304,1.0,1.0,1.0,1.0,1.0
777.14625307,0.6584255702132983,1.0,1.0,1.0,1.0,1.0
771.64625307,0.6537657772568662,1.0,1.0,1.0,1.0,1.0
766.14625307,0.6491059843004342,1.0,1.0,1.0,1.0,1.0
760.64625307,0.6444461913440022,1.0,1.0,1.0,1.0,1.0
755.14625307,0.6397863983875701,1.0,1.0,1.0,1.0,1.0
749.64625307,0.6351266054311381,1.0,1.0,1.0,1.0,1.0
744.14625307,0.630466812474706,1.0,1.0,1.0,1.0,1.0
738.64625307,0.625807019518274,1.0,1.0,1.0,1.0,1.0
733.14625307,0.621147226561842,1.0,1.0,1.0,1.0,1.0
727.64625307,0.6164874336054099,1.0,1.0,1.0,1.0,1.0
722.14625307,0.6118276406489779,1.0,1.0,1.0,1.0,1.0
716.64625307,0.6071678476925458,1.0,1.0,1.0,1.0,1.0
711.14625307,0.6025080547361138,1.0,1.0,1.0,1.0,1.0
705.64625307,0.5978482617796818,1.0,1.0,1.0,1.0,1.0
700.14625307,0.5931884688232497,1.0,1.0,1.0,1.0,1.0
694.64625307,0.5885286758668177,1.0,1.0,1.0,1.0,1.0
689.14625307,0.5838688829103856,1.0,1.0,1.0,1.0,1.0
683.64625307,0.5792090899539536,1.0,1.0,1.0,1.0,1.0
678.14625307,0.5745492969975216,1.0,1.0,1.0,1.0,1.0
672.64625307,0.5698895040410895,1.0,1.0,1.0,1.0,1.0
667.14625307,0.5652297110846575,1.0,1.0,1.0,1.0,1.0
661.64625307,0.5605699181282254,1.0,1.0,1.0,1.0,1.0
656.14625307,0.5559101251717934,1.0,1.0,1.0,1.0,1.0
650.64625307,0.5512503322153613,1.0,1.0,1.0,1.0,1.0
645.14625307,0.5465905392589293,1.0,1.0,1.0,1.0,1.0
639.64625307,0.5419307463024973,1.0,1.0,1.0,1.0,1.0
634.14625307,0.5372709533460652,1.0,1.0,1.0,1.0,1.0
628.64625307,0.5326111603896332,1.0,1.0,1.0,1.0,1.0
623.14625307,0.527951367433201,1.0,1.0,1.0,1.0,1.0
617.64625307,0.523291574476769,1.0,1.0,1.0,1.0,1.0
612.14625307,0.518631781520337,1.0,1.0,1.0,1.0,1.0
606.64625307,0.5139719885639049,1.0,1.0,1.0,1.0,1.0
601.14625307,0.5093121956074729,1.0,1.0,1.0,1.0,1.0
595.64625307,0.5046524026510408,1.0,1.0,1.0,1.0,1.0
590.14625307,0.49999260969460885,1.0,1.0,1.0,1.0,1.0
584.64625307,0.4953328167381768,1.0,1.0,1.0,1.0,1.0
579.14625307,0.4906730237817447,1.0,1.0,1.0,1.0,1.0
573.64625307,0.48601323082531267,1.0,1.0,1.0,1.0,1.0
568.14625307,0.48135343786888063,1.0,1.0,1.0,1.0,1.0
562.64625307,0.4766936449124486,1.0,1.0,1.0,0.9871794871794872,1.0
557.14625307,0.47203385195601655,1.0,1.0,1.0,0.9871794871794872,1.0
551.64625307,0.4673740589995845,1.0,1.0,1.0,0.9871794871794872,1.0
546.14625307,0.46271426604315247,1.0,1.0,1.0,0.9871794871794872,1.0
540.64625307,0.4580544730867204,1.0,1.0,1.0,0.9871794871794872,1.0
535.14625307,0.4533946801302884,1.0,1.0,1.0,0.9871794871794872,1.0
529.64625307,0.44873488717385634,1.0,0.9912663755458515,1.0,0.9871794871794872,1.0
524.14625307,0.4440750942174243,1.0,0.9912663755458515,1.0,0.9871794871794872,1.0
518.64625307,0.43941530126099226,1.0,0.9912663755458515,1.0,0.9871794871794872,1.0
513.14625307,0.4347555083045602,1.0,0.9912663755458515,1.0,0.9871794871794872,1.0
507.64625306999994,0.4300957153481282,1.0,0.9868995633187773,1.0,0.9743589743589743,1.0
502.14625306999994,0.4254359223916961,1.0,0.9868995633187773,1.0,0.9743589743589743,1.0
496.64625306999994,0.42077612943526405,1.0,0.9868995633187773,1.0,0.9743589743589743,1.0
491.14625306999994,0.416116336478832,1.0,0.9868995633187773,1.0,0.9743589743589743,1.0
485.64625306999994,0.41145654352239996,1.0,0.9868995633187773,1.0,0.9487179487179487,1.0
480.14625306999994,0.4067967505659679,1.0,0.9868995633187773,1.0,0.9487179487179487,1.0
474.64625306999994,0.4021369576095359,1.0,0.9868995633187773,1.0,0.9487179487179487,1.0
469.14625306999994,0.39747716465310384,1.0,0.982532751091703,1.0,0.9743589743589743,1.0
463.64625306999994,0.3928173716966718,1.0,0.982532751091703,1.0,0.9743589743589743,1.0
458.14625306999994,0.38815757874023976,1.0,0.982532751091703,1.0,0.9743589743589743,1.0
452.64625306999994,0.3834977857838077,1.0,0.982532751091703,1.0,0.9743589743589743,1.0
447.14625306999994,0.3788379928273757,1.0,0.982532751091703,1.0,0.9230769230769231,1.0
441.64625306999994,0.37417819987094364,1.0,0.9475982532751092,0.9634703196347032,0.9615384615384616,1.0
436.14625306999994,0.3695184069145116,1.0,0.982532751091703,0.9634703196347032,0.9102564102564102,1.0
430.64625306999994,0.36485861395807956,1.0,0.9475982532751092,0.9726027397260274,0.9743589743589743,1.0
425.14625306999994,0.36019882100164746,1.0,0.982532751091703,0.9726027397260274,0.9487179487179487,1.0
419.64625306999994,0.3555390280452154,1.0,0.982532751091703,0.9954337899543378,0.9487179487179487,1.0
414.14625306999994,0.3508792350887834,1.0,0.9781659388646288,0.9954337899543378,0.9102564102564102,1.0
408.64625306999994,0.34621944213235134,1.0,0.9781659388646288,0.9954337899543378,0.9230769230769231,1.0
403.14625306999994,0.3415596491759193,1.0,0.9781659388646288,0.9954337899543378,0.9102564102564102,1.0
397.64625306999994,0.33689985621948726,1.0,0.982532751091703,0.9954337899543378,0.8717948717948718,0.9782608695652174
392.14625306999994,0.3322400632630552,1.0,0.9781659388646288,0.9954337899543378,0.8846153846153846,0.9782608695652174
386.64625306999994,0.3275802703066232,1.0,0.9781659388646288,0.9954337899543378,0.8846153846153846,0.9782608695652174
381.14625306999994,0.32292047735019114,0.9875,0.9781659388646288,0.9908675799086758,0.8846153846153846,0.9782608695652174
375.64625306999994,0.3182606843937591,1.0,0.982532751091703,0.9954337899543378,0.9102564102564102,0.9782608695652174
370.14625306999994,0.31360089143732706,1.0,0.982532751091703,0.9954337899543378,0.8974358974358975,0.9782608695652174
364.64625306999994,0.308941098480895,1.0,0.982532751091703,0.9954337899543378,0.9230769230769231,0.9782608695652174
359.14625306999994,0.304281305524463,0.9875,0.982532751091703,0.9908675799086758,0.8333333333333334,0.9782608695652174
353.64625306999994,0.29962151256803093,0.9625,0.9694323144104804,0.9908675799086758,0.8589743589743589,1.0
348.14625306999994,0.2949617196115989,0.9625,0.9694323144104804,0.9908675799086758,0.8589743589743589,0.9782608695652174
342.64625306999994,0.2903019266551668,0.95,0.9694323144104804,0.9863013698630136,0.8589743589743589,0.9782608695652174
337.14625306999994,0.28564213369873476,0.9625,0.9694323144104804,0.9954337899543378,0.8589743589743589,0.9782608695652174
331.64625306999994,0.2809823407423027,0.95,0.9694323144104804,0.9908675799086758,0.8589743589743589,0.9782608695652174


==> csvs/percentageServed_U_P.csv <==
budget,normal,p_1,p_2,p_3,p_4,p_5
338.947807602,0.9544324245852225,1.0,1.0,1.0,1.0,1.0
337.347807602,0.9499270351267678,1.0,1.0,1.0,1.0,1.0
335.74780760199997,0.9454216456683131,1.0,1.0,1.0,1.0,1.0
334.14780760199994,0.9409162562098584,1.0,1.0,1.0,1.0,1.0
332.5478076019999,0.9364108667514037,1.0,1.0,1.0,1.0,1.0
330.9478076019999,0.931905477292949,1.0,1.0,1.0,1.0,1.0
329.3478076019999,0.9274000878344943,1.0,1.0,1.0,1.0,1.0
327.74780760199985,0.9228946983760397,1.0,1.0,1.0,1.0,1.0
326.14780760199983,0.918389308917585,1.0,1.0,1.0,1.0,1.0
324.5478076019998,0.9138839194591303,1.0,1.0,1.0,1.0,1.0
322.9478076019998,0.9093785300006757,1.0,1.0,1.0,1.0,1.0
321.34780760199976,0.904873140542221,1.0,1.0,1.0,1.0,1.0
319.74780760199974,0.9003677510837663,1.0,1.0,1.0,1.0,1.0
318.1478076019997,0.8958623616253116,1.0,1.0,1.0,1.0,1.0
316.5478076019997,0.8913569721668569,1.0,1.0,1.0,1.0,1.0
314.94780760199967,0.8868515827084023,1.0,1.0,1.0,1.0,1.0
313.34780760199965,0.8823461932499476,1.0,1.0,1.0,1.0,1.0
311.7478076019996,0.8778408037914929,1.0,1.0,1.0,1.0,1.0
310.1478076019996,0.8733354143330382,1.0,1.0,1.0,1.0,1.0
308.5478076019996,0.8688300248745835,1.0,1.0,1.0,1.0,1.0
306.94780760199956,0.8643246354161288,1.0,1.0,1.0,1.0,1.0
305.34780760199953,0.8598192459576741,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
303.7478076019995,0.8553138564992194,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
302.1478076019995,0.8508084670407647,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
300.54780760199947,0.84630307758231,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
298.94780760199944,0.8417976881238554,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
297.3478076019994,0.8372922986654007,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
295.7478076019994,0.832786909206946,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
294.1478076019994,0.8282815197484913,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
292.54780760199935,0.8237761302900366,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
290.94780760199933,0.8192707408315819,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
289.3478076019993,0.8147653513731272,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
287.7478076019993,0.8102599619146725,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
286.14780760199926,0.8057545724562178,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
284.54780760199924,0.8012491829977632,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
282.9478076019992,0.7967437935393085,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
281.3478076019992,0.7922384040808538,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
279.74780760199917,0.7877330146223992,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
278.14780760199915,0.7832276251639445,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
276.5478076019991,0.7787222357054898,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
274.9478076019991,0.7742168462470351,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
273.3478076019991,0.7697114567885804,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
271.74780760199906,0.7652060673301257,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
270.14780760199903,0.7607006778716711,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
268.547807601999,0.7561952884132164,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
266.947807601999,0.7516898989547617,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
265.34780760199897,0.747184509496307,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
263.74780760199894,0.7426791200378523,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
262.1478076019989,0.7381737305793976,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
260.5478076019989,0.7336683411209429,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
258.9478076019989,0.7291629516624882,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
257.34780760199885,0.7246575622040335,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
255.74780760199883,0.7201521727455789,1.0,0.9936908517350158,0.9873015873015873,0.9920318725099602,1.0
254.1478076019988,0.7156467832871242,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
252.54780760199878,0.7111413938286695,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
250.94780760199876,0.7066360043702148,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
249.34780760199874,0.7021306149117601,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
247.74780760199872,0.6976252254533054,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
246.1478076019987,0.6931198359948507,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
244.54780760199867,0.688614446536396,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
242.94780760199865,0.6841090570779413,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
241.34780760199862,0.6796036676194867,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
239.7478076019986,0.675098278161032,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
238.14780760199858,0.6705928887025773,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
236.54780760199856,0.6660874992441227,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
234.94780760199853,0.661582109785668,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
233.3478076019985,0.6570767203272133,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
231.7478076019985,0.6525713308687586,1.0,0.9905362776025236,0.9873015873015873,0.9880478087649402,1.0
230.14780760199847,0.6480659414103039,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
228.54780760199844,0.6435605519518492,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
226.94780760199842,0.6390551624933946,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
225.3478076019984,0.6345497730349399,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
223.74780760199837,0.6300443835764852,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
222.14780760199835,0.6255389941180305,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
220.54780760199833,0.6210336046595758,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
218.9478076019983,0.6165282152011211,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
217.34780760199828,0.6120228257426664,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
215.74780760199826,0.6075174362842117,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
214.14780760199824,0.603012046825757,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
212.54780760199822,0.5985066573673024,1.0,0.9842271293375394,0.9841269841269841,0.9800796812749004,1.0
210.9478076019982,0.5940012679088477,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
209.34780760199817,0.589495878450393,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
207.74780760199815,0.5849904889919383,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
206.14780760199812,0.5804850995334836,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
204.5478076019981,0.5759797100750289,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
202.94780760199808,0.5714743206165742,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
201.34780760199806,0.5669689311581195,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
199.74780760199803,0.5624635416996648,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
198.147807601998,0.5579581522412101,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
196.547807601998,0.5534527627827555,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
194.94780760199797,0.5489473733243008,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
193.34780760199794,0.5444419838658462,1.0,0.9873817034700315,0.9873015873015873,0.9840637450199203,1.0
191.74780760199792,0.5399365944073915,1.0,0.9873817034700315,0.9841269841269841,0.9840637450199203,0.9906542056074766
190.1478076019979,0.5354312049489368,1.0,0.9873817034700315,0.9841269841269841,0.9840637450199203,0.9906542056074766
188.54780760199787,0.5309258154904821,1.0,0.9873817034700315,0.9841269841269841,0.9840637450199203,0.9906542056074766
186.94780760199785,0.5264204260320274,1.0,0.9873817034700315,0.9777777777777777,0.9760956175298805,1.0
185.34780760199783,0.5219150365735727,1.0,0.9873817034700315,0.9746031746031746,0.9840637450199203,1.0

